Differentially Private Distributed Optimal Power Flow

Distributed algorithms enable private Optimal Power Flow (OPF) computations by avoiding the need in sharing sensitive information localized in algorithms sub-problems. However, adversaries can still infer this information from the coordination signals exchanged across iterations. This paper seeks formal privacy guarantees for distributed OPF computations and provides differentially private algorithms for OPF computations based on the consensus Alternating Direction Method of Multipliers (ADMM). The proposed algorithms attain differential privacy by introducing static and dynamic random perturbations of OPF sub-problem solutions at each iteration. These perturbations are Laplacian and designed to prevent the inference of sensitive information, as well as to provide theoretical privacy guarantees for ADMM sub-problems. Using a standard IEEE 118-node test case, the paper explores the fundamental trade-offs among privacy, algorithmic convergence, and optimality losses.

==> data_plots/fig_b1_d116.dat <==
alpha01	alpha03	alpha05
152.193237	62.155620	13.988892
153.297508	62.726189	19.577878
155.530590	65.052883	21.679180
160.037754	69.814717	21.933073
161.092142	74.992051	30.439338
162.504223	87.980434	31.007437
162.693057	90.512740	34.358988
164.824104	93.698611	43.454374
165.147124	99.368361	46.902769
165.221990	103.246318	83.297404
166.156942	109.996528	84.831181
166.654597	110.325680	88.637443
167.916196	113.191357	90.050414
168.445168	114.413840	94.346110
169.799504	115.396510	106.346329
170.425322	125.882337	112.094388
172.605022	129.487344	114.887541
172.708223	132.723441	118.799427
174.279677	137.595171	125.174415
175.168683	138.477380	132.410786
175.463019	139.025713	136.046120
175.504779	139.240372	136.922398
175.572744	139.441440	142.665720
175.830390	139.535341	143.443527
177.095823	143.897777	152.901078
177.185566	153.491614	153.529684
178.002305	156.869923	157.240666
178.370350	161.844819	158.055695
179.064105	162.009307	160.001686
179.320523	163.101725	163.742035
179.517643	163.116215	164.696436
179.837257	163.704926	169.602085
180.358337	165.576669	169.688896
180.819977	168.240885	171.624955
181.197851	168.512930	175.148299
181.261067	169.601858	180.005661
181.466039	170.511718	180.603839
181.731171	170.921166	181.066617
182.099661	171.684834	182.280530
182.240051	172.395069	183.403096
182.263489	173.462607	184.886782
182.332745	173.607882	185.024545
182.710615	174.377575	186.609350
182.877587	175.847428	187.618900
183.014930	176.544764	188.052284
183.218811	177.934610	190.876888
183.315698	179.214756	191.547032
184.409650	180.715785	192.137253
184.533226	180.824987	192.389299
184.735908	181.412672	195.492137
184.926969	181.799954	195.763594
185.396978	182.650916	196.727072
185.665839	187.447242	197.211688
186.350201	188.034973	205.415369
186.463596	189.110412	206.866340
186.730527	189.132584	206.896482
186.739545	190.353837	210.179128
186.883314	190.971870	210.497641
187.325100	193.088894	219.107659
189.316997	193.219926	220.440974
189.701083	196.304122	221.804645
190.320024	197.217565	221.953317
190.973070	197.989625	223.824725
191.237313	198.888062	226.191417
192.284903	200.909906	228.710008
192.404964	202.032294	232.360820
192.506077	204.592472	232.992665
192.791226	208.859336	233.612724
192.934761	209.839130	236.712825
193.532647	209.863626	237.608649
194.484771	212.027167	238.009932
194.498162	215.344661	248.167024
194.564294	220.239019	248.928913
195.882012	220.718955	250.045978
196.191592	222.681041	255.737322
196.779577	223.048138	260.119431
197.251302	224.362739	265.834998
197.477221	226.850975	267.258189
197.996816	230.569834	268.484852
198.428565	234.009926	270.609058
200.035949	240.064149	273.229988
200.551881	242.069701	277.680419
201.506291	246.820256	282.953581
202.166122	255.374006	284.136662
202.872111	258.134379	286.019198
202.965271	258.466277	304.352293
206.131111	259.129421	306.944088
210.405980	267.142020	316.549494
211.045949	275.157150	322.519112
213.173554	275.819735	331.793129
213.730713	280.403287	333.628977
213.878812	285.472958	333.668503
218.373111	289.229311	334.765862
219.922991	294.596678	344.337628
221.478374	314.694707	352.894963
221.743162	328.837180	353.352142
224.452857	332.789595	332.789595
225.256005	334.257906	334.257906
230.466929	345.629977	345.629977


==> data_plots/fig_b1_d42.dat <==
alpha01	alpha03	alpha05
76.437000	18.880805	-3.545759
77.025535	31.725274	3.796415
77.933421	33.000773	5.719516
83.103635	40.938882	19.155311
83.400423	50.752093	32.554096
83.771665	52.125094	33.728839
85.901717	52.729155	35.218854
85.924254	55.951160	37.849924
86.361452	58.992883	37.901200
86.475926	59.189064	42.096528
87.997775	61.663998	44.170807
88.657563	62.008565	47.569032
89.146206	63.883282	50.391988
89.528895	65.436986	54.218695
89.851583	66.324193	55.113662
90.172832	66.332026	57.619174
90.221104	66.785251	60.195806
90.666966	66.949735	61.196772
90.904686	67.137186	67.308000
91.506346	67.643894	67.543276
91.540185	68.792750	71.215766
91.721260	71.775245	71.221147
91.793445	72.832578	72.123936
92.284291	73.095755	73.523679
92.357825	74.188640	75.566272
92.648802	75.475645	75.732501
92.665612	77.369069	75.735708
93.471451	78.102216	76.925866
93.857925	78.416195	78.126278
93.966177	79.166092	78.973637
93.969926	79.227580	79.018422
94.170289	80.946946	79.578883
94.597832	84.104636	81.421369
94.772639	84.437142	82.514170
94.941691	87.089644	82.697420
94.962263	88.281583	85.572392
95.146780	89.447892	85.829436
95.161191	91.004113	87.191935
95.295497	91.280958	87.882678
95.359094	91.316981	88.644380
95.429807	91.612794	88.757736
95.461590	91.766958	89.183049
95.477143	91.794027	90.040052
95.801685	91.902816	92.205975
95.821534	92.669601	93.139481
95.847514	93.311764	93.174815
95.865912	94.056114	93.630465
95.911953	94.261722	93.946389
95.995638	94.284504	94.097178
96.234402	94.395429	95.287721
96.307174	94.627766	97.534861
96.432411	94.740449	97.921819
96.712952	94.936006	99.903854
97.095331	94.971560	101.763952
97.181112	95.376183	103.088405
97.220258	95.558364	105.590493
97.223126	95.969454	106.535467
97.479477	97.378274	107.064231
98.180788	97.518661	108.926932
98.385288	98.483091	110.089036
98.396427	98.968960	110.299809
98.539657	99.150510	111.899380
99.539574	99.307233	111.999528
99.557881	100.626378	112.005280
99.569581	101.202868	112.567251
99.919585	101.293148	112.909094
99.932956	103.747756	113.461699
100.109582	104.540480	119.497639
100.188545	106.557370	124.792081
100.513171	106.987226	125.741382
100.748757	107.557579	127.616717
100.993981	107.938271	127.669672
101.581352	108.034646	127.854819
101.676055	108.594601	129.128661
102.084951	109.337848	130.489067
102.765124	111.710923	130.813367
102.851034	112.534476	130.967721
102.961322	113.713412	133.915482
103.183307	113.785057	140.187700
103.213768	113.910926	140.424551
103.603898	114.059251	146.551710
103.682418	114.076943	151.357122
104.069655	115.522605	154.673504
104.581778	116.294126	155.397947
105.144464	117.509085	155.853190
105.327666	117.911946	156.192108
105.857013	119.696872	161.252247
105.862075	119.720850	161.949003
107.474169	124.521022	162.761437
109.135462	125.251965	169.889795
109.569129	126.285526	174.374465
109.775805	127.831808	181.014762
110.028669	128.420212	186.200659
112.075386	133.031177	192.293328
113.856857	137.360511	208.066257
114.353179	143.310440	212.640936
115.077951	147.674780	147.674780
116.507114	159.544860	159.544860
116.622912	116.622912	116.622912


==> data_plots/fig_b1_d59.dat <==
alpha01	alpha03	alpha05
211.49959	101.38767	-42.66029
219.14229	122.21336	-35.03586
223.84294	133.98696	3.46715
226.48230	134.79066	10.70823
226.51963	143.54924	18.50216
226.52890	155.20717	25.67940
226.56566	185.63335	31.06380
226.61509	194.83090	35.58901
233.35054	196.11019	50.17337
234.61812	200.91792	57.40164
237.52038	201.25114	64.15724
237.70741	201.97401	64.97623
238.43083	207.48788	80.42557
246.69819	208.57023	86.94696
248.28461	211.61096	91.92090
248.67987	212.49115	93.13787
250.81900	217.91529	104.51225
252.53500	221.30797	104.99247
253.16956	228.40588	106.44039
254.29463	231.94681	111.99432
255.33273	234.11785	112.09230
257.83210	235.06270	123.97303
258.09589	245.05944	139.65692
258.37242	248.53527	148.50140
259.14475	255.29435	150.58280
260.95422	255.62796	150.73505
261.78157	257.96016	161.35754
265.28378	261.16415	161.63270
266.70577	261.59139	168.99468
266.72981	263.01269	172.81819
268.69988	264.41424	181.62949
269.34544	265.10843	186.27382
269.56379	265.14780	187.24228
270.32299	267.64599	188.68210
271.07210	267.95737	188.72899
272.09956	268.85568	191.70655
272.26058	270.61366	193.49027
272.48956	271.45312	194.55914
272.60076	272.86136	197.75969
272.68812	274.93661	203.12625
273.35205	276.24409	208.35606
273.68887	276.81394	212.51520
274.88719	278.35234	220.81391
275.21453	278.85420	221.60869
276.05779	280.59893	222.15357
277.24007	281.49754	233.48138
277.90371	282.47277	241.14542
278.70590	283.60020	243.06394
278.77203	283.92256	244.02915
278.80257	284.49861	247.36563
279.27258	285.88339	249.67007
279.52724	287.12182	251.58212
279.68321	288.76189	253.98549
280.00682	289.00047	254.95547
281.16092	291.03352	257.10870
281.51038	291.48991	258.26263
281.87623	292.01308	264.16988
282.48445	292.45502	265.34964
283.03253	293.40702	266.54215
283.20380	294.78814	270.31027
283.82570	295.32224	277.90208
283.90077	297.79506	277.95589
283.94035	297.96828	280.55903
284.32452	298.01748	284.34361
286.06187	300.56246	289.41999
286.55894	306.85024	289.72719
288.18144	307.46078	301.76382
288.43244	308.32920	302.10358
288.81226	308.69743	307.47962
290.10191	309.69753	307.55109
291.45085	310.37015	308.90188
293.52084	311.11311	312.68036
295.58043	312.51876	313.88575
295.91411	315.45073	316.10598
298.69996	315.66618	316.71935
298.94588	317.40824	322.12926
300.17255	319.09798	323.38712
302.68077	319.13516	324.20673
303.44219	323.16481	326.01294
304.64396	326.13418	328.27418
308.91243	329.68971	332.44012
309.34151	333.19583	340.49795
310.42647	333.34362	342.70464
310.93266	336.06049	345.34100
314.43128	339.55331	347.59329
319.34435	340.27774	348.33271
322.13020	345.87071	351.67494
322.86292	346.75924	353.97222
325.01629	349.09239	360.33005
327.47669	354.11483	363.00035
328.84443	356.76426	395.37783
330.55747	358.52704	396.47262
333.65387	363.03013	411.92025
336.28506	375.15888	416.12030
337.23387	377.78276	419.90410
339.00549	380.08644	421.96054
341.17078	390.70196	423.19411
342.48628	399.68074	434.48618
345.02045	425.79487	


==> data_plots/figure_b1_d_over_nu_eps_05.dat <==
i max         min
1	25.3199645	-119.9276532
2	38.46575116	-136.5802557
3	39.70212105	-137.6225985
4	35.11759553	-130.4045869
5	30.71116596	-122.8707547
6	29.38234672	-118.9790805
7	30.83719004	-118.7264216
8	33.6009704	-120.4154798
9	36.27700747	-122.2105698
10	38.11970404	-122.8893885
11	39.21757249	-122.5416593
12	39.99097102	-121.6875884
13	40.77300071	-118.9802398
14	41.42300318	-119.4943695
15	42.08402827	-119.7321454
16	42.96770786	-118.8333329
17	43.89376896	-117.9807736
18	44.69508035	-117.0728623
19	45.25925416	-116.0845862
20	45.72139572	-115.0447054
21	46.19939268	-113.9945015
22	46.74290041	-112.9608792
23	47.34480762	-111.9501023
24	47.97239052	-110.9549777
25	48.59646688	-109.9651741
26	49.20420223	-108.9739496
27	49.79734368	-107.9797222
28	50.384053	-106.9842757
29	50.97162066	-105.9901804
30	51.56325972	-104.9991107
31	52.15854042	-104.0114513
32	52.75542709	-103.0267448
33	53.3520984	-102.0443369
34	53.94774998	-101.0637971
35	54.54248754	-100.0850171
36	55.13681879	-99.22606657
37	55.73119875	-99.21797043
38	56.32582878	-99.15925409
39	56.92068289	-99.10430557
40	57.51563444	-99.07893476
41	58.11056977	-99.08125795
42	58.70543846	-99.09648533
43	59.30024691	-99.11076896
44	59.89502669	-99.11765619
45	60.48980622	-99.1176187
46	61.0845981	-99.11435464
47	61.67940077	-99.11132632
48	62.27420634	-99.11014688
49	62.86900773	-99.11069823
50	63.46380177	-99.11205565
51	64.05858885	-99.11335347
52	64.65337094	-99.11418843
53	65.24814981	-99.11459008
54	65.84292625	-99.11478967
55	66.43770016	-99.11500361
56	67.03247105	-99.11533273
57	67.62723848	-99.11576963
58	68.22200226	-99.11625648
59	68.81676241	-99.11673919
60	69.41151904	-99.11719253
61	70.00627227	-99.11761837
62	70.60102215	-99.11803117
63	71.19576868	-99.11844444
64	71.79051182	-99.11886452
65	72.38525154	-99.11929091
66	72.97998783	-99.11972001
67	73.5747207	-99.12014843
68	74.16945016	-99.1205746
69	74.7641762	-99.12099864
70	75.35889883	-99.12142145
71	75.95361805	-99.12184388
72	76.54833387	-98.95430937
73	77.14304627	-98.54817003
74	77.73775526	-98.14203322
75	78.33246084	-97.73589883
76	78.927163	-97.32976667
77	79.52186175	-96.92363678
78	80.11655709	-96.51750922
79	80.71124902	-96.11138402
80	81.30593754	-95.70526125
81	81.90062265	-95.29914087
82	82.49530434	-94.89302288
83	83.08998263	-94.48690725
84	83.6846575	-94.080794
85	84.27932896	-93.67468311
86	84.873997	-93.2685746
87	85.46866164	-92.86246845
88	86.06332287	-92.45636469
89	86.65798068	-92.0502633
90	87.25263506	-91.64416428
91	87.84728595	-91.23806764
92	88.44193328	-90.83197338
93	89.03657707	-90.42588148
94	89.63121733	-90.01979196
95	90.22585408	-89.61370482
96	90.82048733	-89.20762004
97	91.41511709	-88.80153765
98	92.00974336	-88.39545762
99	92.60436611	-87.98937997
100	93.19898536	-87.5833047
101	93.7936011	-87.1772318
102	94.38821333	-86.77116127
103	94.98282206	-86.36509311
104	95.57742729	-85.95902733
105	96.172029	-85.55296393
106	96.76662722	-85.1469029
107	97.36122193	-84.74084424
108	97.95581313	-84.33478795
109	98.55040083	-83.92873404
110	99.12972578	-83.52268251
111	99.68213087	-83.11663334
112	100.2172067	-82.71058655
113	100.7323845	-82.30454214
114	101.2266009	-81.8985001
115	101.7002289	-81.49246043
116	102.1543242	-81.08642314
117	102.590071	-80.68038822
118	103.008516	-80.27435567
119	103.4105098	-79.8683255
120	103.7967489	-79.4622977
121	104.1678387	-79.05627227
122	104.5243433	-78.65024922
123	104.867532	-78.24422854
124	105.1995378	-77.83821024
125	105.5197541	-77.43219431
126	105.8288432	-77.02618075
127	106.1273442	-76.62016957
128	106.4156622	-76.21416076
129	106.6941273	-75.80815432
130	106.9630428	-75.40215026
131	107.2227093	-74.99614857
132	107.4734309	-74.59014926
133	107.7155122	-74.18415231
134	107.9492527	-73.77815774
135	108.174943	-73.37216555
136	108.392863	-72.96617573
137	108.6032812	-72.56018828
138	108.8064564	-72.15420321
139	109.0026375	-71.7482205
140	109.1920652	-71.34224018
141	109.3749715	-70.93626222
142	109.551581	-70.53028664
143	109.7221104	-70.12431343
144	109.886769	-69.7183426
145	110.045759	-69.31237414
146	110.1992755	-68.90640805
147	110.347507	-68.50044434
148	110.4906354	-68.094483
149	110.6288364	-67.68852403
150	110.7622796	-67.28256743
151	110.8911288	-66.87661321
152	111.0155423	-66.47066137
153	111.1356726	-66.06471189
154	111.2516672	-65.65876479
155	111.3636686	-65.25282006
156	111.4718142	-64.84687771
157	111.5767622	-64.44093773
158	111.6791486	-64.03500012
159	111.7786738	-63.62906488
160	111.8755131	-63.22313202
161	111.9697886	-62.81720153
162	112.0615741	-62.41127342
163	112.1509212	-62.00534767
164	112.2378791	-61.5994243
165	112.3225018	-61.19350331
166	112.4048485	-60.78758468
167	112.4849808	-60.38166843
168	112.5629599	-59.97575455
169	112.6388451	-59.56984305
170	112.7126934	-59.16393392
171	112.7845596	-58.75802716
172	112.854497	-58.35212278
173	112.9225571	-57.94622076
174	112.9887904	-57.54032112
175	113.0532456	-57.13442386
176	113.1159706	-56.72852896
177	113.1770118	-56.32263644
178	113.2364143	-55.91674629
179	113.2942222	-55.51085852
180	113.3504783	-55.10497312
181	113.4052242	-54.69909009
182	113.4585005	-54.29320943
183	113.5103467	-53.88733115
184	113.5608011	-53.48145524
185	113.6099011	-53.0755817
186	113.6576831	-52.66971054
187	113.7041824	-52.26384174
188	113.7494335	-51.85797532
189	113.7934698	-51.45211128
190	113.836324	-51.0462496
191	113.8780278	-50.6403903
192	113.9186122	-50.23453337
193	113.958107	-49.82867882
194	113.9965417	-49.42282663
195	113.9965417	-49.42282663
196	113.9965417	-49.42282663
197	113.9965417	-49.42282663
198	113.9965417	-49.42282663
199	113.9965417	-49.42282663
200	113.9965417	-49.42282663
201	113.9965417	-49.42282663
202	113.9965417	-49.42282663
203	113.9965417	-49.42282663
204	113.9965417	-49.42282663
205	113.9965417	-49.42282663
206	113.9965417	-49.42282663
207	113.9965417	-49.42282663
208	113.9965417	-49.42282663
209	113.9965417	-49.42282663
210	113.9965417	-49.42282663
211	113.9965417	-49.42282663
212	113.9965417	-49.42282663
213	113.9965417	-49.42282663
214	113.9965417	-49.42282663
215	113.9965417	-49.42282663
216	113.9965417	-49.42282663
217	113.9965417	-49.42282663
218	113.9965417	-49.42282663
219	113.9965417	-49.42282663
220	113.9965417	-49.42282663
221	113.9965417	-49.42282663
222	113.9965417	-49.42282663
223	113.9965417	-49.42282663
224	113.9965417	-49.42282663
225	113.9965417	-49.42282663
226	113.9965417	-49.42282663
227	113.9965417	-49.42282663
228	113.9965417	-49.42282663
229	113.9965417	-49.42282663
230	113.9965417	-49.42282663
231	113.9965417	-49.42282663
232	113.9965417	-49.42282663
233	113.9965417	-49.42282663
234	113.9965417	-49.42282663
235	113.9965417	-49.42282663
236	113.9965417	-49.42282663
237	113.9965417	-49.42282663
238	113.9965417	-49.42282663
239	113.9965417	-49.42282663
240	113.9965417	-49.42282663
241	113.9965417	-49.42282663
242	113.9965417	-49.42282663
243	113.9965417	-49.42282663
244	113.9965417	-49.42282663
245	113.9965417	-49.42282663
246	113.9965417	-49.42282663
247	113.9965417	-49.42282663
248	113.9965417	-49.42282663
249	113.9965417	-49.42282663
250	113.9965417	-49.42282663
251	113.9965417	-49.42282663
252	113.9965417	-49.42282663
253	113.9965417	-49.42282663
254	113.9965417	-49.42282663
255	113.9965417	-49.42282663
256	113.9965417	-49.42282663
257	113.9965417	-49.42282663
258	113.9965417	-49.42282663
259	113.9965417	-49.42282663
260	113.9965417	-49.42282663
261	113.9965417	-49.42282663
262	113.9965417	-49.42282663
263	113.9965417	-49.42282663
264	113.9965417	-49.42282663
265	113.9965417	-49.42282663
266	113.9965417	-49.42282663
267	113.9965417	-49.42282663
268	113.9965417	-49.42282663
269	113.9965417	-49.42282663
270	113.9965417	-49.42282663
271	113.9965417	-49.42282663
272	113.9965417	-49.42282663
273	113.9965417	-49.42282663
274	113.9965417	-49.42282663
275	113.9965417	-49.42282663
276	113.9965417	-49.42282663
277	113.9965417	-49.42282663
278	113.9965417	-49.42282663
279	113.9965417	-49.42282663
280	113.9965417	-49.42282663
281	113.9965417	-49.42282663
282	113.9965417	-49.42282663
283	113.9965417	-49.42282663
284	113.9965417	-49.42282663
285	113.9965417	-49.42282663
286	113.9965417	-49.42282663
287	113.9965417	-49.42282663
288	113.9965417	-49.42282663
289	113.9965417	-49.42282663
290	113.9965417	-49.42282663
291	113.9965417	-49.42282663
292	113.9965417	-49.42282663
293	113.9965417	-49.42282663
294	113.9965417	-49.42282663
295	113.9965417	-49.42282663
296	113.9965417	-49.42282663
297	113.9965417	-49.42282663
298	113.9965417	-49.42282663
299	113.9965417	-49.42282663
300	113.9965417	-49.42282663
301	113.9965417	-49.42282663
302	113.9965417	-49.42282663
303	113.9965417	-49.42282663
304	113.9965417	-49.42282663
305	113.9965417	-49.42282663
306	113.9965417	-49.42282663
307	113.9965417	-49.42282663
308	113.9965417	-49.42282663
309	113.9965417	-49.42282663
310	113.9965417	-49.42282663
311	113.9965417	-49.42282663
312	113.9965417	-49.42282663
313	113.9965417	-49.42282663
314	113.9965417	-49.42282663
315	113.9965417	-49.42282663
316	113.9965417	-49.42282663
317	113.9965417	-49.42282663
318	113.9965417	-49.42282663
319	113.9965417	-49.42282663
320	113.9965417	-49.42282663
321	113.9965417	-49.42282663
322	113.9965417	-49.42282663
323	113.9965417	-49.42282663
324	113.9965417	-49.42282663
325	113.9965417	-49.42282663
326	113.9965417	-49.42282663
327	113.9965417	-49.42282663
328	113.9965417	-49.42282663
329	113.9965417	-49.42282663
330	113.9965417	-49.42282663
331	113.9965417	-49.42282663
332	113.9965417	-49.42282663
333	113.9965417	-49.42282663
334	113.9965417	-49.42282663
335	113.9965417	-49.42282663
336	113.9965417	-49.42282663
337	113.9965417	-49.42282663
338	113.9965417	-49.42282663
339	113.9965417	-49.42282663
340	113.9965417	-49.42282663
341	113.9965417	-49.42282663
342	113.9965417	-49.42282663
343	113.9965417	-49.42282663
344	113.9965417	-49.42282663
345	113.9965417	-49.42282663
346	113.9965417	-49.42282663
347	113.9965417	-49.42282663
348	113.9965417	-49.42282663
349	113.9965417	-49.42282663
350	113.9965417	-49.42282663
351	113.9965417	-49.42282663
352	113.9965417	-49.42282663
353	113.9965417	-49.42282663
354	113.9965417	-49.42282663
355	113.9965417	-49.42282663
356	113.9965417	-49.42282663
357	113.9965417	-49.42282663
358	113.9965417	-49.42282663
359	113.9965417	-49.42282663
360	113.9965417	-49.42282663
361	113.9965417	-49.42282663
362	113.9965417	-49.42282663
363	113.9965417	-49.42282663
364	113.9965417	-49.42282663
365	113.9965417	-49.42282663
366	113.9965417	-49.42282663
367	113.9965417	-49.42282663
368	113.9965417	-49.42282663
369	113.9965417	-49.42282663
370	113.9965417	-49.42282663
371	113.9965417	-49.42282663
372	113.9965417	-49.42282663
373	113.9965417	-49.42282663
374	113.9965417	-49.42282663
375	113.9965417	-49.42282663
376	113.9965417	-49.42282663
377	113.9965417	-49.42282663
378	113.9965417	-49.42282663
379	113.9965417	-49.42282663
380	113.9965417	-49.42282663
381	113.9965417	-49.42282663
382	113.9965417	-49.42282663
383	113.9965417	-49.42282663
384	113.9965417	-49.42282663
385	113.9965417	-49.42282663
386	113.9965417	-49.42282663
387	113.9965417	-49.42282663
388	113.9965417	-49.42282663
389	113.9965417	-49.42282663
390	113.9965417	-49.42282663
391	113.9965417	-49.42282663
392	113.9965417	-49.42282663
393	113.9965417	-49.42282663
394	113.9965417	-49.42282663
395	113.9965417	-49.42282663
396	113.9965417	-49.42282663
397	113.9965417	-49.42282663
398	113.9965417	-49.42282663
399	113.9965417	-49.42282663
400	113.9965417	-49.42282663
401	113.9965417	-49.42282663
402	113.9965417	-49.42282663
403	113.9965417	-49.42282663
404	113.9965417	-49.42282663
405	113.9965417	-49.42282663
406	113.9965417	-49.42282663
407	113.9965417	-49.42282663
408	113.9965417	-49.42282663
409	113.9965417	-49.42282663
410	113.9965417	-49.42282663
411	113.9965417	-49.42282663
412	113.9965417	-49.42282663
413	113.9965417	-49.42282663
414	113.9965417	-49.42282663
415	113.9965417	-49.42282663
416	113.9965417	-49.42282663
417	113.9965417	-49.42282663
418	113.9965417	-49.42282663
419	113.9965417	-49.42282663
420	113.9965417	-49.42282663
421	113.9965417	-49.42282663
422	113.9965417	-49.42282663
423	113.9965417	-49.42282663
424	113.9965417	-49.42282663
425	113.9965417	-49.42282663
426	113.9965417	-49.42282663
427	113.9965417	-49.42282663
428	113.9965417	-49.42282663
429	113.9965417	-49.42282663
430	113.9965417	-49.42282663
431	113.9965417	-49.42282663
432	113.9965417	-49.42282663
433	113.9965417	-49.42282663
434	113.9965417	-49.42282663
435	113.9965417	-49.42282663
436	113.9965417	-49.42282663
437	113.9965417	-49.42282663
438	113.9965417	-49.42282663
439	113.9965417	-49.42282663
440	113.9965417	-49.42282663
441	113.9965417	-49.42282663
442	113.9965417	-49.42282663
443	113.9965417	-49.42282663
444	113.9965417	-49.42282663
445	113.9965417	-49.42282663
446	113.9965417	-49.42282663
447	113.9965417	-49.42282663
448	113.9965417	-49.42282663
449	113.9965417	-49.42282663
450	113.9965417	-49.42282663
451	113.9965417	-49.42282663
452	113.9965417	-49.42282663
453	113.9965417	-49.42282663
454	113.9965417	-49.42282663
455	113.9965417	-49.42282663
456	113.9965417	-49.42282663
457	113.9965417	-49.42282663
458	113.9965417	-49.42282663
459	113.9965417	-49.42282663
460	113.9965417	-49.42282663
461	113.9965417	-49.42282663
462	113.9965417	-49.42282663
463	113.9965417	-49.42282663
464	113.9965417	-49.42282663
465	113.9965417	-49.42282663
466	113.9965417	-49.42282663
467	113.9965417	-49.42282663
468	113.9965417	-49.42282663
469	113.9965417	-49.42282663
470	113.9965417	-49.42282663
471	113.9965417	-49.42282663
472	113.9965417	-49.42282663
473	113.9965417	-49.42282663
474	113.9965417	-49.42282663
475	113.9965417	-49.42282663
476	113.9965417	-49.42282663
477	113.9965417	-49.42282663
478	113.9965417	-49.42282663
479	113.9965417	-49.42282663
480	113.9965417	-49.42282663
481	113.9965417	-49.42282663
482	113.9965417	-49.42282663
483	113.9965417	-49.42282663
484	113.9965417	-49.42282663
485	113.9965417	-49.42282663
486	113.9965417	-49.42282663
487	113.9965417	-49.42282663
488	113.9965417	-49.42282663
489	113.9965417	-49.42282663
490	113.9965417	-49.42282663
491	113.9965417	-49.42282663
492	113.9965417	-49.42282663
493	113.9965417	-49.42282663
494	113.9965417	-49.42282663
495	113.9965417	-49.42282663
496	113.9965417	-49.42282663
497	113.9965417	-49.42282663
498	113.9965417	-49.42282663
499	113.9965417	-49.42282663
500	113.9965417	-49.42282663
501	113.9965417	-49.42282663
502	113.9965417	-49.42282663
503	113.9965417	-49.42282663
504	113.9965417	-49.42282663
505	113.9965417	-49.42282663
506	113.9965417	-49.42282663
507	113.9965417	-49.42282663
508	113.9965417	-49.42282663
509	113.9965417	-49.42282663
510	113.9965417	-49.42282663
511	113.9965417	-49.42282663
512	113.9965417	-49.42282663
513	113.9965417	-49.42282663
514	113.9965417	-49.42282663
515	113.9965417	-49.42282663
516	113.9965417	-49.42282663
517	113.9965417	-49.42282663
518	113.9965417	-49.42282663
519	113.9965417	-49.42282663
520	113.9965417	-49.42282663
521	113.9965417	-49.42282663
522	113.9965417	-49.42282663
523	113.9965417	-49.42282663
524	113.9965417	-49.42282663
525	113.9965417	-49.42282663
526	113.9965417	-49.42282663
527	113.9965417	-49.42282663
528	113.9965417	-49.42282663
529	113.9965417	-49.42282663
530	113.9965417	-49.42282663
531	113.9965417	-49.42282663
532	113.9965417	-49.42282663
533	113.9965417	-49.42282663
534	113.9965417	-49.42282663
535	113.9965417	-49.42282663
536	113.9965417	-49.42282663
537	113.9965417	-49.42282663
538	113.9965417	-49.42282663
539	113.9965417	-49.42282663
540	113.9965417	-49.42282663
541	113.9965417	-49.42282663
542	113.9965417	-49.42282663
543	113.9965417	-49.42282663
544	113.9965417	-49.42282663
545	113.9965417	-49.42282663
546	113.9965417	-49.42282663
547	113.9965417	-49.42282663
548	113.9965417	-49.42282663
549	113.9965417	-49.42282663
550	113.9965417	-49.42282663
551	113.9965417	-49.42282663
552	113.9965417	-49.42282663
553	113.9965417	-49.42282663
554	113.9965417	-49.42282663
555	113.9965417	-49.42282663
556	113.9965417	-49.42282663
557	113.9965417	-49.42282663
558	113.9965417	-49.42282663
559	113.9965417	-49.42282663
560	113.9965417	-49.42282663
561	113.9965417	-49.42282663
562	113.9965417	-49.42282663
563	113.9965417	-49.42282663
564	113.9965417	-49.42282663
565	113.9965417	-49.42282663
566	113.9965417	-49.42282663
567	113.9965417	-49.42282663
568	113.9965417	-49.42282663
569	113.9965417	-49.42282663
570	113.9965417	-49.42282663
571	113.9965417	-49.42282663
572	113.9965417	-49.42282663
573	113.9965417	-49.42282663
574	113.9965417	-49.42282663
575	113.9965417	-49.42282663
576	113.9965417	-49.42282663
577	113.9965417	-49.42282663
578	113.9965417	-49.42282663
579	113.9965417	-49.42282663
580	113.9965417	-49.42282663
581	113.9965417	-49.42282663
582	113.9965417	-49.42282663
583	113.9965417	-49.42282663
584	113.9965417	-49.42282663
585	113.9965417	-49.42282663
586	113.9965417	-49.42282663
587	113.9965417	-49.42282663
588	113.9965417	-49.42282663
589	113.9965417	-49.42282663
590	113.9965417	-49.42282663
591	113.9965417	-49.42282663
592	113.9965417	-49.42282663
593	113.9965417	-49.42282663
594	113.9965417	-49.42282663
595	113.9965417	-49.42282663
596	113.9965417	-49.42282663
597	113.9965417	-49.42282663
598	113.9965417	-49.42282663
599	113.9965417	-49.42282663
600	113.9965417	-49.42282663
601	113.9965417	-49.42282663
602	113.9965417	-49.42282663
603	113.9965417	-49.42282663
604	113.9965417	-49.42282663
605	113.9965417	-49.42282663
606	113.9965417	-49.42282663
607	113.9965417	-49.42282663
608	113.9965417	-49.42282663
609	113.9965417	-49.42282663
610	113.9965417	-49.42282663
611	113.9965417	-49.42282663
612	113.9965417	-49.42282663
613	113.9965417	-49.42282663
614	113.9965417	-49.42282663
615	113.9965417	-49.42282663
616	113.9965417	-49.42282663
617	113.9965417	-49.42282663
618	113.9965417	-49.42282663
619	113.9965417	-49.42282663
620	113.9965417	-49.42282663
621	113.9965417	-49.42282663
622	113.9965417	-49.42282663
623	113.9965417	-49.42282663
624	113.9965417	-49.42282663
625	113.9965417	-49.42282663
626	113.9965417	-49.42282663
627	113.9965417	-49.42282663
628	113.9965417	-49.42282663
629	113.9965417	-49.42282663
630	113.9965417	-49.42282663
631	113.9965417	-49.42282663
632	113.9965417	-49.42282663
633	113.9965417	-49.42282663
634	113.9965417	-49.42282663
635	113.9965417	-49.42282663
636	113.9965417	-49.42282663
637	113.9965417	-49.42282663
638	113.9965417	-49.42282663
639	113.9965417	-49.42282663
640	113.9965417	-49.42282663
641	113.9965417	-49.42282663
642	113.9965417	-49.42282663
643	113.9965417	-49.42282663
644	113.9965417	-49.42282663
645	113.9965417	-49.42282663
646	113.9965417	-49.42282663
647	113.9965417	-49.42282663
648	113.9965417	-49.42282663
649	113.9965417	-49.42282663
650	113.9965417	-49.42282663
651	113.9965417	-49.42282663
652	113.9965417	-49.42282663
653	113.9965417	-49.42282663
654	113.9965417	-49.42282663
655	113.9965417	-49.42282663


==> data_plots/figure_b1_d_over_nu_eps_1.dat <==
i max         min
1	10.17181586	-99.3402803
2	15.84313773	-105.7392266
3	16.58668402	-105.8788093
4	14.75541917	-102.6384214
5	12.95356591	-99.08441416
6	12.47722246	-96.8936695
7	13.32143918	-96.22670479
8	14.78483655	-96.41560806
9	16.23956538	-96.71255288
10	17.38200536	-96.69707677
11	18.21516795	-96.31608491
12	18.8909775	-95.72334453
13	19.56024526	-95.09895468
14	20.29960272	-94.54753792
15	21.11187085	-94.08517768
16	21.96229619	-93.73445257
17	22.814692	-93.49616849
18	23.64987086	-93.27814697
19	24.46637312	-93.02254693
20	25.27214905	-92.71869956
21	26.07587117	-92.3853212
22	26.88230703	-92.046687
23	27.69198373	-91.71771664
24	28.50309132	-91.40108709
25	29.31356314	-91.09190926
26	30.12222288	-90.78389932
27	30.92891016	-90.47321306
28	31.73404338	-90.15917013
29	32.53812084	-89.84303663
30	33.3414368	-89.52643267
31	34.1440424	-89.2103475
32	34.94583924	-88.89495588
33	35.74671277	-88.57993253
34	36.54659688	-88.26486145
35	37.34548355	-87.94948862
36	37.99274843	-87.63376896
37	38.49990353	-87.31778567
38	38.9755517	-87.00164533
39	39.49078975	-86.68541322
40	40.06159932	-86.36910115
41	40.66807822	-86.05268811
42	41.28225434	-85.73614701
43	41.88618663	-85.41946126
44	42.4760376	-85.10262789
45	43.05701977	-84.77701997
46	43.63628818	-84.34120086
47	44.21837756	-83.8521257
48	44.80421975	-83.36548043
49	45.39246052	-82.90806991
50	45.98127295	-82.47871041
51	46.56950936	-82.06274726
52	47.1569408	-81.6461188
53	47.74391645	-81.22212471
54	48.33090166	-80.79112893
55	48.91818687	-80.35686266
56	49.50582868	-79.9228763
57	50.09373739	-79.4908476
58	50.68179448	-79.06067145
59	51.26991953	-78.63139966
60	51.85581661	-78.202136
61	52.44111818	-77.77245975
62	53.02610771	-77.34240005
63	53.61082756	-76.91219739
64	54.19537855	-76.48207793
65	54.77993721	-76.05214725
66	55.36463169	-75.62239751
67	55.94945794	-75.19276779
68	56.53430296	-74.76320102
69	57.11903168	-74.33367067
70	57.70356279	-73.90417879
71	58.28789112	-73.47474078
72	58.87206211	-73.045371
73	59.45612968	-72.61607611
74	60.04012619	-72.18685557
75	60.62405542	-71.75770549
76	61.20790279	-71.32862221
77	61.79165046	-70.89960406
78	62.37528748	-70.4706512
79	62.95881213	-70.04176465
80	63.54222866	-69.61294536
81	64.12554249	-69.18419372
82	64.70875706	-68.75550966
83	65.29187305	-68.3268929
84	65.87488934	-67.8983432
85	66.45780439	-67.46986045
86	67.0406172	-67.04144464
87	67.62332756	-66.61309584
88	68.20593579	-66.1848141
89	68.78844233	-65.75659943
90	69.37084749	-65.32845181
91	69.95315137	-64.90037123
92	70.53535388	-64.47235764
93	71.11745442	-64.04441104
94	71.69945273	-63.61653142
95	72.28134894	-63.18871877
96	72.86314324	-62.76097309
97	73.44483577	-62.33329438
98	74.02642771	-61.9056828
99	74.60791957	-61.47813852
100	75.18931002	-61.05066152
101	75.77059914	-60.6232517
102	76.35178721	-60.19590896
103	76.93287445	-59.76863327
104	77.51386096	-59.34142462
105	78.09474673	-58.91428304
106	78.6755317	-58.48720852
107	79.25621585	-58.06020106
108	79.83679916	-57.63326066
109	80.41728168	-57.2063873
110	80.99766342	-56.77958095
111	81.57794443	-56.35284161
112	82.15812473	-55.92616927
113	82.73820432	-55.49956392
114	83.31818323	-55.07302554
115	83.85955247	-54.64655414
116	84.38284043	-54.22014969
117	84.88680234	-53.79381219
118	85.36892844	-53.36754163
119	85.82857288	-52.94133799
120	86.26645859	-52.51520127
121	86.68392725	-52.08913146
122	87.08239047	-51.66312854
123	87.46592614	-51.2371925
124	87.83408089	-50.81132334
125	88.18765107	-50.38552104
126	88.52739922	-49.95978559
127	88.85388917	-49.53411699
128	89.16759121	-49.10851522
129	89.46895463	-48.68298027
130	89.7584339	-48.25751213
131	90.03648698	-47.83211079
132	90.30356516	-47.40677624
133	90.5601049	-46.98150847
134	90.80652455	-46.55630747
135	91.04322445	-46.13117322
136	91.27058835	-45.70610573
137	91.48898464	-45.28110497
138	91.69876721	-44.85617094
139	91.90027596	-44.43130363
140	92.09383726	-44.00650302
141	92.2797645	-43.58176911
142	92.45998578	-43.15710188
143	92.63438853	-42.73250132
144	92.80308264	-42.30796744
145	92.96638693	-41.8835002
146	93.12451121	-41.45909961
147	93.27760225	-41.03476565
148	93.42579098	-40.61049831
149	93.56921441	-40.18629759
150	93.70801806	-39.76216346
151	93.84235047	-39.33809593
152	93.97235768	-38.91409498
153	94.09818054	-38.49016059
154	94.21995437	-38.06629277
155	94.33780959	-37.64249151
156	94.45187237	-37.24210218
157	94.56226489	-36.85172803
158	94.6691054	-36.47194605
159	94.77250826	-36.1040969
160	94.87258403	-35.74865666
161	94.96943968	-35.4053682
162	95.06317873	-35.07442741
163	95.15390141	-34.75536271
164	95.24170479	-34.44736189
165	95.32668284	-34.15006258
166	95.40892648	-33.8631286
167	95.48852374	-33.58622562
168	95.56555976	-33.3190203
169	95.64011695	-33.06118115
170	95.71227508	-32.81238054
171	95.78211132	-32.57229761
172	95.8497004	-32.34062155
173	95.91511461	-32.11705381
174	95.97842396	-31.90130866
175	96.03969615	-31.69311244
176	96.09899676	-31.49220208
177	96.15638921	-31.29832377
178	96.21193491	-31.1112321
179	96.26569328	-30.93068967
180	96.31772184	-30.75646708
181	96.36807623	-30.58834283
182	96.41681035	-30.42610326
183	96.46397631	-30.26954234
184	96.50962459	-30.11846131
185	96.55380401	-29.97266842
186	96.59656185	-29.83197863
187	96.63794384	-29.69621333
188	96.67799425	-29.56520015
189	96.71675594	-29.43877276
190	96.75427037	-29.31677061
191	96.79057767	-29.19903883
192	96.82571669	-29.08542792
193	96.85972502	-28.97579366
194	96.89263904	-28.86999685
195	96.92449397	-28.76790318
196	96.95532388	-28.66938302
197	96.98516176	-28.5743113
198	97.01403953	-28.48256731
199	97.04198807	-28.39403458
200	97.0690373	-28.3086007
201	97.09521615	-28.2261572
202	97.12055263	-28.14659941
203	97.14507384	-28.06982634
204	97.16880601	-27.9957405
205	97.19177454	-27.92424784
206	97.214004	-27.85525758
207	97.23551817	-27.78868215
208	97.25634006	-27.72443701
209	97.27649195	-27.6624406
210	97.2959954	-27.60261421
211	97.31487128	-27.54488189
212	97.33313977	-27.48917033
213	97.35082043	-27.4354088
214	97.36793217	-27.38352905
215	97.38449329	-27.33346522
216	97.40052152	-27.28515373
217	97.416034	-27.23853326
218	97.43104732	-27.19354462
219	97.44557754	-27.15013068
220	97.45964022	-27.10823633
221	97.4732504	-27.06780838
222	97.48642263	-27.0287955
223	97.49917101	-26.99114817
224	97.51150918	-26.95481858
225	97.52345034	-26.91976061
226	97.53500726	-26.88592975
227	97.5461923	-26.85328305
228	97.55701744	-26.82177905
229	97.55701744	-26.82177905
230	97.55701744	-26.82177905
231	97.55701744	-26.82177905
232	97.55701744	-26.82177905
233	97.55701744	-26.82177905
234	97.55701744	-26.82177905
235	97.55701744	-26.82177905
236	97.55701744	-26.82177905
237	97.55701744	-26.82177905
238	97.55701744	-26.82177905
239	97.55701744	-26.82177905
240	97.55701744	-26.82177905
241	97.55701744	-26.82177905
242	97.55701744	-26.82177905
243	97.55701744	-26.82177905
244	97.55701744	-26.82177905
245	97.55701744	-26.82177905
246	97.55701744	-26.82177905
247	97.55701744	-26.82177905
248	97.55701744	-26.82177905
249	97.55701744	-26.82177905
250	97.55701744	-26.82177905
251	97.55701744	-26.82177905
252	97.55701744	-26.82177905
253	97.55701744	-26.82177905
254	97.55701744	-26.82177905
255	97.55701744	-26.82177905
256	97.55701744	-26.82177905
257	97.55701744	-26.82177905
258	97.55701744	-26.82177905
259	97.55701744	-26.82177905
260	97.55701744	-26.82177905
261	97.55701744	-26.82177905
262	97.55701744	-26.82177905
263	97.55701744	-26.82177905
264	97.55701744	-26.82177905
265	97.55701744	-26.82177905
266	97.55701744	-26.82177905
267	97.55701744	-26.82177905
268	97.55701744	-26.82177905
269	97.55701744	-26.82177905
270	97.55701744	-26.82177905
271	97.55701744	-26.82177905
272	97.55701744	-26.82177905
273	97.55701744	-26.82177905
274	97.55701744	-26.82177905
275	97.55701744	-26.82177905
276	97.55701744	-26.82177905
277	97.55701744	-26.82177905
278	97.55701744	-26.82177905
279	97.55701744	-26.82177905
280	97.55701744	-26.82177905
281	97.55701744	-26.82177905
282	97.55701744	-26.82177905
283	97.55701744	-26.82177905
284	97.55701744	-26.82177905
285	97.55701744	-26.82177905
286	97.55701744	-26.82177905
287	97.55701744	-26.82177905
288	97.55701744	-26.82177905
289	97.55701744	-26.82177905
290	97.55701744	-26.82177905
291	97.55701744	-26.82177905
292	97.55701744	-26.82177905
293	97.55701744	-26.82177905
294	97.55701744	-26.82177905
295	97.55701744	-26.82177905
296	97.55701744	-26.82177905
297	97.55701744	-26.82177905
298	97.55701744	-26.82177905
299	97.55701744	-26.82177905
300	97.55701744	-26.82177905
301	97.55701744	-26.82177905
302	97.55701744	-26.82177905
303	97.55701744	-26.82177905
304	97.55701744	-26.82177905
305	97.55701744	-26.82177905
306	97.55701744	-26.82177905
307	97.55701744	-26.82177905
308	97.55701744	-26.82177905
309	97.55701744	-26.82177905
310	97.55701744	-26.82177905
311	97.55701744	-26.82177905
312	97.55701744	-26.82177905
313	97.55701744	-26.82177905
314	97.55701744	-26.82177905
315	97.55701744	-26.82177905
316	97.55701744	-26.82177905
317	97.55701744	-26.82177905
318	97.55701744	-26.82177905
319	97.55701744	-26.82177905
320	97.55701744	-26.82177905
321	97.55701744	-26.82177905
322	97.55701744	-26.82177905
323	97.55701744	-26.82177905
324	97.55701744	-26.82177905
325	97.55701744	-26.82177905
326	97.55701744	-26.82177905
327	97.55701744	-26.82177905
328	97.55701744	-26.82177905
329	97.55701744	-26.82177905
330	97.55701744	-26.82177905
331	97.55701744	-26.82177905
332	97.55701744	-26.82177905
333	97.55701744	-26.82177905
334	97.55701744	-26.82177905
335	97.55701744	-26.82177905
336	97.55701744	-26.82177905
337	97.55701744	-26.82177905
338	97.55701744	-26.82177905
339	97.55701744	-26.82177905
340	97.55701744	-26.82177905
341	97.55701744	-26.82177905
342	97.55701744	-26.82177905
343	97.55701744	-26.82177905
344	97.55701744	-26.82177905
345	97.55701744	-26.82177905
346	97.55701744	-26.82177905
347	97.55701744	-26.82177905
348	97.55701744	-26.82177905
349	97.55701744	-26.82177905
350	97.55701744	-26.82177905
351	97.55701744	-26.82177905
352	97.55701744	-26.82177905
353	97.55701744	-26.82177905
354	97.55701744	-26.82177905
355	97.55701744	-26.82177905
356	97.55701744	-26.82177905
357	97.55701744	-26.82177905
358	97.55701744	-26.82177905
359	97.55701744	-26.82177905
360	97.55701744	-26.82177905
361	97.55701744	-26.82177905
362	97.55701744	-26.82177905
363	97.55701744	-26.82177905
364	97.55701744	-26.82177905
365	97.55701744	-26.82177905
366	97.55701744	-26.82177905
367	97.55701744	-26.82177905
368	97.55701744	-26.82177905
369	97.55701744	-26.82177905
370	97.55701744	-26.82177905
371	97.55701744	-26.82177905
372	97.55701744	-26.82177905
373	97.55701744	-26.82177905


==> data_plots/figure_b1_d_over_nu_eps_10e6.dat <==
i max        
1	-0.74625266
2	-0.741521777
3	-0.735154352
4	-0.44957184
5	0.114489676
6	0.817792573
7	1.521483728
8	2.156110329
9	2.721437824
10	3.251852664
11	3.781854309
12	4.328795885
13	4.89282972
14	5.465457704
15	6.038107901
16	6.606447093
17	7.170416586
18	7.732117891
19	8.293681043
20	8.856187607
21	9.419656818
22	9.983568698
23	10.54739391
24	11.11086263
25	11.67396907
26	12.23684198
27	12.79961297
28	13.36234936
29	13.92505284
30	14.48769152
31	15.05023273
32	15.61265968
33	16.17497193
34	16.73717741
35	17.29928425
36	17.86129668
37	18.42321482
38	18.98503674
39	19.54676043
40	20.10838487
41	20.66991004
42	21.23133643
43	21.79266458
44	22.35389476
45	22.91502699
46	23.47606118
47	24.03699721
48	24.59783504
49	25.15857468
50	25.71921617
51	26.27975957
52	26.84020492
53	27.40055222
54	27.96080148
55	28.52095273
56	29.08100596
57	29.64096121
58	30.20081847
59	30.76057779
60	31.32023916
61	31.87980262
62	32.43926817
63	32.99863584
64	33.55790564
65	34.11707758
66	34.67615169
67	35.23512799
68	35.79400648
69	36.35278718
70	36.91147013
71	37.47005532
72	38.02854278
73	38.58693252
74	39.14522457
75	39.70341894
76	40.26151564
77	40.81951469
78	41.37741612
79	41.93521993
80	42.49292615
81	43.05053478
82	43.60804586
83	44.16545939
84	44.72277539
85	45.27999389
86	45.8371149
87	46.39413841
88	46.95106449
89	47.50789305
90	47.5571233
91	47.55649823
92	47.55582311
93	47.55515221
94	47.55448453
95	47.5538182
96	47.55315212
97	47.55248598
98	47.55182007
99	47.55115479
100	47.55049041
101	47.54982702
102	47.54916457
103	47.54850296
104	47.54784213
105	47.54718206
106	47.54652275
107	47.54586422
108	47.54520649
109	47.54454956
110	47.54389343
111	47.54323809
112	47.54258354
113	47.54192978
114	47.5412768
115	47.54062462
116	47.53997321
117	47.53932259
118	47.53867276
119	47.53802371
120	47.53737544
121	47.53672795
122	47.53608124
123	47.53543532
124	47.53479016
125	47.51682945
126	47.4897395
127	47.47136735
128	47.45268207
129	47.43410931
130	47.41612656
131	47.39893958
132	47.38278281
133	47.37159386
134	47.35877997
135	47.34684966
136	47.33556839
137	47.32467768
138	47.31405113
139	47.30367243
140	47.29357647
141	47.28380045
142	47.27436104
143	47.26525342
144	47.25646071
145	47.24796387
146	47.23974727
147	47.23179978
148	47.22411324
149	47.21668061
150	47.20949463
151	47.20254758
152	47.19583141
153	47.18933814
154	47.18306015
155	47.1769902
156	47.17112143
157	47.16544721
158	47.15996116
159	47.15465705
160	47.14952885
161	47.14457071
162	47.13977697
163	47.13514219
164	47.13066109
165	47.12632857
166	47.12213972
167	47.11808977
168	47.11417412
169	47.11038831
170	47.10672804
171	47.10318913
172	47.09976758
173	47.09645948
174	47.09326108
175	47.09016874
176	47.08717893
177	47.08428827
178	47.08149346
179	47.07879132
180	47.07617879
181	47.07365288
182	47.07121074
183	47.06884957
184	47.0665667
185	47.06435953
186	47.06222555
187	47.06016232
188	47.05816752
189	47.05623886
190	47.05437415
191	47.05257128
192	47.05082819
193	47.0491429
194	47.04751349
195	47.04593812
196	47.04441498
197	47.04294235
198	47.04151855
199	47.04014196
200	47.03881102
201	47.03752421
202	47.03628008
203	47.03507719
204	47.0339142
205	47.03278977
206	47.03170262
207	47.03065153
208	47.02963529
209	47.02865274
210	47.02770278
211	47.02678432
212	47.02589631
213	47.02503775
214	47.02420766
215	47.02340509
216	47.02262914
217	47.02187891
218	47.02115357
219	47.02045227
220	47.01977423
221	47.01911868
222	47.01848486
223	47.01787206
224	47.01727958
225	47.01670674
226	47.0161529
227	47.01561743
228	47.01509971
229	47.01459916
230	47.01411521
231	47.0136473
232	47.01319491
233	47.01275752
234	47.01233464
235	47.01192577
236	47.01153047
237	47.01114827
238	47.01077875
239	47.01042148
240	47.01007605
241	47.00974209
242	47.00941919
243	47.009107
244	47.00880517
245	47.00851334
246	47.00823119
247	47.00795839
248	47.00769465
249	47.00743964
250	47.0071931
251	47.00695472
252	47.00672426
253	47.00650143
254	47.006286
255	47.0060777
256	47.00587632
257	47.00568161
258	47.00549336
259	47.00531135
260	47.00513537
261	47.00496524
262	47.00480074
263	47.0046417
264	47.00448793
265	47.00433926
266	47.00419552
267	47.00405655
268	47.00392218
269	47.00379227


==> data_plots/figure_b1_d_over_nu_eps_5.dat <==
i max         min
1	3.821694716	-4.537751809
2	6.354561119	-6.153008645
3	6.956208089	-6.267654026
4	6.423506524	-5.318345188
5	5.929057935	-4.037724096
6	6.129532194	-2.981624858
7	6.596226071	-2.316446717
8	7.280474867	-1.885829204
9	8.168717355	-1.497437771
10	8.912825275	-1.046050915
11	9.500928794	-0.510804482
12	10.00417492	0.077147722
13	10.49983706	0.67628883
14	11.03003115	1.26049189
15	11.59856136	1.824168442
16	12.18830001	2.374662719
17	12.78018795	2.922087255
18	13.36364005	3.472918908
19	13.93752451	4.028625501
20	14.50596851	4.587470316
21	15.07366922	5.146996123
22	15.64327908	5.705599353
23	16.21511988	6.262897037
24	16.78819544	6.81930066
25	17.36134865	7.375410836
26	17.93391645	7.9316236
27	18.50581033	8.488036956
28	19.07727121	9.044552629
29	19.64858413	9.601023992
30	20.21991451	10.15735338
31	20.79128617	10.71351595
32	21.36264076	11.26953532
33	21.9339081	11.82544735
34	22.505047	12.38127613
35	23.07605118	12.93702793
36	23.64693485	13.49269708
37	24.21771532	14.04827482
38	24.78840285	14.60375524
39	25.35899909	15.15913678
40	25.92950063	15.71442084
41	26.4999032	16.26960959
42	27.07020428	16.8247045
43	27.64040347	17.37970599
44	28.21050163	17.93461372
45	28.78049981	18.4894272
46	29.35039869	19.04414607
47	29.92019837	19.59877025
48	30.48989867	20.15329986
49	31.05949935	20.70773464
50	31.62900027	20.7971018
51	32.19840142	20.79652691
52	32.76770286	20.7958598
53	33.33690469	20.79519352
54	33.90600695	20.7945282
55	34.47500967	20.79386377
56	35.04391285	20.79320017
57	35.6127165	20.79253733
58	36.18142062	20.79187524
59	36.75002523	20.79121393
60	37.31853036	20.79055342
61	37.88693601	20.7898937
62	38.45524222	20.78923478
63	39.02344899	20.78857667
64	39.59155635	20.78791934
65	40.15956431	20.78726281
66	40.72747289	20.78660707
67	41.2952821	20.78595211
68	41.86299197	20.78529794
69	42.43060251	20.78464456
70	42.99811374	20.78399196
71	43.56552567	20.78334015
72	44.13283833	20.78268913
73	44.70005173	20.78203889
74	45.1103634	20.78138943
75	45.56574417	20.78074075
76	46.13081267	20.78009285
77	46.6957823	20.77944574
78	47.26065309	20.7787994
79	47.82542504	20.77815384
80	48.39009818	20.77750905
81	48.95467252	20.77686505
82	49.51914808	20.77622181
83	50.08352488	20.77557935
84	50.64780293	20.77493767
85	51.21198225	20.77429676
86	51.77606286	20.77365661
87	52.34004478	20.77301724
88	52.90392802	20.77237864
89	53.4677126	20.77174081
90	54.03139855	20.77110374
91	54.59498586	20.77046744
92	55.15847457	20.76983191
93	55.72186469	20.76919714
94	56.28515622	20.76856313
95	56.42933487	20.76792989
96	56.42880334	20.76729741
97	56.7648329	20.76666569
98	57.32553641	20.76603473
99	57.8861418	20.76540454
100	58.44664913	20.76477509
101	59.00538806	20.76414641
102	59.55955756	20.76351848
103	60.12189856	20.76289131
104	60.68414117	20.7622649
105	61.24628541	20.76163923
106	61.80833129	20.76101432
107	62.37027883	20.76039017
108	62.93212805	20.75976676
109	63.49387898	20.75914408
110	64.05553161	20.75852221
111	64.61708597	20.75789816
112	65.17854209	20.75727471
113	65.73989994	20.75665395
114	65.89634336	20.75603511
115	66.39321411	20.75541735
116	66.87249816	20.75480008
117	67.33201164	20.75418313
118	67.77213351	20.75356662
119	68.19395563	20.75295077
120	68.59869213	20.75233573
121	68.9873949	20.75172152
122	69.36088268	20.75110813
123	69.7197886	20.7504955
124	70.06464227	20.74988359
125	70.43562004	20.74927239
126	70.83181702	20.74866192
127	71.21245022	20.74805217
128	71.5782269	20.74744316
129	71.92971052	20.74683489
130	72.2679608	20.74622735
131	72.59648468	20.74562055
132	72.91400904	20.74501448
133	73.22123393	20.74440914
134	73.22879761	20.73589269
135	73.21923887	20.70629583
136	73.42868148	20.68915757
137	73.65398129	20.6716722
138	73.87203096	20.65544668
139	74.08306408	20.64251049
140	74.28730666	20.62856625
141	74.48497747	20.61556084
142	74.6762881	20.60328998
143	74.86144315	20.59150766
144	75.04064055	20.58007227
145	75.2140718	20.5689393
146	75.38192234	20.55811744
147	75.54437174	20.54762837
148	75.70159382	20.53748501
149	75.85375684	20.52768645
150	76.00102364	20.51822186
151	76.14355177	20.50907651
152	76.28149371	20.50023602
153	76.414997	20.49168808
154	76.54420451	20.48342238
155	76.66925439	20.47542984
156	76.79028046	20.46770193
157	76.9074122	20.46023023
158	77.02077491	20.4530064
159	77.13048989	20.4460222
160	77.2366745	20.43926965
161	77.33944233	20.432741
162	77.43890335	20.42642881
163	77.53516394	20.4203259
164	77.6283271	20.41442533
165	77.71849248	20.40872041
166	77.80575656	20.40320465
167	77.89021268	20.39787178
168	77.9719512	20.39271573
169	78.05105956	20.38773064
170	78.12762247	20.38291083
171	78.13408271	20.37825084
172	78.13120397	20.37374536
173	78.12842069	20.36938926
174	78.12572971	20.36517761
175	78.12312796	20.36110559
176	78.12061249	20.35716859
177	78.11818042	20.35336214
178	78.115829	20.34968189
179	78.11355555	20.34612367
180	78.11135749	20.34268342
181	78.10923231	20.33935725
182	78.10717761	20.33614136
183	78.10519103	20.3330321
184	78.10327034	20.33002593
185	78.10141333	20.32711944
186	78.09961789	20.32430932
187	78.097882	20.32159238
188	78.09620366	20.31896552
189	78.09458098	20.31642576
190	78.09301211	20.31397021
191	78.09149526	20.31159607
192	78.0900287	20.30930066
193	78.08861078	20.30708136
194	78.08723986	20.30493564
195	78.08591441	20.30286106
196	78.08463292	20.30085528
197	78.08339392	20.298916
198	78.082196	20.29704102
199	78.08103781	20.2952282
200	78.07991802	20.2934755
201	78.07883536	20.29178091
202	78.0777886	20.29014251
203	78.07677656	20.28855843
204	78.07579807	20.28702687
205	78.07485203	20.2855461
206	78.07393735	20.28411443
207	78.07305301	20.28273022
208	78.072198	20.28139191
209	78.07137133	20.28009798
210	78.07057208	20.27884694
211	78.06979933	20.27763739
212	78.0690522	20.27646795
213	78.06832985	20.27533727
214	78.06763145	20.27424409
215	78.06695621	20.27318716
216	78.06630336	20.27216527
217	78.06567215	20.27117726
218	78.06506188	20.27022201
219	78.06447185	20.26929844
220	78.06390138	20.26840548
221	78.06334982	20.26754214
222	78.06281656	20.26670742
223	78.06230098	20.26590038
224	78.06180249	20.26512009
225	78.06132054	20.26436568
226	78.06085456	20.26363629
227	78.06040404	20.26293107
228	78.05996846	20.26224924
229	78.05954732	20.26159002
230	78.05914014	20.26095266
231	78.05874647	20.26033642
232	78.05836585	20.25974062
233	78.05799785	20.25916458
234	78.05764206	20.25860764
235	78.05729806	20.25806916
236	78.05696547	20.25754853
237	78.0566439	20.25704517
238	78.05633301	20.2565585
239	78.05603242	20.25608797
240	78.05574179	20.25563303
241	78.05546081	20.25519318
242	78.05518914	20.25476792
243	78.05492648	20.25435675
244	78.05467253	20.25395922
245	78.054427	20.25357487
246	78.05418961	20.25320326
247	78.05396009	20.25284398
248	78.05373819	20.2524966
249	78.05352364	20.25216075
250	78.05331621	20.25183603
251	78.05331621	20.25183603
252	78.05331621	20.25183603
253	78.05331621	20.25183603
254	78.05331621	20.25183603
255	78.05331621	20.25183603
256	78.05331621	20.25183603
257	78.05331621	20.25183603
258	78.05331621	20.25183603
259	78.05331621	20.25183603
260	78.05331621	20.25183603
261	78.05331621	20.25183603
262	78.05331621	20.25183603
263	78.05331621	20.25183603
264	78.05331621	20.25183603
265	78.05331621	20.25183603
266	78.05331621	20.25183603
267	78.05331621	20.25183603
268	78.05331621	20.25183603
269	78.05331621	20.25183603
270	78.05331621	20.25183603
271	78.05331621	20.25183603
272	78.05331621	20.25183603
273	78.05331621	20.25183603
274	78.05331621	20.25183603
275	78.05331621	20.25183603
276	78.05331621	20.25183603
277	78.05331621	20.25183603
278	78.05331621	20.25183603
279	78.05331621	20.25183603
280	78.05331621	20.25183603
281	78.05331621	20.25183603
282	78.05331621	20.25183603
283	78.05331621	20.25183603
284	78.05331621	20.25183603
285	78.05331621	20.25183603
286	78.05331621	20.25183603
287	78.05331621	20.25183603
288	78.05331621	20.25183603
289	78.05331621	20.25183603
290	78.05331621	20.25183603
291	78.05331621	20.25183603
292	78.05331621	20.25183603
293	78.05331621	20.25183603
294	78.05331621	20.25183603
295	78.05331621	20.25183603
296	78.05331621	20.25183603
297	78.05331621	20.25183603
298	78.05331621	20.25183603
299	78.05331621	20.25183603
300	78.05331621	20.25183603
301	78.05331621	20.25183603
302	78.05331621	20.25183603
303	78.05331621	20.25183603


==> data_plots/figure_b1_d_pdf.dat <==
run	      eps_5	      eps_1	        eps_05
1.0000000	-12.0024060	-35.06722017	-137.7319038
2.0000000	12.6887657	-26.48273359	-62.3227250
3.0000000	18.6826267	-23.33606072	-61.1029506
4.0000000	24.5531424	-20.0726465	-59.2254535
5.0000000	27.0844354	-15.37639241	-49.0169768
6.0000000	29.4284768	-15.12655798	-46.8545246
7.0000000	29.6582959	-14.87792715	-44.4775810
8.0000000	29.6691635	-14.04126992	-38.5270843
9.0000000	29.7176000	-13.45015926	-37.4110092
10.0000000	30.4361595	-13.06278757	-36.8848873
11.0000000	31.1720741	-13.05381794	-35.4389943
12.0000000	31.3534163	-13.02530374	-34.9913246
13.0000000	31.8481676	-12.54577143	-34.9701964
14.0000000	32.9943360	-11.8954751	-24.8198605
15.0000000	33.6529773	-11.52786309	-20.3468070
16.0000000	34.1913712	-11.23026528	-20.0467347
17.0000000	34.7565985	-10.9869604	-17.2684002
18.0000000	35.3502317	-10.98618238	-16.7173943
19.0000000	36.5306155	-8.866362062	-14.2636590
20.0000000	36.8580391	-8.78031967	-10.0427328
21.0000000	37.1341410	-4.353257568	-8.5438220
22.0000000	37.5403686	-2.402311201	-5.6055799
23.0000000	37.7619732	-1.80798215	-3.5826907
24.0000000	37.7781531	-0.073826983	-2.1876741
25.0000000	38.5716497	1.224804419	-0.4391123
26.0000000	39.7565830	3.592255282	0.8734653
27.0000000	39.8794955	3.602055985	5.9641914
28.0000000	40.1391954	5.481536253	6.1146527
29.0000000	40.3418507	9.235617336	6.9344686
30.0000000	40.9583404	10.4244642	7.4595869
31.0000000	41.0170276	11.59681016	7.9779810
32.0000000	41.0703841	15.7956612	10.8754345
33.0000000	41.2325997	16.98732099	11.2689028
34.0000000	41.2907005	19.29714283	11.9267850
35.0000000	41.3922868	23.01758118	16.6492800
36.0000000	41.6092339	23.84037802	17.8789280
37.0000000	41.7167404	25.78144025	25.6299727
38.0000000	41.8766726	26.28470533	25.7556100
39.0000000	42.4523408	26.73730758	29.8360954
40.0000000	42.6320475	31.3058202	30.6260174
41.0000000	43.1200301	36.47369791	32.1916703
42.0000000	43.2874466	37.40406812	36.6320270
43.0000000	43.4594527	37.85591246	38.5148009
44.0000000	43.5808276	38.28711339	38.7345385
45.0000000	43.8744927	38.55734361	42.0912123
46.0000000	44.5534595	38.58643372	43.5991337
47.0000000	44.6322554	40.3303868	45.8535732
48.0000000	44.8698861	43.54345388	48.2817555
49.0000000	44.9839295	43.94466072	48.3646893
50.0000000	45.0593309	45.15507725	49.9875662
51.0000000	45.1167439	45.95460019	52.7998614
52.0000000	45.5311467	47.19655856	53.1014023
53.0000000	45.8209681	47.5466419	54.5483641
54.0000000	46.7583817	47.57253274	54.6363754
55.0000000	46.9067658	47.70699112	55.4005636
56.0000000	47.2190760	51.36485266	57.3334758
57.0000000	47.3432549	51.38427235	57.6770231
58.0000000	47.6172891	51.80874243	57.7328066
59.0000000	47.9203160	52.34757098	59.4873787
60.0000000	48.1218119	56.57975735	62.2093917
61.0000000	48.1497134	57.03959816	62.6255689
62.0000000	48.3316072	57.88551299	69.2176922
63.0000000	48.3978828	58.21651103	69.5777482
64.0000000	48.4356880	58.31195191	69.7857149
65.0000000	48.4626106	62.09739737	70.2858104
66.0000000	48.5513080	63.76201756	72.1733449
67.0000000	49.3592897	64.04642076	72.4664115
68.0000000	49.3962563	66.25966156	72.7220707
69.0000000	49.5348442	67.29827121	74.3723208
70.0000000	49.6985409	68.88174904	74.8939601
71.0000000	49.8220491	69.5583984	75.0878197
72.0000000	50.1697535	70.13817024	75.2374532
73.0000000	50.6466498	70.48849897	75.7754580
74.0000000	50.7504951	70.72906572	76.4403069
75.0000000	50.8291516	71.94790226	81.2788786
76.0000000	50.8827122	72.94629434	81.6754889
77.0000000	51.1825355	73.23308852	83.6120005
78.0000000	51.5448125	73.73596902	86.6744686
79.0000000	52.1984873	73.84892412	88.5915428
80.0000000	52.8114450	74.24490352	89.6747877
81.0000000	53.5803021	75.55072212	89.7399711
82.0000000	54.1378226	75.71238997	90.9906589
83.0000000	54.3235588	75.73686201	91.9086390
84.0000000	54.6725501	76.93538751	92.2999197
85.0000000	58.1082926	82.11341348	95.2447740
86.0000000	58.2653866	82.72801075	95.7490327
87.0000000	58.3693709	84.08059155	97.8891926
88.0000000	58.9447364	86.58271685	97.9874800
89.0000000	59.1342456	86.96609353	98.5240640
90.0000000	59.8393316	89.84868387	100.8408741
91.0000000	60.2888375	92.02102656	101.0479046
92.0000000	60.4214438	92.36054912	103.9013949
93.0000000	62.0933012	93.18071739	106.2735691
94.0000000	62.1819192	99.19489302	108.9875049
95.0000000	62.4318114	102.1357903	112.2066277
96.0000000	63.2189317	105.1702377	114.0339446
97.0000000	67.1871430	107.8441944	114.4271978
98.0000000	68.2615555	111.2724376	115.9429979
99.0000000	70.6258994	113.475092	117.5205902
100.0000000	72.3119033	113.5647302	125.6799010


==> data_plots/figure_b2_d_pdf_eps_10.dat <==
run	        d112	        d76	        d74
1.000000000	65.278393414	45.628766148	64.294732356
2.000000000	66.316891248	61.693689576	61.007224286
3.000000000	74.953101930	66.349397072	58.287787923
4.000000000	66.411269876	67.797583167	71.386833976
5.000000000	53.765557506	70.173684237	73.685722632
6.000000000	36.684883602	66.675802657	49.355243184
7.000000000	72.506833800	58.525315525	80.381359619
8.000000000	65.023341404	70.059783454	72.763406950
9.000000000	68.249738500	65.430143700	69.948662722
10.000000000	70.896091586	66.868466420	59.394449722
11.000000000	70.772552646	66.339004732	86.927178866
12.000000000	78.062915425	72.872841838	58.722652929
13.000000000	80.147607745	81.491966120	67.408954694
14.000000000	59.370627667	58.129932670	77.514510688
15.000000000	82.881565431	71.137874424	80.662082564
16.000000000	69.686641278	63.012886082	70.136807425
17.000000000	68.045160748	64.541093882	71.649280578
18.000000000	70.179582223	55.054019865	69.640167643
19.000000000	73.382735175	68.023301083	64.074925100
20.000000000	60.615863786	69.158380085	70.976910668
21.000000000	70.200101556	67.841942091	69.523600765
22.000000000	64.305122723	60.747904613	80.108576293
23.000000000	70.070856185	48.089613033	71.528595102
24.000000000	76.920797358	73.235100765	81.536087263
25.000000000	59.188922667	64.997007293	70.651938121
26.000000000	68.541707616	56.503619407	64.276146818
27.000000000	65.499426404	63.775144140	75.011322830
28.000000000	55.346473507	67.784962197	57.064401364
29.000000000	61.681708747	47.216987785	75.706857692
30.000000000	67.514830594	69.571081050	70.081390255
31.000000000	82.581157488	75.145997107	65.479323179
32.000000000	60.210047092	83.607021129	66.185792561
33.000000000	76.418234496	69.172999620	72.318343835
34.000000000	61.047918132	86.402296634	74.883325285
35.000000000	63.521317782	76.195801660	72.900767136
36.000000000	74.559182105	60.984697636	75.207985551
37.000000000	68.286840709	64.690598209	71.809264624
38.000000000	62.626439529	70.640184366	62.579300437
39.000000000	72.540613720	64.473753091	60.479296999
40.000000000	66.252075802	77.631747929	87.251661052
41.000000000	66.172624517	63.969581979	69.446988384
42.000000000	59.267451323	47.864993036	58.122463209
43.000000000	64.547500873	62.283980531	66.253439950
44.000000000	65.691612491	70.235721634	72.772740086
45.000000000	69.415620680	47.225773807	64.962714732
46.000000000	84.782002854	62.666416511	77.695763523
47.000000000	62.108978917	55.481753157	60.684129037
48.000000000	58.807134620	67.089015634	69.806494559
49.000000000	67.298909514	67.225727758	64.351809030
50.000000000	69.218667020	69.231276921	70.412770325
51.000000000	74.573455324	65.965151687	71.868464447
52.000000000	84.342603418	74.026035002	66.748556203
53.000000000	71.027032501	58.955757732	68.652119893
54.000000000	60.846488526	69.663915540	75.805445654
55.000000000	58.692497773	79.498527331	66.292137912
56.000000000	65.753207293	67.334823979	64.120822149
57.000000000	70.787389526	65.304646531	83.368791600
58.000000000	72.327923785	50.448927184	70.994416232
59.000000000	77.879002681	54.468322552	54.910905417
60.000000000	67.929481033	69.619661211	70.909781765
61.000000000	67.246310190	64.033103602	62.035488785
62.000000000	60.977677003	76.504321152	79.978542111
63.000000000	52.847292307	77.644867982	72.453356004
64.000000000	85.138714050	66.909108308	60.877686120
65.000000000	61.347884999	74.180612821	60.106727484
66.000000000	71.332652001	65.015154973	64.121543869
67.000000000	82.621867976	68.104152131	70.229386129
68.000000000	64.841172046	66.777054160	93.363490227
69.000000000	71.776919876	55.456285487	57.369962103
70.000000000	78.270587008	82.037791716	76.186886478
71.000000000	72.526006604	58.733009479	64.994037801
72.000000000	77.397105686	64.688274927	68.187064463
73.000000000	64.847139654	70.996670913	69.928422620
74.000000000	69.264502151	61.100363337	69.550701183
75.000000000	62.715677998	70.132578912	67.343360263
76.000000000	51.106902459	60.781904727	67.728647441
77.000000000	69.607523260	64.715926702	64.153438157
78.000000000	64.594011180	68.376543610	61.364819182
79.000000000	63.417091730	46.485622224	70.253993648
80.000000000	66.724305485	80.222517568	61.637225063
81.000000000	77.038821697	71.871094273	69.654592867
82.000000000	77.428087242	77.693165017	68.884571095
83.000000000	60.355753332	71.668102295	63.666896054
84.000000000	54.791432825	61.329557143	72.703307398
85.000000000	71.079944987	64.437906874	70.831942691
86.000000000	72.389832555	65.641190432	111.816882481
87.000000000	76.806462767	61.277894239	78.564705527
88.000000000	77.635959587	73.954014691	66.599239445
89.000000000	71.079328947	57.966646726	74.517004044
90.000000000	69.666845013	66.246068314	76.241523140
91.000000000	67.171214236	73.322924542	79.220502090
92.000000000	67.871450179	50.203962244	68.321764892
93.000000000	60.860705754	63.347268779	67.875461494
94.000000000	73.342406460	68.918107694	67.013248544
95.000000000	64.356769296	68.566457843	65.834454224
96.000000000	70.731874907	73.847052206	70.879081147
97.000000000	76.970318543	82.262951729	70.317305004
98.000000000	72.540637787	71.066707600	68.292755873
99.000000000	69.219910936	61.770710261	76.434848471
100.000000000	73.064369545	70.941417275	72.882815672


==> data_plots/figure_b2_d_pdf_eps_5.dat <==
run	          d112	        d76	          d74
1.0000000000	56.9787225311	67.2260139177	68.0923983906
2.0000000000	65.6716743731	88.0433401522	63.1566069100
3.0000000000	79.8240287042	109.9077996321	73.5531915641
4.0000000000	80.9217745047	59.2786044016	67.1401384792
5.0000000000	61.8992996098	62.8419299708	49.8576077982
6.0000000000	62.8285311022	67.2445942952	79.1634251375
7.0000000000	82.6141909184	76.9064247187	68.1672364196
8.0000000000	80.5919811526	70.8571441064	84.7279137397
9.0000000000	58.3385282843	56.7716850104	78.7479849059
10.0000000000	68.3112936205	74.9437675626	68.5551681184
11.0000000000	98.3581151873	66.7760852381	65.9013892402
12.0000000000	58.1877311601	59.7764952420	67.1752338070
13.0000000000	79.0423648169	69.2773971909	73.1237387703
14.0000000000	41.8592580858	49.7925999054	70.0118551621
15.0000000000	104.0118561352	79.3057521077	85.7956083771
16.0000000000	57.3781124741	57.0524732203	74.1123712801
17.0000000000	84.0186307642	68.9760555855	92.3545533128
18.0000000000	67.7806711537	57.0941793499	72.8560783928
19.0000000000	79.5764607701	66.0521359122	88.6647011534
20.0000000000	72.2913688619	44.1301704828	103.8488093592
21.0000000000	73.9134895335	60.1107496379	73.8980626539
22.0000000000	80.0229451529	91.7031589040	64.8397983182
23.0000000000	87.2256280918	71.3682737027	67.6351904036
24.0000000000	81.1558682983	84.4588662619	49.6057348166
25.0000000000	72.9222728865	67.9094819337	76.1270392156
26.0000000000	75.0684410067	77.2187213688	115.0283210514
27.0000000000	90.7823699128	102.6439650457	91.8372868871
28.0000000000	72.7543933330	48.6522711319	68.0321866233
29.0000000000	156.7140524621	69.0719206001	75.6590016099
30.0000000000	65.3616750929	71.9753793410	67.6406301937
31.0000000000	65.8211261138	64.0877156979	63.7974588541
32.0000000000	56.5626572526	49.3993219864	72.3548469282
33.0000000000	79.8374425567	78.7827385286	53.9653464714
34.0000000000	82.0692475895	70.7355387883	54.4062391308
35.0000000000	63.3538963976	72.9608187644	94.5690449725
36.0000000000	67.3479556629	106.2311372211	63.1518093502
37.0000000000	63.6690926869	98.5657134850	72.3595451672
38.0000000000	54.0051959232	91.9199446818	87.1599972427
39.0000000000	74.8908699028	66.8546668890	48.6559654312
40.0000000000	88.3466468602	101.5441649168	89.9110723674
41.0000000000	72.6311968978	69.9817694914	79.4903012830
42.0000000000	46.8182634927	60.4477561938	86.5269231690
43.0000000000	128.7948981203	68.5432832295	57.4240911568
44.0000000000	69.9097270005	62.8485347331	63.6775595319
45.0000000000	69.0579900657	62.7974843644	61.0908380592
46.0000000000	63.7185241003	42.4642840687	84.9450360006
47.0000000000	47.5992719324	36.7371867390	108.6042568935
48.0000000000	68.6927468857	65.2641002917	75.9051397697
49.0000000000	66.4674342076	62.0227986541	74.8399278116
50.0000000000	63.0778462866	73.5584337173	72.7933646817
51.0000000000	80.9746125874	59.2078990367	69.2986617000
52.0000000000	73.9739827234	61.8525380302	61.8447849060
53.0000000000	103.5889652246	65.5748013892	66.8069383046
54.0000000000	52.0399942226	101.2840341179	74.4363868761
55.0000000000	62.1487851292	61.8613504416	97.5280613917
56.0000000000	66.1526291243	78.3156540310	110.7255281140
57.0000000000	68.0332948298	60.8235887098	68.9796733974
58.0000000000	95.5277554543	73.4062508319	48.2205697672
59.0000000000	71.1336323673	92.5162097604	72.0587703891
60.0000000000	70.8928080091	85.0707645081	73.7327379414
61.0000000000	73.4884557556	71.9146930994	61.3901458315
62.0000000000	76.3879379886	95.1295682410	78.1605551696
63.0000000000	67.3595205806	77.4452246648	79.6946520131
64.0000000000	97.6417558219	91.9356097724	69.4820869195
65.0000000000	83.3854969204	99.7908002264	67.3781390513
66.0000000000	68.5203283813	62.8487553145	50.1970358266
67.0000000000	128.1320165101	101.4163122468	99.0476234418
68.0000000000	83.9689656177	67.6587700447	70.8940095877
69.0000000000	55.5856560814	63.7503147783	98.6431527790
70.0000000000	62.6699469009	77.4321684225	100.3711428770
71.0000000000	39.5816108828	73.0596132643	69.0943345499
72.0000000000	56.9090217533	59.2626946769	91.3299494495
73.0000000000	86.4879013597	65.0396562693	86.7909028691
74.0000000000	64.3180875337	71.8339117195	72.9161371837
75.0000000000	70.1342657517	83.2138531868	71.4278876389
76.0000000000	72.8670664003	52.3321681808	74.9996991158
77.0000000000	108.3035771419	59.2026095236	71.6412037608
78.0000000000	60.2268485619	76.7908032298	57.5090154622
79.0000000000	66.9883346288	89.6205165039	66.4467787309
80.0000000000	49.4313986954	60.8773421440	43.8850925392
81.0000000000	49.4778421414	72.0610263539	53.4745992034
82.0000000000	56.4441551232	47.7883374643	57.2409390183
83.0000000000	67.5355127915	96.6883580970	128.3436713761
84.0000000000	69.9142997971	79.5198139097	82.4530178919
85.0000000000	70.3580812808	73.7484238151	65.1671344191
86.0000000000	61.4657987162	67.8515871941	73.6008652695
87.0000000000	77.3833663154	76.7886973723	75.2173151268
88.0000000000	82.0058014667	87.2749377825	87.3715300437
89.0000000000	69.7858655518	69.3952503512	64.2450773437
90.0000000000	62.6849031796	65.6684874697	79.1655719597
91.0000000000	65.4212262399	96.0676056476	106.4116343099
92.0000000000	84.7746703302	60.7233997121	73.2057780853
93.0000000000	55.6292974066	87.4431205621	68.4641270840
94.0000000000	91.3968194913	55.0794265846	73.3452732927
95.0000000000	82.8790590068	67.2291177512	107.7913611437
96.0000000000	77.8093572925	79.9675076152	58.5709970779
97.0000000000	126.5540676201	72.5916814931	73.6451469614
98.0000000000	93.4414958497	48.7189744717	83.2000721001
99.0000000000	59.6796571956	83.3435554384	60.2226586715
100.0000000000	85.8778404634	53.6531963539	82.4994882236


==> data_plots/figure_b2_d_pdf_eps_50.dat <==
run	d112	d76	d74
1	68.83764697	67.13586539	69.61013697
2	67.95430866	64.44160678	67.29607506
3	67.38542445	62.1098863	66.46142189
4	68.08932438	66.98578665	77.97547222
5	67.58418296	65.5965467	68.976531
6	67.80542186	67.18653687	68.59373033
7	68.76591202	68.67374129	69.66059562
8	68.9286189	69.50014216	68.85087596
9	67.89726255	65.55615741	68.4379864
10	66.21643505	68.21113852	66.69255794
11	66.35144501	69.24233932	68.18714947
12	66.58955264	68.65090068	66.16726964
13	70.81741081	69.9770037	69.47131703
14	66.03835228	65.78981071	66.2085049
15	68.46497477	68.31666272	71.78818299
16	67.91469975	69.47828451	67.11829824
17	68.34205377	71.53657504	66.11724612
18	68.60389936	68.61585207	68.44200842
19	69.33992105	67.67817461	70.32418921
20	68.47956534	66.80220136	67.15382663
21	69.63337007	68.46695338	66.36227933
22	66.75706048	67.38332922	68.35767141
23	68.43464873	70.42173492	68.47246356
24	68.95937437	71.96109307	67.95917039
25	68.40639819	67.45026938	69.52402027
26	72.36721739	67.93243284	73.1786537
27	66.57112143	68.25681224	66.89138639
28	69.3201343	65.74455116	69.42673046
29	67.57145954	68.52051966	69.93157901
30	68.91827335	69.06570833	69.74818532
31	69.37019128	68.8472519	69.12268189
32	72.53764705	67.69058421	73.52074184
33	66.02049293	67.79657714	68.46539093
34	68.63393247	68.33117735	69.61589241
35	68.07610601	67.60885101	69.3790331
36	67.75385402	69.60866316	67.80520437
37	67.45398452	64.32882199	71.81554031
38	69.91758272	72.70192674	66.9240051
39	67.37391216	66.81469459	68.57264737
40	65.29741103	66.82286329	70.97180304
41	68.51104292	68.82811496	66.87474057
42	69.57597667	63.4195499	69.21423821
43	73.15861598	69.63780185	66.2208164
44	66.98811665	70.82858249	67.88330449
45	71.97246995	66.81883559	70.00705291
46	70.01966047	68.92269933	67.71260035
47	62.27338644	71.34603898	68.21272267
48	68.35983999	68.11359966	67.94939096
49	64.35341337	68.91869055	66.83629801
50	65.98016541	69.47379629	69.20225494
51	64.02646326	67.81115292	70.53694781
52	69.83611619	68.19313377	67.83926516
53	67.09312225	67.78042976	72.36238328
54	68.61543848	63.49203303	68.5934166
55	68.51851097	65.74442763	66.13488399
56	65.37728899	66.66397034	68.41456201
57	74.99562341	68.7652165	68.17065316
58	65.27853502	69.3220645	65.79103529
59	70.32653832	68.56585532	69.86218619
60	67.49203092	67.59183499	66.44435146
61	66.86370295	67.44969998	68.69483677
62	67.20136756	69.14576172	67.59525631
63	74.64854029	65.31832193	68.71708751
64	68.61321601	65.50225876	67.0029044
65	67.68911923	65.90762138	68.24603994
66	68.50606993	64.81130433	68.88914843
67	67.31654703	66.21756221	67.37988222
68	66.24748716	67.6058838	68.8591576
69	69.89069012	69.37203295	68.68263927
70	69.02864042	67.92342825	71.36448617
71	71.70683368	67.4393099	69.90021163
72	67.29748972	67.49888673	68.48650106
73	65.91412209	67.06105554	68.01452944
74	69.65058595	68.32788423	69.65811662
75	71.64792028	67.56827756	64.87794175
76	69.16265249	68.26698145	67.09929596
77	68.54855178	71.97864488	67.42685772
78	69.14538039	69.41007095	68.90651452
79	68.52344437	66.31615434	66.93766605
80	69.09864449	68.04561436	68.04733253
81	68.284765	67.16240201	66.81445467
82	66.65017025	67.19336584	70.57503
83	69.90185643	67.57284522	68.54838326
84	72.17233998	65.80328652	67.35491793
85	72.35891429	69.93655917	66.13620544
86	64.20010402	67.21578237	68.34979455
87	66.03057638	68.94977076	67.08963397
88	65.3840267	66.29877563	67.56493356
89	69.90580143	68.34445038	67.68718738
90	69.43921871	69.85428332	68.14941882
91	67.14480703	69.02195628	67.76173135
92	71.1593515	67.48910363	67.6276375
93	68.26414671	67.09570555	68.44258032
94	66.31738775	64.94669945	67.97084881
95	70.48287816	71.50871163	67.55385683
96	71.44166322	68.97622794	66.81028326
97	65.19456264	71.50534887	68.55468225
98	68.07391523	70.7695478	66.73710456
99	66.0798058	63.40346179	67.64277689
100	67.51466854	68.49277433	68.08438585


==> data_plots/load_59_pdfs.dat <==
PVP_01	        DVP_01	        PVP_03	        DVP_03	        PVP_05	        DVP_05
289.2427949390	329.8605868764	231.2664981394	329.9458897773	188.3053570995	242.0206573653
262.6825775070	336.4824794941	306.1759053320	284.2444458077	287.4877248056	328.6829653068
266.3083776040	281.4107490689	287.2289873161	149.6078803431	179.0190508128	323.1394129399
193.5412039550	255.2970905319	378.9100085514	300.8129807246	215.8053336323	301.4142829454
226.1075517366	248.3688896505	302.2715899271	-108.7376632174	75.5220505615	-63.9437635455
292.7600600254	294.6895378399	661.9349860959	288.2557684016	326.2809252408	316.6659170143
296.1787190984	319.4622658523	329.0749428715	175.8515757382	262.1887523651	88.0217046021
280.2841292507	286.4186612883	233.8154868060	25.0216426302	285.9163416680	343.5858000744
288.4422470591	245.9712019192	303.3758375967	199.9728405219	407.6650917141	-134.5318470185
318.4352295660	284.9102774903	277.6061894323	542.9798633673	365.1669431365	466.9410856093
272.2099521315	241.4160506463	230.5500523411	43.4779706065	192.0713088964	212.0817080556
332.4033068799	278.8212913063	242.3763705589	216.0350420711	298.6685993356	329.0640711293
253.6833637825	216.0089930788	296.1317547699	260.6880028635	202.7429996968	576.7080367205
252.0543683731	227.3099174129	290.1121676630	287.4333128508	41.8996779745	139.3527871818
259.1052666110	250.4201511310	199.4702579093	291.9552099875	59.4565060977	116.1486201486
288.6876016908	276.3860621323	11.0132255085	265.3991377265	407.0454257112	414.9697219705
315.7633156281	259.3824222370	272.2268974124	525.6020337098	387.5384339570	337.7011602404
276.7244713494	254.7975876265	180.2254188828	131.9775649901	370.3901129055	208.7321981629
270.9521050882	290.5666474611	285.0959022214	248.5476097963	553.2363151970	335.8653431379
280.1224523696	295.4314154994	-30.8195300191	293.9119038353	324.9623324025	-74.1733823949
301.9406538025	261.2756303851	175.2296681629	239.0136426701	273.6155570329	16.1572170567
266.7373732835	268.2784309304	96.6089794802	296.8472995569	366.7818893402	295.3962517294
275.6517632610	273.4914993950	202.4485379448	224.1418432881	292.4015137489	325.9857973728
275.0948702243	272.5284837582	264.9588844080	219.3862985969	325.1024400613	286.8809789185
288.6776678068	308.2617021887	226.8309901827	314.6846222397	346.8278539172	476.1787261157
270.5858006420	301.5026748222	157.6770933300	306.1029168510	444.3423962324	90.2751405912
279.2570452416	306.4799455953	228.5421992454	465.2631484982	251.6674276080	246.0249500658
242.2279919517	295.9957587891	268.8692022215	227.7556867215	719.7784226800	486.0103971600
266.5550410142	330.2832809603	310.7764478545	314.0550185148	124.4374958447	298.4254303431
260.4549012556	273.1546803000	298.8022238335	263.6873066968	456.3739574720	274.8187983117
267.0614705896	261.6839026623	294.5418170885	397.1775698205	371.3732866072	279.7792773587
271.9959418739	261.4495484001	325.9863886624	287.4373787044	227.1499974452	224.3442302260
274.5611760185	274.9388104691	174.1835581063	253.6525559679	531.5618299542	242.9647568589
268.5218351305	266.2569631783	45.1606768837	165.4894014540	167.3554875567	259.3118412392
267.8100975311	286.5790772683	403.7903174840	276.6386955254	67.6008996931	335.4175798124
268.3569645273	233.2765797584	431.1701577916	204.3081813868	355.1260989144	235.7466124864
298.0774923403	304.0009900790	481.8712180293	244.2303989458	507.7270034403	306.8992091866
259.2891153327	294.9522224049	721.5791425495	183.4346581792	369.4509469171	291.6615786421
325.0641180289	251.1514373895	449.3198968801	307.9197493436	469.0335240468	182.8507283231
265.4079829666	278.5474702234	242.0385328924	181.0427199754	1.6708051130	271.6262747630
256.2654635358	326.7501394474	230.3853896167	26.3705286313	292.1972064179	300.1991029712
281.0545496827	281.3239961400	186.9262827230	439.5493821257	265.7895937417	214.5435260280
237.5852576729	283.5372974716	271.6532194723	431.3812920867	370.2178461650	305.0902402255
304.0936903273	239.5418500930	271.1066594339	291.6721832370	244.9284775705	262.2109271246
230.4516749925	303.5688280848	441.2861249276	289.0340065168	435.3283476660	38.0698054531
281.4135309691	215.8082786387	278.9092124698	443.5000563859	269.8274006744	398.6279535756
300.8431292921	325.3627283389	349.3307147168	391.0279665811	311.7873319785	411.9885398344
277.1558567615	241.4830735214	385.3598938484	317.6439598502	160.5970064890	335.9890261569
260.6506311356	350.6042797574	155.9096034541	343.8483736916	730.6638411715	205.4658150818
277.0016103967	271.4737723676	400.7109245225	238.6503992114	209.4198310462	235.0518130289
338.0500266819	334.4019070736	176.9300033096	477.6596763800	466.9503591642	240.2880038170
222.8365215592	328.2080197895	335.8628075395	276.2188048095	263.7498657812	86.2133602473
311.7901414133	276.2405775952	77.2118583896	338.4440104728	258.1763495969	325.5892689498
266.3435198160	330.7564482013	354.1514144475	334.8450702390	312.8093666123	247.9962849664
250.0919178044	287.0814372975	177.8075598232	540.2322843334	284.5763077870	219.0742518494
254.8150351965	304.8615942457	342.4031790519	303.5681743692	314.2207006036	381.3006992274
271.5923848889	218.9211659722	328.8704194047	341.7021248282	337.4175798349	454.9979579951
265.4359416154	284.5275300570	109.6131776762	431.4006592061	-157.3619484337	156.3705027492
207.4558646499	328.9882056458	233.9064857265	60.2857410557	453.5420404440	361.9169805142
269.4159809954	295.5694072384	296.0341214266	482.6985919939	368.7275339200	264.6468609381
304.4171588107	271.3968753402	335.6761572076	247.6166478302	239.2662591749	211.8166585881
285.0453899665	280.6285208004	171.4157691870	341.3314200599	360.9030529153	193.8529913183
233.8269331847	273.0398101435	369.9280720464	353.9688961812	226.8710099000	239.2835589707
272.3478882307	276.0539483638	361.1317479566	189.4340957343	270.0322189647	311.3694155390
287.7838818518	318.2653757603	270.9102089360	328.4376619552	555.8037061984	153.3938416814
284.8037463986	268.0951809110	119.8957986159	251.1001297423	325.1250584583	77.5826308129
275.8694617259	271.6107413444	426.9373920235	224.3852269172	16.9088951015	466.1528286244
271.0952030147	279.3820365642	275.3975335761	292.0220935565	1175.7560002119	309.2830633223
250.0101800369	295.8420412826	151.9710238433	336.4612654958	352.3594310150	333.7837238975
327.9294841861	298.3063063069	358.6029637359	192.7882440612	461.6130074449	-112.7094166429
264.8366643672	302.5927482504	-217.4859799635	309.0165713116	328.7179164338	-56.8719938216
296.3708244837	233.8326384075	275.6231666562	258.0357260955	273.5360935889	68.2643142571
272.3405239830	219.6850967004	413.2194810205	-67.8925501444	208.7742430906	116.6406646321
303.7098587265	246.4730968567	232.1294137174	339.3647274131	242.9883379169	313.1114716104
272.7243586424	176.7469443485	229.7244513503	307.2229119560	270.0679093382	195.4743851222
280.5499712228	287.7499811043	80.3954476025	221.4595561535	349.9354972630	234.5990766629
248.5439875829	300.0834182280	260.9413460521	305.4947065069	42.6556127625	178.6666106998
185.5137905230	229.2273771360	149.0136540221	369.0627117856	-14.2300822988	272.2906622561
280.6242886252	275.1172554835	308.1915246244	145.9054363673	42.7844731796	312.3180387443
251.5288273512	248.0724689448	226.4923670533	258.8161606504	291.7158853001	604.2040212877
251.5777493610	336.2181577061	199.6078652554	287.9961587207	412.1636216865	474.0114529889
256.4665311867	225.0495440302	371.6720268417	267.5644304134	335.3320301342	10.4987301954
301.6972504838	297.7618365684	393.6888417030	424.0169864624	228.6109287692	274.1472109624
294.8208833123	224.6351809718	360.7228662434	269.4222662612	261.9109630606	283.9996362347
309.9886468126	304.8771384845	326.2570851409	214.5545234957	326.4520206647	197.9660765506
249.9938261595	301.3317203901	265.2334227490	180.6148529464	252.1362661201	411.4887777918
265.3602714494	272.3379507404	411.1809062010	319.0075158883	199.3625634674	187.7930702846
321.5265520932	246.4244461225	181.5453590989	324.6481461925	304.4260641446	368.3679409512
278.9821035053	320.3508326198	365.4901112973	208.2424975116	514.2452757322	67.8317851892
280.5088605041	260.8082041022	272.7928540017	390.3401924126	-206.5097450130	260.9679915446
284.0562995139	280.6716554904	305.1631034501	274.3356130162	181.6675156243	211.2468329530
278.4598901077	338.9997491394	106.9882488952	289.3332767605	369.5570214145	277.1860509188
250.5573934970	263.3722928018	335.1161622938	247.0284073960	232.1269150166	522.7699600515
268.7810501827	243.6573011493	349.0520912175	296.5033420915	204.9743392613	375.8060718197
276.2679457682	245.5941501359	214.3273839387	320.2907177842	418.8862597876	234.7768353610
271.9987438423	269.9472591829	227.0819443326	320.6727581716	248.7992271273	287.3431802083
282.2756030828	300.6328182221	322.4915576691	346.0398229406	446.4233989154	261.4854105032
277.0266982285	274.4311202465	267.3902339538	359.0034015241	328.8721263534	320.0743192302
308.1911450883	286.7620129227	247.4568407328	208.1567195158	292.4044246101	160.4335622872
246.9407971424	295.6122826256	295.8123214118	366.5811990221	151.7285891077	276.1814961590
268.4677851832	281.7322700697	239.8734436119	180.1129342131	271.0997768937	324.4738045657
264.0165899916	261.6291822444	250.4607231994	272.0931864009	217.5955660075	517.2874663551
217.5664613004	196.1386145684	443.9381833174	91.5199964792	345.0081414668	481.5583767641
258.5601663261	301.1822627026	201.8852446271	325.3292647314	310.1536399162	422.1643984822
318.1515306671	275.3035882195	352.1429600580	60.4182918614	259.8988295984	194.5795591574
264.0112423403	271.1678293926	127.4999164955	316.0904251750	324.5448344419	163.3665999227
282.4930951418	251.8427406933	94.1880267193	244.5889934606	284.3410403825	360.6663072567
293.8745167621	264.6277706055	391.1625069648	252.0394468777	233.8052987757	277.2357382844
269.6630746972	279.2641931735	312.7301252567	182.2151501184	255.0395326642	393.1636597225
286.3845489886	323.3890649832	583.4753355471	195.1860189032	53.8470188582	280.7051350326
255.7535038901	224.9139195239	338.6222933619	302.9700366736	336.2693867575	220.8901952652
262.7629270689	258.8717848318	268.9994990364	334.8374693558	353.2103722112	207.1496340901
266.3016063541	230.3388948086	149.5286832736	361.6446102656	264.2418688970	261.1410451530
285.4894327557	273.7578150183	391.1573520716	165.7690900934	314.3497905560	262.0972434755
277.6035118686	290.4732961040	319.9940562941	335.3415367271	309.2064489991	325.9932146702
274.3470115004	288.2047179680	268.5543210017	346.5743563406	402.6497949026	305.3903136149
292.5316009763	349.9737078546	348.2853093915	287.7633898306	154.3173843627	276.0995349613
252.1964794442	283.6582981989	-46.8190792154	418.2708972119	147.8259907268	414.3728408212
229.2411921696	284.5962369173	341.8900282737	297.3143287706	270.3526275282	103.7314694597
311.5922772794	234.6416549345	284.7374069765	339.9008434385	606.2223046577	252.6546449382
264.8162092556	323.7177458376	273.3936786413	210.1612660212	429.4028314333	285.9682551184
255.5502935239	294.0675329490	273.6260834753	350.0459670655	240.4464883023	223.2167510103
263.4736394998	321.6791023769	311.1779675724	81.6794333383	309.5550617520	243.3947761696
269.9771840239	319.9536184687	280.5801757684	309.2579659324	297.7645733467	213.4494716706
290.9448087357	280.7967155198	262.1064379498	324.3243875711	271.9662754040	283.1533758960
337.3040702501	287.6567598845	103.0505155329	193.9534148864	271.8801219425	119.5850359494
324.6151230300	295.8950751164	355.7512025995	293.4391933868	464.8032539923	237.3996000350
270.7363940358	217.2009183753	263.0386907571	281.0321617117	155.6230773530	400.0886559538
329.6906607044	275.6990169683	253.3275528272	159.0450158016	148.0455390431	378.1438340585
299.1555272419	267.2899502471	131.4692511276	275.0089680556	197.6567025769	317.8097435789
239.7276992785	291.7689044918	184.0727209179	338.0569656575	23.7356052778	898.4164181586
248.6832049029	243.7488080096	259.0087688996	316.5062885479	330.7112723343	416.0667437449
246.7312784156	251.9253008229	275.6768393384	248.9571594731	332.9395739630	338.3517560324
332.5808744730	277.9555533411	303.8805683238	285.0062763912	396.7521438825	229.9197440687
311.1945784612	328.7322952547	366.0274161002	256.5617301769	617.6796076244	378.3509217599
268.1403354292	286.1781697695	295.4883451576	290.1299394684	263.5596432264	329.0484825490
282.0561357752	266.2880032020	233.6160130264	405.4363436509	462.3714890380	264.9835407186
213.0339877514	212.9024293573	82.2487239286	175.6881658450	64.0680346022	436.0163443480
317.9905391273	276.6373931468	347.0143700432	401.5168886862	397.4159732978	259.0061987463
294.5338821380	292.6135570699	240.9879506057	554.2889213199	434.2714999672	302.1481614804
318.4365730077	257.5089155644	224.4108213100	271.0179898125	331.3908157131	194.8556359581
294.0727365694	302.8201712299	492.6908000913	387.0374168206	57.4773041012	255.1479675874
267.3352669094	357.6917969527	524.6657961732	269.3927495027	452.1438840107	279.6810548607
283.2471847362	254.3597978742	261.1261471195	294.4552919196	178.8718277384	481.2160310271
304.7815024741	307.4754645210	225.5050183369	410.2914929951	358.9135328650	484.7695843890
287.6126678436	289.1338484310	407.8174607443	99.6508347518	327.8394868235	268.5348277851
241.3730219839	268.4647145379	296.6497126548	256.9826430221	115.3133831571	293.4032348170
330.4630263538	198.0546699848	312.3019898266	194.5788007877	284.9904879923	180.5514017237
169.9448404560	291.0045055555	513.6599671470	228.0457516101	-82.4146949877	312.8355726727
297.1521741779	326.3893501549	267.0554175836	269.7020714146	268.9068074519	190.5572501966
285.0500406226	270.7344028212	199.5134664523	415.7347625448	202.4462222540	306.9839213978
279.1633907115	278.9092385256	392.9965693864	203.2437627279	585.5621883470	429.7658518299
265.2747481566	308.0652409604	598.2355895646	260.8102041221	211.3198939755	200.3559329733
264.3788065634	184.3358842997	406.0089066933	376.9431858293	240.3435811045	187.8589031787
318.6307638539	254.8622560875	320.4274329191	240.4113720818	418.8042793667	328.5615684348
288.0563960968	289.1555412095	49.8821262266	278.5728595125	161.7095934399	529.0524716286
233.1826857475	272.5909892388	300.9360112445	241.9477734311	299.9479058883	225.6495380136
264.8370712161	277.1965189288	165.1273775630	406.6860466449	267.0402628163	191.9493351704
296.1341898933	280.4944852253	237.6251749703	189.4376615021	376.9225265203	548.6534069103
261.7749804023	272.9442588756	76.1354321242	232.7134845135	452.3033549262	247.3830190998
259.5375858245	304.4631261287	252.4061437619	181.8445937303	-49.5445275041	243.1631707858
240.9951336923	252.0803511971	356.3217063768	260.0447544733	329.3746804677	305.7337185192
279.1453382520	277.5557612647	307.3035063157	344.8254978975	403.8612933607	485.3553092797
273.3016737891	289.8771820934	227.4535879548	424.5066105752	495.6178343179	229.1725591484
158.5978003354	240.2057231723	389.1014584240	173.3210006847	282.2609994528	224.1582439200
298.0273134098	295.3780580225	264.2482578259	215.3773516709	147.1333204413	271.4149012558
286.0702366930	238.5555866315	311.3181336557	298.1281841582	-12.7356262033	316.8702267979
277.1146854016	241.2292895920	448.9751270226	265.7188645099	323.6276901844	333.2016006707
315.2740628473	348.9337370352	204.4056590516	280.2939409702	350.4080334855	375.5613568697
288.3354927002	274.9089470763	191.6724034765	322.4720475271	80.7821294166	382.1427396493
283.1942533727	236.1280910605	458.3747769676	289.5083223454	160.7167464649	186.4690119311
371.5736484895	266.8458659708	201.0783378372	105.1233818561	529.2197441494	304.8786563320
283.3682137435	304.9271548865	160.5972346176	284.5381352326	46.6756905598	-93.8478409969
330.7470400985	277.3108554571	329.8858843944	294.0765132579	250.3617960615	208.1548945043
279.7276323492	247.3934621968	323.9743970677	527.8179498962	176.4524089698	195.3781278595
239.0748286756	260.0111696108	258.6284218156	257.6089060088	126.3465638443	302.3526946935
187.9162651171	277.9049491967	327.4228096114	267.3422923367	305.3808857610	572.7107704716
302.6026348661	260.2718073915	121.9999875558	93.9520228783	438.7117179577	276.5319575943
249.1181265156	301.0970367716	190.0847961594	226.3893088205	201.8103675139	260.6723985851
280.9817572865	290.9086342582	294.0914596351	257.7948492375	238.1903047642	225.1835722396
281.9331491862	280.8942944693	404.7885949419	267.2286071945	452.0205294094	397.4608387621
248.2559230286	249.4334209021	352.9863685412	239.3188041500	331.4217569564	288.0191342671
275.6012146066	303.9611160232	279.5363428349	111.7999990341	193.8358010978	382.9121415908
211.5898179898	274.0858199265	318.5442587426	291.9818199515	239.4457744326	197.0611430544
264.2636932448	299.7544712446	286.8093652471	279.6250073562	364.9633727679	412.8193368538
285.3610387071	265.9695136953	276.9307712834	265.2462651289	164.1780177860	433.1943313031
288.1268146927	268.2563088972	218.6507247069	298.1077258414	425.3837788608	268.4750956466
237.9995643958	283.2946892272	196.5184866795	106.9886596100	233.0305499901	246.3514489852
320.6900930089	269.4829105653	256.2713702180	227.4261181548	374.7980303987	197.5132601033
318.4774019744	237.1601563624	295.8041081268	128.3742484243	-35.6644184150	473.6410533878
282.7350805773	292.9084397031	278.1509130045	293.9946632424	293.9474543602	384.1474794673
272.0739937395	287.9593179011	287.8594933546	367.2439762715	239.7053419454	272.1293077250
288.6380124516	226.7493297566	257.1826091083	462.7295015830	350.6533620024	234.6394975235
297.3678687131	274.6605547215	317.5534494920	315.1872924517	454.5748686144	-11.6862281405
303.2273870040	273.1727922194	322.5020338105	235.3132032758	-142.9669418028	353.0575750064
265.0080337688	303.9251540346	129.6730491129	305.3103676008	149.6837333495	345.6657486088
246.9625950467	271.7726279857	389.5240637155	245.7221165609	69.7771219502	226.6544413792
239.9552197859	254.0300449227	311.5671594494	325.5551639533	293.2814131741	445.5866930549
239.0324451501	318.7149486607	272.3230589627	305.6158868214	347.1615105142	229.1160755684
309.2106858412	304.4062825939	352.7171390351	224.8497651295	30.7548969748	310.4688744480
164.2711056711	316.3433398424	380.5893242148	312.9992004412	776.5245989265	-13.1892401307
278.9511545115	295.2077590700	275.0622374416	335.5229390410	556.1860345589	134.1285361877
338.5472581462	277.2671919432	222.2197151166	141.3650970247	370.4298373201	324.6653779723
270.2112248923	297.2143108854	340.5170937411	256.9709058244	247.2222999105	337.7498574478
283.9127681814	273.0339560249	45.5837754493	319.5966489568	184.2316612483	251.7467539569
169.2213528782	289.7421376663	102.3095559204	580.8508943959	282.3806517556	247.0761132050
253.1051450860	341.9710228306	448.5176189173	176.6426776866	335.2629327035	172.7573038114
244.6886610327	273.9839422958	218.9711370692	153.8024055830	143.8201565685	128.5257000694
245.4678500914	261.3627442179	189.8301481138	276.8000751688	235.1496833568	341.8692685909
288.5639844478	260.2300462483	362.9595659773	227.1919511325	409.2578498233	308.4386829225
271.7299706929	314.4487778025	321.8133767224	321.5295922097	267.2452692238	419.7162653867
236.0217830665	281.5543136166	276.7732274573	307.3478977293	142.9929414471	98.9513498930
273.5127935082	287.4394789520	380.6449681897	335.3761610470	400.0056175557	250.3737876548
274.3668252438	247.1110234125	479.0339620475	258.0070601282	107.3273314307	251.7790383880
286.7419869698	210.2544526410	143.7536174056	302.2613379161	288.2716946215	168.7111468315
286.8536392019	256.9486215649	297.8075891987	140.7281775273	309.3388140392	249.5825584470
231.8911623915	268.7555817520	249.8059051075	205.4956755989	597.8562684199	495.5481125072
238.1499172796	322.9511391373	345.9236869635	393.7986780873	271.4796415523	404.3715771462
299.9128797707	262.7560387918	293.3371064454	275.4891024086	82.4409715728	173.3037486095
280.8209507378	253.3074214927	377.1607071298	322.2076114219	191.8451247417	380.9560750350
305.1089586034	214.9368667891	349.7170442609	143.5783453133	28.0643876715	165.5807168450
248.1910494495	241.4398766274	139.0629987426	300.0735918651	260.2414383084	85.7432113515
296.5748042831	330.7077739588	248.8960679256	-9.4790910830	318.2050693694	-30.4852068462
293.7639393037	266.9488578729	285.7595555262	303.9043571068	315.7817827091	326.2461744423
245.8127185262	299.9288815795	78.4698094262	293.5751012780	748.7891676106	458.9507358342
231.8395207174	311.3010370585	239.8644744065	387.3333045342	382.8508021544	259.2134053843
313.4380510346	184.3374261923	227.2339596994	505.5586585916	26.8277574313	56.2456670806
305.0819877096	264.6299773630	292.2801392842	244.2694257506	166.6541695344	206.1513616206
267.2397846284	230.0477813335	456.9499966415	522.5182182288	146.7660050835	418.8543473985
228.0215434862	276.2513943776	238.7919209755	281.0892646004	225.6627429710	396.0179282101
278.7104142538	282.6363242890	224.7088872922	311.7018459782	398.2527971608	314.3538198415
355.5879554698	283.9533771782	199.9435660414	138.0201668924	212.0113526321	313.5141090027
262.2396577092	264.7483341802	455.0279976405	275.0153263947	-369.6679945757	243.1234823256
267.9680378721	235.5165894665	288.1280586914	271.4294092276	326.6390474766	359.3594100592
212.9891526441	187.7667563439	331.8514104852	298.6946881902	86.3640324656	320.4434975973
211.3524017241	277.9177266379	237.7058168443	250.3224927831	274.0167841113	276.7622272127
272.2837632042	287.8564299177	286.5806711121	338.9298249912	378.9252877693	260.2930709695
300.6335433687	256.6975172793	293.6178782113	264.8831711674	352.4252486164	281.2404914334
279.7655683452	285.3826649717	291.6930401982	248.4080000801	246.5434235976	328.5532200560
237.2041078709	268.8332787941	410.7614012416	219.0626800527	214.3826785549	405.3623871957
213.6111444390	244.8553332726	267.7983221490	262.8723303682	243.5907324214	341.0104756737
306.3732214707	264.8616439932	345.7179278405	336.4281830466	193.2980962511	430.5451973053
292.0310923933	166.7245696662	444.7534872767	258.8059523233	213.5566065875	381.2000889808
268.9912856751	270.0299601340	285.6567326803	362.6356993360	337.8326497062	270.2339446340
285.7564471523	274.2588598512	209.5382709979	236.2763128602	404.2462677101	606.2068817470
275.0566939810	291.4155256902	358.0587145938	272.8060458166	379.6230310251	126.6563468200
260.9901031491	209.9946592579	442.3640833072	298.9347242133	348.7182816311	361.7277648307
270.7310191874	258.0268535579	107.5551324034	255.3923326533	267.1544488261	313.9093329218
284.5507721777	304.8284103179	428.9312934679	277.7010963891	351.9860028901	304.2494666006
264.5186561054	306.2452351596	386.1678316379	310.1287770851	233.6171024144	387.4542452134
295.3528645525	260.2062030099	250.1188995180	256.1873560400	-150.0953019416	33.4275084746
277.4692677405	264.7275559902	281.7718077939	260.4132919876	466.1957690492	292.5764563501
263.6618216731	273.7493736515	281.5475204424	138.5103681755	-8.4714813923	326.1214268602
274.6719583509	265.5516798951	341.9313207454	347.1614566993	169.3509541685	475.9643846082
326.1277181628	281.9796555556	273.0333703534	320.8340119032	303.0028197420	339.9461392652
280.9292356536	260.0022637099	363.4738011194	253.0187375984	381.6024067011	257.4546417647
334.5858263203	267.5204894696	296.4175657342	270.8947554725	538.4068685523	5.8157299400
333.2590557258	299.0188790349	260.7857742160	296.2408933767	574.9619936062	275.7701961033
291.1744582687	239.7789794767	237.4525064902	506.3079694720	62.5849120994	451.4172584976
420.8236642731	314.1142300926	454.3005373847	157.4986490544	4.5056114505	-120.1015693512
293.3113369048	272.7764221881	225.6482080218	230.4328164202	-155.1570344435	241.0422059282
291.7729347667	268.2009291668	111.1734569129	375.7449923071	362.8363004906	-88.4619370818
268.5373750419	294.2328493225	204.3337166811	50.4629132096	266.3914900544	172.7722853284
255.0845501757	282.1270319742	268.4902210299	210.7307355430	231.2648028341	166.7070250261
316.8620208687	256.0470735479	210.1472941546	259.7164402459	563.4871230014	463.4466339784
278.8867020910	317.4658673975	366.5538804834	307.9409236267	634.4145791974	266.6314851538
276.1967444601	318.4709299284	295.8332502167	238.6601360638	247.7225267042	412.0945882242
271.8873318417	283.4884218627	137.7442724518	290.4780072601	441.1578981437	292.4877068651
293.0333053622	263.8822415662	300.6888135776	227.0186132524	-89.6108159399	375.3240762837
329.2073707586	292.9240544121	322.4822024214	172.6382409797	275.0895407066	469.8071066880
278.8416570409	280.0108065007	264.9566932707	306.5535090008	193.4392359599	135.0363449103
249.0586662157	258.0887460241	-69.3966632629	280.0608404310	419.8085036126	240.2368069534
281.4663418203	276.7385368036	298.3987460839	271.1928933621	221.9856748850	0.7911679086
350.4526797815	273.9426015466	280.3489437750	204.3325578017	242.8674878216	-167.8097356904
272.1989872164	207.5332578109	461.6753074849	403.0847692079	650.9522821452	290.5797354277
281.8220822296	232.4391315034	351.1755597160	120.8549461177	225.6930059244	336.2235202906
205.9998425671	293.9765187890	169.3420750448	160.9924781962	326.6168214211	399.4262234152
260.1386411520	279.8534985321	249.5693869883	319.0267730502	432.0789936655	235.9501798473
249.8302316520	243.9001716941	307.8731200462	231.7523150448	256.3586411504	-67.9975245852
289.5605530384	262.5309678812	305.9617036941	275.6518280435	280.0377170399	282.6756334516
278.5805059266	277.1859705628	288.4382880844	297.8350900912	-217.3148962092	444.7205576804
324.9582674387	290.9072913581	219.9048790285	272.2019438796	279.7498303418	240.8084686960
277.6273713745	323.8052108696	378.9161068637	134.7439516552	-13.3904661598	446.0624505990
263.6094111933	247.1151972205	371.1564880103	328.5149771134	382.3398268955	170.2448980076
301.0293481059	254.1911986582	544.4781099711	279.5768842587	515.7858113996	301.2713658264
250.4478049641	215.4932175372	306.4854680035	264.1025528130	302.3402759592	245.1171832556
279.9517803784	276.7286158479	322.0786516005	276.0931086688	30.6489042480	338.4852993336
312.7584047239	274.6578846884	322.8715189361	216.2044725291	495.6288665046	534.3385498987
234.8595245881	188.6951347075	257.4406599266	236.9078904707	136.5214538751	204.8860644971
275.9502557902	244.3399891310	275.9841587886	246.1259550189	463.3013608698	350.3939742675
279.3853217000	276.4848004409	283.2585370261	278.7216782710	224.5532485009	225.9865085243
293.4169892511	293.4552172110	336.9155143075	222.1394050468	501.2450846650	-100.3637461884
238.2755909440	273.6132745541	287.6443986356	122.7755631348	437.1810129196	282.4924949750
243.5732155363	280.2751747021	360.4941769225	272.8629397230	217.1744868564	319.5090006145
281.1855715796	265.9563814703	300.4228705126	50.7279018490	239.0893269771	190.7526752087
244.4280047603	275.9649293460	204.3520047788	253.3974779081	-9.9038445759	210.6439549640
280.5911220305	271.6632462437	247.9636359684	329.1429716046	297.8725691305	255.5324744533
279.0407511008	343.1865180246	351.6804729736	222.2616026571	481.3695301846	292.3976158969
270.4452012904	280.5311410857	177.3815007282	324.4694725289	549.8609493930	265.4608487233
309.8554622013	300.0053046665	258.8201736226	160.0603148667	208.5265332792	-32.6661481237
275.2241886249	277.4813067991	203.8916643895	168.6965084285	214.8484049772	-37.4465410853
336.1776990279	352.4943730747	301.4809425717	444.2899385982	299.5496804973	250.2555398070
228.0637310880	286.0194507152	327.0967175585	231.0194551678	-126.8502336336	243.3053019283
276.0397045031	239.7972664757	277.6275516865	474.5386772435	216.2702845171	225.1498305292
294.8279369942	232.8696598801	313.0429936505	268.1887602721	352.1333710910	302.4726512967
357.9819202156	290.6326445768	405.7108552088	302.1473378882	171.1448737402	-9.3610621045
347.9350084833	263.1629180914	263.6671449707	294.7192306005	312.5344792753	241.8953368563
262.2061482684	271.9118981954	272.5615607442	365.7805104307	-156.4378757298	291.5120207045
377.4207303745	284.3085176833	280.3136033672	44.9693011067	68.3492166578	253.2600564454
295.0383242732	287.7836607432	272.2569799294	220.3552892987	5.9132825277	253.5820355705
318.5091290415	277.7037882495	290.7316270333	153.7756443832	225.0953103746	109.6979034420
259.7308381678	286.6584136787	401.3845183140	482.3444783828	341.5556957542	66.3690180584
264.5002306920	269.5690912178	457.2792490463	300.0987123391	254.7010052260	525.2485146030
259.3694859197	307.8124619691	262.6230877599	285.2175430110	423.4116346548	281.1486107824
289.2036977053	285.1586735032	380.9770769684	287.0743172328	141.1037020298	252.7543690192
235.0750665476	241.4457221011	178.5102336450	287.2546617256	327.2884680094	434.0660021595
291.2174935936	274.5560138155	187.6544404985	340.3109402706	235.6190148342	160.8052593922
281.5804054577	309.1827721030	179.2482399845	236.3522205703	351.7265330621	274.4182984729
293.1631162574	252.3873004492	164.2252195316	269.5309863724	151.6460861614	283.1302713412
255.9559108139	274.5958237393	378.9248677940	-21.4418770132	295.5954465820	557.0193261035
271.2159353625	292.7118668348	306.0683005816	215.3489676287	335.6788813261	289.3991158485
224.5447158057	256.1965670178	232.4419914466	68.6729101181	120.5204660626	164.1681005444
311.3814108249	289.0607045654	319.9547675460	10.1329212613	283.5588220012	304.0100293074
357.3927023500	267.0590384551	229.7297557807	263.4332580762	-31.3661271005	176.2484695508
273.0601248365	193.0556882177	380.3606905721	302.7390311531	442.8160020988	347.2321166433
266.9278312005	298.7311655178	342.8194257419	221.9673017538	46.3674984504	255.1840375164
243.7034260816	301.9656530514	257.6889422343	435.5976906611	270.7260238099	73.4327769328
307.0058802831	268.2284969751	352.0383618060	227.7728982689	-56.9566144913	262.1535996677
132.4428368092	251.1299141617	309.2681280972	167.6142770046	169.1470423502	517.6982869100
274.1641045533	276.8412893302	360.1863337063	201.6717787008	257.6573089110	302.7244406841
242.6465713984	421.0216686249	302.5820103645	217.4362420401	152.8515688850	296.2752829737
253.0158382482	288.5326606166	271.6263601386	278.3546427214	160.3373836967	-10.9262517271
274.6778083592	281.7330560894	231.3205319087	243.2209184095	261.2808022171	339.4944253513
299.1961410980	307.1542981802	218.1031438814	434.3951679126	175.4615966637	354.7578571119
234.1861175854	303.2642056098	266.8915373314	268.1291710719	350.4638225999	154.4650212217
294.5155093553	254.3021359789	339.0820932488	144.5655699711	402.5029734416	243.4819658276
260.2141276365	210.7597067133	238.7765240027	188.4039644678	97.7787822662	359.8748230202
231.5974379185	285.6249160907	214.3206638132	293.6746211551	558.9036251875	286.0641832426
283.6964406671	316.3091775590	283.2415805100	212.4352666616	231.7813269821	255.5879446981
286.9561224578	267.5363088258	412.6758349034	-191.8195654203	608.8012608495	314.4091000519
278.5049444383	346.8048383934	285.2623145433	241.8581571127	257.5463956976	256.8721975056
276.1917695680	367.5120988809	223.4539837322	261.2387168516	373.3027447507	279.9272078477
231.7917794815	304.2899498246	398.7455869109	229.8657390712	287.6539150387	93.0345322854
277.6202873236	329.7968556997	341.0870634925	326.5194154649	105.2054387141	46.4805357188
277.1832319654	260.2782645813	235.9680782281	300.1511099377	331.8476597346	238.1409929347
250.0571253296	269.0800176069	465.3505652085	183.4268759929	454.8255916373	454.0836483647
277.8011121864	279.1032100285	275.7752893091	183.5814243860	446.0023953996	209.8574108223
273.9119367787	277.8635680705	284.1263256664	286.2487571346	385.5527575700	449.4893616664
295.9361643296	304.0620946925	303.1239941764	254.2927193033	329.9391397574	335.8926759438
292.7116384479	306.1875913310	129.7603771993	272.8453270794	101.2458430413	551.1766476510
274.5426700329	298.0337429740	259.3837752408	202.4507560718	233.3465312597	450.2872075010
285.8705255588	262.0136528422	280.2623951626	360.2562912341	506.9937618133	-160.0844856995
284.6531091421	237.9444269324	51.0011356892	278.0431365850	720.8344795308	210.7943739709
277.6870235802	298.5376404204	157.8832202143	251.7351480581	584.8750160431	553.6325962163
242.4997200086	300.2282323750	335.2812594429	306.8671926599	186.2738611787	206.0719794670
278.2723165180	293.9749068370	281.3307044420	293.5410770820	299.5779996731	280.7485273627
237.8362283296	223.5228521238	353.7105765840	256.1937569184	220.5324176619	112.1215756993
302.0225041093	280.6725752823	374.0100940367	366.7625216662	251.2961975958	453.9736137871
272.8326761836	275.3616906167	372.9303593830	249.0427463081	375.5460011061	492.4569997686
284.7989187766	310.9836225227	195.4128983634	97.4160032403	254.0607846329	329.2330211457
294.5968257301	264.8608869678	270.2228059680	375.5288920089	338.8667814190	251.3523772644
271.9457862098	266.7430549015	184.0589962819	305.1565994364	216.5981741639	33.5856442700
288.2533659597	277.6654821546	433.1722952416	294.5397491145	-123.3944460188	317.7011942821
304.3145090039	282.7398133386	475.5238005606	262.6039268275	308.4494721333	527.6699724744
278.6237072719	325.3561977985	106.9282075691	325.3765531861	221.6851687802	288.8109037785
275.3864756382	267.7426300092	321.6411301624	250.4723965274	443.3604746232	319.5652163264
296.1929812885	273.1356150984	238.3539438623	180.5389755229	327.1951707515	356.4981611580
164.8287487408	261.7067704466	193.9247553019	538.0421629897	333.2256492986	311.7869343921
280.7250506980	256.4751003286	205.9629526375	264.5846577858	436.0685730698	506.8991917837
272.3751174468	441.5511901581	348.8408285689	307.4551616599	371.4083218040	476.9959865813
272.7040276399	330.5957382916	268.9370000755	327.5049074905	286.1047082812	276.1979133286
282.8548902173	270.2834326841	331.0525686938	125.4592240814	372.9416400075	319.3467388878
276.8412968605	259.4074417894	315.1288591954	290.8581452425	411.9558632534	256.1130332128
312.5790434565	324.2470187148	163.1976012374	112.7815142886	220.0237572752	284.0628772400
342.4822238070	271.3843128886	439.7232681628	272.4709984599	543.3393602786	174.4417068520
278.4284484440	235.5547423857	231.8700507603	236.7527339858	181.9796966936	307.8339919066
264.0434176358	303.5797578707	294.2215651451	161.7034020912	398.1401332157	408.1422275677
263.2755304056	299.3694561302	267.6948533183	350.5120052436	425.8706523480	480.2281134435
309.2813404093	281.0453790427	305.5853817542	331.5538073960	183.5264887910	113.7660015597
315.1874103524	298.0545132295	24.1486527461	293.8733905611	629.7122250172	272.2771828409
298.1541381851	360.7813706903	250.4375287807	405.2491981850	269.7673858204	245.9875929050
299.2092152945	267.2224362296	167.4233196805	473.7120419669	186.3654917572	67.1901128993
280.5036541281	272.7044210471	122.5777522337	275.9967364948	218.4522585891	262.2928755966
344.8402438927	290.0636156503	479.4735903612	454.2291405416	192.8675054118	371.7224414673
305.7516282324	290.5483370556	316.3949552536	179.7578528869	61.8696897679	273.9200841618
274.7990179845	281.7115934627	333.4268524437	428.2218204029	321.7322921525	354.3044519531
264.6397811178	286.4374356657	293.5690309012	282.0007187590	510.7583902789	169.8658594241
236.3094889779	277.9577772606	336.3856927093	211.4242082408	60.4997838599	516.0810856512
248.7643232904	265.8499717084	310.0795296642	273.1053042131	432.2599260854	233.9939825806
287.2523495886	264.4555177513	371.2468830575	156.7611884948	-77.4286567582	182.5688306218
273.4748447394	259.5122373279	302.8911473407	479.5564599649	362.2427848836	91.9530032746
317.0784995838	293.1176862334	459.7377752438	256.8863972143	49.4427246028	312.0353473529
318.2306898233	286.0038145003	301.7824235190	499.8592199040	542.5592531161	114.7671227057
270.7591625886	269.8256547497	345.0737156838	269.5292998387	272.6709410354	327.8715005958
322.9953192892	306.3241490555	600.7424249437	219.7866889810	496.4015996839	464.8946744878
269.4518750046	282.3071692968	150.9070982439	251.5853524498	292.9102837530	199.5447722338
291.2750768249	292.2010000701	341.2539320109	283.5005709337	240.6895506822	437.7842400813
260.8988244588	279.2263611129	295.2176221101	270.1743842803	354.0326900653	252.9095750456
434.9483246304	276.1593591838	363.4932288236	298.6224154850	530.0943081796	268.3616039110
285.1222049968	257.6070683440	292.6568724677	-44.5679908821	276.0125080144	299.1966975531
293.2610147118	227.4543297649	511.7948873247	248.2784722631	40.6515759364	257.5908200365
210.8290859389	241.0839553586	275.1053602387	270.3765842370	354.0605992794	125.6073394445
259.5171288118	266.2081906842	26.8281501981	391.7035233206	16.2672738940	341.5355015621
284.3526205973	367.0353150417	307.7665421498	225.6153612620	-31.8147746535	114.4215498895
251.9746554494	215.6055390096	278.6414378064	426.3299576839	273.1262963727	273.2313216635
308.8446320615	274.3856648816	575.2204370106	268.3435059024	-139.1861067744	337.7187041395
293.2452028876	251.9066286242	280.8244563327	241.4492255767	186.6189831363	462.8026126379
327.3724910112	321.9560094602	336.1626353133	239.9896017224	-112.9852076038	194.7616049157
352.9958372970	223.7046243927	288.0142192732	198.8351976349	274.4620348453	412.4723338866
268.1582560422	265.7783014694	240.2620750649	287.9626826202	277.5742606026	241.0992491363
286.2593771685	281.8130275192	331.1147474324	317.9015002868	197.2582784476	5.6307802500
260.1840013136	264.5962040825	288.3178640102	267.4639681000	289.0069228903	297.4438374099
274.4002069830	286.5202605232	433.9884937574	180.4003929192	249.1840849241	-247.2201352116
246.5340844121	217.4784546574	191.9283583728	282.8808133956	89.3676056811	288.4840757409
324.5712487509	273.4840275913	317.6479798010	230.1122505006	340.1487894546	113.3677977109
291.5662299673	278.1777676824	245.2000094201	460.1149015320	291.9498135673	99.0095967115
215.2242443532	293.5499909587	252.8254994930	310.9126242707	239.9084063801	589.0656805484
287.0910938549	277.2317610845	458.6675144337	212.3893066977	306.2453947021	344.2200832813
227.2903333982	236.5777378616	285.0651414687	266.9991454948	380.3748272286	261.1672585353
226.5397830721	282.9785859163	212.4805619370	277.3511977186	310.2464357977	271.6292840176
259.1033298820	284.6213539683	250.0974394327	272.4046105888	299.6909127585	409.1677758889
257.3931174701	280.3767935495	338.5412527025	332.8578010678	136.7892489348	-124.0346666472
287.3356004465	244.5407597355	146.6940202070	160.0945425854	585.3695422099	110.0633172007
322.7882902908	351.8235716403	284.1453259908	206.9765237471	499.7095131306	332.7641051960
279.7954066198	332.6432397126	302.4103940818	221.1452415847	239.3600559437	392.2120215802
289.1354766902	258.8564995554	293.8900971925	232.3645889171	68.6760251416	386.0774489547
250.0024557538	278.4333587538	361.5217929122	203.7528248066	383.0859020335	278.2777813588
277.5360418206	242.4946985219	260.0810944009	294.7145512881	238.6013608236	238.7317170612
255.4438501662	309.4509115644	181.0781980815	333.6024695488	161.8508281366	370.6089982476
231.1604253519	312.8635520487	111.3525990749	347.0421355855	-93.6265566853	182.0482499901
273.9977993031	297.9033164485	247.8100715118	344.2266510692	330.1315876270	255.3485609162
264.5540396380	251.3944405791	196.3034426368	260.1893189082	495.9675788195	311.0917421288
253.2958777289	235.0161875156	308.9888669468	353.5135188588	439.3102936122	72.8692600114
298.4539199169	200.6638560610	225.5471612372	341.2388369768	257.7689381879	384.5622745678
295.0922795286	298.9321083279	501.9656344093	293.9919358596	421.2933229951	299.7872804175
296.4925564960	281.3922206588	276.6639105148	263.7006209623	512.2625462895	-33.6728654698
328.5143479973	286.7663013257	417.3909461604	322.7892803107	414.2079131557	318.1898137787
304.5834873999	302.0082046961	209.3412130453	257.5280631899	318.7173391782	18.4902796392
265.6586654137	294.2510389205	15.3107018579	163.9909068307	163.8358941599	172.5988674763
266.3308593921	263.4793114142	212.4575592551	377.5357849892	166.9645210352	268.2858952158
268.2766421592	254.9672971746	369.8225869357	342.8657912568	221.2330713229	287.1786798033
307.4737539478	242.5214278951	31.7583636206	301.5503488163	294.9836564210	227.1648750431
260.7141036925	304.6394506366	215.8129843365	315.7980017066	308.2816890531	286.1831369169
281.0159587107	334.1569492920	155.8641088339	255.9793776920	360.4998887697	428.4457535860
292.2961884792	275.1000656134	275.3058663771	12.1862649625	277.3643320761	336.0983711944
286.0584542600	261.7316681676	334.2237334324	258.0824439682	419.2930500282	288.0346908542
284.1046896199	292.0810237045	136.3761264871	322.8208530199	222.2676748050	297.1495416439
293.4014572449	291.9707074794	447.1967034967	284.2549028995	327.9955522419	210.6388007008
269.0667072643	249.8796035436	222.7786558692	225.7737353256	322.5581531199	513.8027336348
289.7443418604	198.6787854430	269.9586657314	414.4454748776	47.9200106354	361.8768598781
245.7625124852	339.7633743714	296.5544215433	305.7860880672	150.9166825770	275.1624673211
305.3325042984	276.7907882746	242.2197882121	349.9482270927	247.6101619973	353.2562169623
267.1824952662	276.6949167753	226.6746043065	273.0533120369	395.5266197862	275.0367937646
311.2020576606	270.2399998807	193.2109764775	243.2638402965	288.6785689921	141.7935979133
316.1997483487	156.4884436451	287.8550973934	286.0529037418	324.6316739044	57.5290698272
274.7935866728	355.6757917179	456.2885766247	255.1917812882	196.5466159023	111.8796323910
315.6129672320	170.4018223536	270.1679389195	249.5951706202	301.8473111539	50.8041828502
286.9128051940	286.7247320424	266.0659587828	251.5681996589	203.5584635696	200.4456299376
248.0463365331	198.5589069729	242.9820209520	479.8008988511	196.0994752582	238.1263293493
276.2515033640	259.0220056126	351.3834795993	260.0610667587	379.2631370251	796.9376591674
333.6940249285	281.6635409930	251.5616691827	232.6304388877	358.5026109977	310.6162024585
246.1433338921	306.3273106385	289.3775020387	272.1767258067	175.3295730289	300.8836694743
256.8477359547	291.8834433269	303.9982954090	224.5513870711	218.8365362910	259.2517688503
281.5362296873	291.1223010351	289.8298677938	117.2497246689	532.1007511397	384.5447764117
230.0797739023	269.0352752692	283.7502517187	228.2555448930	372.4820679263	387.3349150518
270.1367075124	278.2435472112	313.5611178952	226.0466395537	247.7441289942	285.6037290875
282.1167765682	283.4821676767	301.0203703820	419.0527259888	149.7351130385	231.8610644923
296.1784476224	251.9235628194	305.6667096926	224.4156505807	310.7069414293	197.0651798272
266.1358981120	285.9062232014	257.5269042006	327.4364524762	214.5143511327	43.8932456017
292.1430714789	280.7677166671	197.9641697625	105.3212932197	71.6117449530	257.4548882108
243.2522197055	248.3427097675	194.4181583085	281.8766526051	289.6530185299	304.1845232779
311.4700480652	305.6965424720	254.2988621793	244.1990960897	288.0844644426	181.5496745845
263.7439449931	252.9178453568	240.7534580029	247.6884817686	173.5695002929	329.2236746826
232.0270160850	254.1969614432	371.7770814661	185.9770319184	467.5678258538	284.0821521234
309.4727390272	294.4368881570	264.9152306904	351.0466063642	-144.5830216011	288.4654750407
260.4094126797	253.8565594090	214.2100149192	300.0473915824	305.3269965308	55.7162151912
334.6011673793	311.0447630304	413.7918286349	267.9642390753	165.9270375874	269.0857977882
274.1543758897	272.3569882634	121.2866690800	338.7783495777	395.8791975135	298.0118823111
310.1567285082	128.8488120312	338.1078205789	333.8527517549	244.9857013685	337.1906925844
277.9803695513	336.1303199097	299.4093956032	273.3394443112	350.9152443381	327.2279456524
284.4719819554	278.0722389232	322.6692287763	144.2232445451	223.1932646828	324.1827879403
304.5418250008	266.8273258085	185.8318459853	218.6742559825	-53.2391176028	283.1587627558
280.5198200142	286.6018670261	280.0769613803	128.6133221107	234.0878379555	230.1113783159
275.3003959341	278.6773544757	258.9617426484	250.6672794625	356.2582587371	485.9613138948
277.0232177636	224.8947544443	437.8531765004	255.1463770661	28.2590030929	350.0510345783
296.1877281734	261.8848976554	257.6325736601	413.4581111683	-238.3581877402	-70.5699067079
284.8098642931	291.3611168970	194.1103476500	170.1457749342	216.6939654321	406.8738047622
283.4147221098	274.3349609757	290.4354108694	318.4432501875	215.4806309486	-48.3162421577
246.8983835156	300.5965020498	336.8390355867	328.9035081772	333.6658149648	467.9544305834
225.1722164635	266.3779873876	263.3803642455	293.5061486602	532.4842365406	270.1476288902
331.0641081103	373.5913214968	326.4894916938	237.9144706771	316.4297124366	247.6765373824
274.5345800459	331.0811579587	220.3164610085	243.5227803457	292.1180537752	266.8509075986
272.8880820200	241.0346848526	212.6550797905	249.5372577652	454.6679071252	151.2482207938
242.8003510933	277.9241354685	265.5833587916	194.0675079465	227.0496470304	220.2733407157
247.3636769009	277.1787553529	340.7353907337	18.0478898960	335.7891178435	424.1360126058
279.6368177557	295.9985069066	306.2472090918	9.9447394939	223.1195272463	-1.5819749541
279.4252670631	312.8003929133	153.8763757110	209.8333848392	396.7065122309	14.7030163188
277.7934788387	336.0395006643	371.7742979174	298.8121002406	242.8948771042	362.1854416026
246.4545973323	266.7369424975	215.6201382628	182.9962857360	267.6301198195	197.9544115966
265.9727401873	225.6387962588	227.0136251111	250.9762648276	561.1840617525	219.8956239432
269.6690953530	287.5329901301	321.7500802083	297.6951272516	240.5818844267	313.5970898763
283.2763331080	269.8354745849	186.4033880043	181.9052218352	315.5840188002	348.8340540217
294.4409401169	251.6429888673	323.0007401826	517.6599922110	74.8656805202	429.2099886181
284.3203231369	325.5426517835	261.9751489240	146.0459117709	392.2782100221	590.8387731527
260.5551057349	300.8991538486	449.9936834398	394.3040356993	155.8727014113	98.4015251940
294.5936244322	264.9629102123	216.8096863612	342.8956583216	410.5971019594	160.4206360820
299.5948776614	302.8511287398	212.2742182199	306.5755348843	365.4510016045	1147.0377940907
282.8841536583	221.9331479451	448.8843469884	147.3566647203	376.4639858172	-13.2541493642
330.5075840301	273.4948731043	381.9145999613	360.3959428361	36.9194050510	263.1056319456
239.2719115904	308.7488468327	144.2897024288	341.9160539905	301.3888091551	272.1070880746
315.5176758661	208.1689867571	272.2864374148	327.5817885475	260.8414636440	302.1065296441
281.8228771047	278.7400221113	219.0627682422	210.3631987066	276.9996829571	216.3394992440
298.5532299373	290.5439952511	331.8847892106	61.5099998654	336.6134042815	206.2629716224
240.9153761778	299.3539346700	356.5482807728	374.2955771517	292.4992026144	215.5136464245
283.0628609133	315.7422563263	296.2628022502	351.1140444484	622.6315434556	277.5202069007
264.3826895698	270.6817502262	300.9950992316	266.1088563602	304.5442070436	250.0521512452
301.5322754225	265.4817292394	312.4486932682	200.9215882029	154.1576513597	235.7236851349
353.2944249437	250.4720231270	155.1505740305	404.2663887177	206.5837575071	236.1784718362
280.4291702355	247.8624710395	401.8066094124	281.3049679480	-251.6105889332	337.0525388825
319.8553793103	287.2421175553	375.9825033031	175.7033969948	268.6820257675	315.9538743137
242.3236084333	271.1477602382	394.6568967717	388.8749450590	322.8203453256	145.5429642042
343.5071389531	260.1508644317	252.6719943120	451.5142357086	283.6804459473	340.1649874656
272.4446733008	255.3587817788	208.6335168795	232.0220310089	454.9598654702	466.8991383179
288.6728577107	276.4526838755	236.6380450968	285.0798720908	306.1827286809	344.1854747264
257.9697250834	253.1831495579	392.9495911733	205.2858599633	355.2334309553	571.2112383996
254.7229570373	307.0320659309	320.6435742074	315.0240312236	231.0275717411	214.8920825334
285.4940608236	360.0370614484	333.0686931654	226.1156969636	271.1329744191	344.6009303177
280.9311747933	281.5246849449	254.6664674544	16.7661273764	178.0804755418	310.4776187514
273.6218705315	262.9755110154	281.5514730993	185.7111880279	187.7049929939	356.1821626046
298.6476059739	311.9451167485	242.7484819389	382.1500768923	355.6136662428	1454.3746609807
276.4120175680	275.3705060600	287.9568624454	269.8734607016	252.3569920845	332.5214292312
283.0923875728	316.1955037598	456.4807797747	386.5409199404	289.9749345780	-95.5719403648
277.5646105526	252.9567486900	260.0802865666	159.6184846520	262.9867436791	461.5877414129
263.4130796182	264.5196386937	246.0769904283	259.4524259639	453.8658949790	268.5018525828
265.9094017506	292.4875895705	313.2778191684	416.8090536478	209.6374408225	315.9324471447
329.8645465715	293.9854167289	293.1130804129	306.6059958114	326.6232998680	407.6876279525
296.8442976241	265.2783332950	222.4722085654	319.2152815188	383.2028168084	330.8569001400
244.7096741830	298.3118443094	495.9597788894	331.3776278033	579.3887131983	194.0361260933
287.2470230089	323.6986256362	309.4679592021	278.7117984690	316.7625362907	281.2665727237
243.4097743812	267.2025445042	325.0645752670	238.1616979440	424.4944299375	-287.8589162922
268.8306671429	310.4883123410	284.0687653965	248.0045273363	-95.0702082977	197.8312056829
284.1141229464	312.7730913185	399.8701384189	263.8908808308	348.2587018581	26.9170462229
299.2248252986	234.2957430383	161.9069740916	223.4145288657	351.4779328246	-133.2706640239
279.4655571841	290.6482795835	63.1634446058	298.0581613340	175.4184567642	566.4501020968
248.2476799576	260.9336481735	329.3935546109	358.5786467410	223.0628694654	-49.1834912946
245.9785825592	384.8193290292	419.5226791697	263.0316783004	283.5578677177	318.3668291567
274.7005713073	258.7275375457	327.1862013000	291.3339142002	336.7289471077	414.0510943340
257.5152283223	328.8894904241	125.9388765548	321.2695961820	193.4844912350	417.3309573159
272.6707966862	286.6444293992	308.2945949336	188.5504971837	288.2789853218	417.7429202295
260.6002393709	280.9675655530	268.2510413070	386.6459291439	431.0449051127	518.2414794987
245.2183853048	286.6980096194	112.3167986828	250.4623955316	357.2039396574	-5.7358593333
259.4541925134	249.6079900384	323.0551944018	288.5534296696	194.4948558455	326.9187253702
293.8307204193	235.9687797863	332.8690738893	270.2065382865	305.0078020937	194.7853920039
221.4389065679	310.9249503866	12.9262308398	259.7670666372	102.5859362262	58.4767326880
274.9295385239	316.7836215538	227.7754250154	391.6150943756	339.8551550710	405.9689506343
319.6874130531	272.0308156134	30.7254388258	259.2062257212	272.0691938450	267.9979807665
330.4895620413	275.8067853411	288.9684672854	377.8389835127	412.8607593369	384.3136881415
271.0164697112	271.5321960640	345.8630514350	167.8733378831	191.6375437601	210.7922172157
303.8280611540	223.9884898809	676.5813620336	449.6020539246	108.9872232842	368.8256400645
273.8535063074	260.4041095153	482.8243036832	288.3099390377	278.9419768349	269.7897040493
333.6317868278	269.1422613021	271.6059859352	237.3138600504	223.9210015924	242.4158548419
286.6957193811	264.1181902415	89.5216060129	202.4421961369	491.5862600917	311.1586711660
272.9812647467	289.7257154528	371.8038507711	263.1950594963	237.9720838561	163.7276322355
260.9116061147	277.5016377008	309.0995895938	315.4793519507	664.4275321846	329.2822747838
320.3542269223	249.6869073635	253.5816125744	362.5201348776	102.2907043930	484.5703329441
280.6878275731	273.4737115250	237.0331087616	337.3620631809	135.9455755736	92.1008512470
318.1421103185	264.4644175218	55.8497497288	-152.1275009212	-16.4452347653	213.4039874474
315.3542395679	327.8522251123	150.0200396855	238.7124771877	14.9327433658	316.8701004359
272.3214082773	244.2380832985	319.9494932243	330.9867914019	-132.1295156835	337.8553630498
285.6174165158	274.4609201002	217.2646556274	283.0818232867	244.5636240490	264.5102170282
259.8321771222	295.8539869995	455.8771438852	532.9297176046	246.6301076815	308.4096742703
273.5748692507	248.5442977552	340.0632556979	220.2079907601	336.0787561450	64.1797803638
304.5712833814	271.7641850357	102.2699901329	341.8112097155	271.6902933379	277.4154641930
260.1227544259	250.8710142712	274.7155048116	344.5928297233	263.8179958429	292.2851038035
260.3340310030	209.1389313052	272.4591952495	244.7902616125	289.6476697282	400.7736955217
284.1001242538	287.3547864844	290.1106205560	100.1499940800	251.6634486056	218.6823285123
323.2970047429	288.8741865424	252.3057753211	310.6078405143	339.7542211932	161.9184419624
304.5795061141	334.4080702586	356.5043440742	411.6790058392	278.3083215571	532.1864711196
342.7489810985	242.5710726100	210.6813329338	265.6479290531	309.0550810403	341.7219404725
293.7596471338	288.7544947899	373.2973482283	212.2311410637	313.7772740517	-24.9545336011
293.6475937753	313.9283640787	161.3528117846	227.9719894006	613.0662473508	265.9560596191
312.7452862355	303.0832743934	305.0863380607	172.7444407142	531.3966760591	522.8893980282
230.4541460413	301.0348003976	221.1839811764	370.5580838879	378.6546683788	314.5267766283
293.7640611986	275.0005063528	196.1155069563	294.8561605831	332.0008692547	383.7315455922
259.4234700666	285.3427683174	185.5954476549	270.8819530102	474.2998220131	244.6878005451
284.2113668735	254.7821523869	312.3061071817	240.1465623142	56.2968971555	154.2703240600
144.8829456969	277.9590526428	225.6315875894	351.8989928401	474.7244369156	349.7548884759
311.4234563373	282.5164417342	306.3911463800	92.9362164314	215.1276131182	349.1992043128
257.3376848708	273.2319830465	221.8199368970	219.6932206597	248.8592526123	274.4517519609
242.3572342733	277.4246941326	297.1948169860	280.5463111624	444.6389358848	184.0753868084
283.1452537099	252.7736716108	279.2612918814	257.0159154440	554.5110112185	114.9834571598
297.0532942478	294.1058721343	70.4255114951	263.0858324397	192.9924470613	337.3650513985
258.1582480357	300.4006406146	231.4229055279	423.9575466307	351.1267454195	442.7213724963
239.0683046909	278.7080809140	416.9326011042	236.4041144674	158.2693282375	203.5698367202
329.9118515700	275.8615460140	304.6896685726	274.5673375355	304.4153744598	368.4896351464
280.9531210457	246.1792670188	391.4727973376	184.0889226132	128.1207182797	195.2474165908
294.3001069105	336.7511825581	305.2508313907	317.0521995796	272.9898838801	415.5187368289
269.4273996240	289.7409136775	276.2050338000	178.4556970742	484.0447789130	264.9795563823
246.6131478466	245.3135703885	276.4821875040	242.5815563640	335.4352421979	265.1631025845
313.1960476740	278.1419753363	234.3400209700	306.0004686134	184.8879927063	365.1042249421
213.9835168824	289.3984589362	228.8711101006	294.6095124804	179.9242158051	356.8089210221
319.5420245106	352.9882544984	332.4832382930	390.3173473713	296.2274363868	320.4599473365
293.4113093134	279.7102514748	404.6292833282	209.3565248903	203.4417995211	340.8795843751
277.5173836929	277.1424297744	123.1452048562	493.0085603157	339.7815796540	301.8490360347
269.4956993657	292.7355921666	122.9831145886	237.9267603255	-166.7104542836	254.6099541763
289.6737874270	340.4903372961	185.3967748995	203.4941036187	270.5665047967	195.7769452156
257.4340026425	290.9284029099	269.9225672286	339.1517136063	260.8078700747	479.8340919268
275.5992151391	291.1712314605	238.2468244997	260.7804140916	507.4780396246	273.1133537025
394.7035122676	283.5555413069	269.8630204381	455.6835459802	269.1762472742	303.1536540815
270.4184405413	328.0705127053	250.8717321661	416.1566765443	639.1303486281	221.7938592231
281.0986641096	263.7710494515	307.1533024844	253.4553982288	387.0347177523	131.9384998926
231.6918640882	281.0247744600	310.2288874556	259.4974488489	353.3289273270	-58.2599551332
292.4954819570	294.5374396336	392.7932271788	326.6246073836	291.5798392420	256.1562651468
290.0848412718	308.1019079897	293.8911536313	334.6223338159	276.2190500739	310.4353420044
257.7286081996	296.9576521244	213.8802053244	200.1506277861	525.9223331479	269.8837371374
272.8573446723	284.3321694741	167.8048762643	151.6249011046	225.5151066406	126.5655973651
272.7393528108	229.7990024166	280.3748503968	240.0819135949	523.9842436116	58.6311276571
391.7975174415	283.1091641698	266.2918026593	276.1928603299	320.0321610549	-262.9475476853
256.2270006532	275.6600753175	495.7555227220	218.5373186674	281.7117147347	260.8268811220
278.0781830862	243.0148515334	202.0235428875	196.3836337662	407.4497664677	152.6110128069
289.1914157047	277.8349660916	449.9177856035	291.1661082356	179.1537067797	245.3243617923
271.3036905269	290.6793463159	135.8628073949	279.2129706109	292.5370170068	272.4577418870
246.4600475261	275.0915262159	257.3415123375	403.2351019253	319.8507444411	222.1670420199
312.6915604343	317.0580073392	326.6316599446	277.8011137273	243.4196056130	492.7967575314
302.6940448506	273.2124395907	666.7737790082	256.9051762325	462.3436294800	216.2112321199
124.0906053128	266.9739635939	373.6786490971	229.2076521654	258.5390635123	263.4548601126
268.5299428289	226.4969365815	252.0632569265	267.0697487163	243.0619571488	274.0398506092
226.8453745834	271.4502339524	287.2152058248	297.9080885940	96.2644425800	271.6212317063
309.2953218499	270.2403599873	419.2507665723	302.9251747482	380.8336006126	291.3883633407
279.6445541248	278.1857964288	253.6707117802	570.8970517309	-144.7515465340	220.1193704268
219.8036204734	190.1319927737	357.8419700719	401.0006432465	286.1734555764	299.6560596780
255.7511775522	243.8652989780	168.4243162605	172.9753953986	286.3410497906	63.2897057775
238.5057574171	273.7865399733	319.3099410079	194.0547685921	524.6019235155	267.4739467991
317.2865038403	282.3370247136	284.1336191430	65.5175559114	553.4313681261	127.1809518608
263.8927947881	283.9591199306	217.1965852243	165.8456350895	481.7845709855	276.0740383293
271.6059947139	264.6525694771	405.2772732092	349.2157442116	262.7382932109	176.1465054545
313.3042039487	248.0267639159	316.1884747760	380.2462626670	192.3536415736	517.3403287965
270.3758488689	177.4002501579	252.6423643521	184.6200113101	450.1469943672	248.5213488006
298.3961088119	300.1371736856	329.6099200280	241.0220395882	225.1601223418	191.3185030737
202.1762185983	251.3828685067	185.3877266079	220.0927237911	109.9822625648	412.6596223118
235.9468778795	318.2738070139	274.5003122779	262.9927186413	-205.2300814903	212.3606929411
284.9293220100	338.9074673116	424.6764716942	459.5133264063	301.3610501052	408.1092510727
275.3693706142	279.2534656410	248.2768495545	209.4276489041	281.8415259112	147.3684164831
282.8103355387	294.0925846737	257.4661620870	250.7825984277	231.9703470708	108.0645668868
256.5587819418	264.1872861835	346.3434783179	300.6854965771	200.8315409919	298.6785179442
279.6274280495	305.7755395642	327.7116152147	137.5733460211	176.3964035373	200.0733511081
276.7751359855	263.8308047841	223.5242859649	366.3988599301	57.9792511525	338.0298031798
169.1591036679	273.8903616844	304.1213672005	339.6088970686	201.9320115647	305.3389723400
244.5288212876	291.7420120369	346.6798100689	8.9137803279	232.7045690088	359.6337370916
272.7423756177	239.3159045330	276.5860289992	305.0411822381	722.3207475945	266.8806460982
334.9360220472	254.8219471478	270.9389110908	161.8216304101	43.3859107892	213.0926368843
282.7392896903	266.6232713223	279.0799107470	340.7716699558	129.7116760174	305.8746452006
263.1353060133	318.3813553983	285.0267933283	193.2284003395	371.2769094234	351.0744941988
299.9875399281	245.6798572392	299.3160233636	220.7814442619	135.6554720584	239.6034524005
329.1433589399	262.0394494983	418.0574805333	79.2496739421	377.6676963026	281.9979830468
292.3315076878	346.7396303323	288.6139910300	244.2628002066	130.1512023174	234.1242967437
231.6669768552	267.1016641444	466.0435864290	370.2383077016	306.0019534469	246.7445331066
272.2112376303	266.7781799443	269.7979139100	273.3727095414	185.4093915833	258.5547765188
286.8294410843	263.5365023084	510.1808010657	199.6822638794	293.2774132245	372.2999945407
224.0641253207	262.4105895867	343.3301097308	292.2854660211	259.5796206813	212.5786905793
276.3550374987	258.5197049140	164.6218229575	338.7009292807	287.9857973021	225.4905297943
349.1597098624	284.4820166507	232.0536751938	503.8950328325	282.0198691438	454.3539657910
294.8886207848	368.3315804262	326.1920989922	469.1332967611	248.1955216540	211.4616575434
200.0873204978	301.9540028645	343.8612817964	312.9844308573	337.3513481763	179.4261035204
299.3696673482	229.6471884832	338.2140707772	168.0141364718	207.8946764399	439.5136681737
220.1693546863	274.6882347216	126.9632173786	258.0979849630	506.8057394108	474.2994388236
269.8276646331	306.6505699974	455.9840173797	359.8748358377	216.1410662316	245.2074495359
326.8280180855	299.1156189793	270.9341488827	356.7331323897	145.7218818683	508.9693624947
291.1132007264	273.2850342977	211.3532078426	326.1778071198	289.3902123810	325.2104955840
230.4564848541	317.6965175485	205.1675942633	160.6083498377	297.3675574295	271.6188326000
246.1327386548	280.8161367596	250.8472548677	380.9782786011	11.5650012707	302.9343685031
293.3978720359	281.0231241175	240.2632453788	327.6024991804	-97.3149704987	271.9798786620
265.1631532868	324.8927952323	258.3852232421	290.3745763048	576.0589293542	346.8387597162
286.9981569334	310.2573720431	323.9554999709	304.5282143240	653.2071015829	197.8090488550
279.8455835234	321.9211530768	440.5722395030	170.8013040947	439.7670483985	362.6691960119
252.7236997586	258.8204441819	321.3978701262	324.6861843677	272.0511196132	355.0114652082
262.8317377518	280.4473679441	285.0816976574	124.0103467030	282.0493695012	325.9435042821
288.8527477653	274.5262671053	318.6733746967	317.7512752389	250.1178926622	381.4560600239
263.9285562593	284.1536796665	242.1610148151	118.5155719301	367.2242049104	311.1427196617
265.6686191150	262.9388225902	282.1327648974	323.7915054106	231.5656508948	367.2538504342
270.7559563119	283.1702179465	230.0494306202	383.8423736879	300.3903572247	265.7504008348
290.8762187020	266.4339964326	237.7436147769	302.5844275003	256.0265434717	326.0909281654
299.5475659967	249.3665358422	410.1424157467	286.5328648814	269.5542083159	277.9832134976
252.9562103839	273.7630632653	281.2037876766	175.8422336674	362.0096355834	1258.2465401298
302.0148689931	369.9319879751	304.4751023508	267.9002366146	423.7313803203	283.4799006740
285.2525347643	197.5306550472	343.1025847554	360.5666180316	390.1119124807	393.2257449467
265.3074154937	276.9699333902	281.3705010909	272.6758989958	253.4051920583	430.1497836457
333.3570115805	288.8081008567	223.2850916390	168.6145377589	57.3736483641	379.1964494699
268.3929003115	303.9911816949	268.6854527751	130.5286410422	306.3971739823	-97.4652124254
271.9763043536	255.5718018528	208.3009526101	241.6568710986	392.2595053331	199.8367227220
284.0751263350	238.1037247535	279.7839827402	449.0990697117	152.8840771775	532.5855808514
342.0467724706	260.5395962514	70.2098293159	243.2649081211	621.4557939292	541.3124913778
307.6425084817	269.0055496593	59.3014919385	402.6091183276	166.1187227664	198.6844024392
224.2620505721	299.9048389462	195.8607985498	308.0643669561	278.8365209067	362.2834739593
294.6800886000	290.7092038961	474.6482586028	208.3706254622	268.6216379936	419.2327278686
283.2938344487	279.6070709965	236.7512641394	429.0235141202	386.2975694063	1227.1139076092
272.7200376877	270.2142474725	378.4796842099	232.7346355545	509.1030429536	285.3953029603
289.7672609236	302.3583624540	259.7936677088	281.3130230815	169.2891371339	350.2762367013
256.4842949559	283.0593969123	267.9392242472	180.8105379727	246.0279159165	207.5884083631
343.9906699614	281.8117715832	186.2155827308	274.4410113674	162.0523139590	300.0030660969
321.3972846466	248.2124143191	257.7209439168	402.0894079398	243.6608437249	153.7597243961
279.3376167624	302.2739129643	286.8882998850	455.1483387451	348.5392952471	193.5260353708
302.4808985653	276.6504118254	368.6501125641	234.5004833750	259.1234976552	120.4346434701
278.0628384099	215.3922098642	423.9632501131	187.0253262487	277.3700081984	76.6433855722
296.1223842154	279.5034800938	330.1011771997	318.5376629125	211.9400607089	326.7470812302
245.0968490000	346.2130004053	194.5051305164	207.5847046760	234.8845806325	223.5778279736
235.2905223017	341.9257542910	329.9365243680	102.1058260217	174.4744736990	98.3027215698
292.7122855837	246.3902704716	160.9867004497	141.1498335029	-111.4273538281	342.8037807236
220.4574460641	233.2920109791	265.2180732277	281.0351889332	353.3043907553	169.1311751586
279.9275734800	272.5996633487	339.6663151407	227.4006722145	-450.2792893283	-26.7247876274
301.7410279913	280.8532587282	428.7103603712	201.5332647286	250.6195739214	377.0170298290
274.3995214502	301.2892194602	136.1642031062	268.4749439067	311.1740280320	368.3595970137
279.7767556673	163.7702656450	290.3113600255	129.5717461522	894.8293217561	252.6413228127
286.9084014039	267.5826301311	291.0678630580	295.7427073132	125.8500416677	208.3856665952
270.8328756222	269.9807004928	-79.5898096438	317.2503400050	380.0214770127	342.7113210293
293.8422973830	283.0730510968	375.3982344383	128.7552717063	385.0571731653	169.6501276061
287.7940749503	323.8349162960	224.5283526363	318.0914752247	172.6562771099	205.5870150936
280.7388882887	281.6330225341	340.8265983176	281.4824522321	-37.7763306945	281.3811878244
289.2432199897	292.6807844338	238.9446345013	347.0039928684	303.2532604133	296.6243617382
252.7209942144	231.3967103455	212.0393242624	291.6218620135	292.3851749714	291.5138791416
279.1961167944	285.1181496299	257.1739528873	332.2379943065	157.8058526684	288.6346048582
310.9336158431	286.9149557634	458.4173318695	294.6487712619	254.4421233491	276.4746411803
262.4245866615	253.1241203465	358.2555756675	294.5346530110	335.3216322051	300.8290247111
317.4209987309	299.1013602568	215.9891048412	265.5549185871	283.9238773948	598.2418223305
276.1553088239	294.7717251484	185.8049382951	378.5256938392	276.6289825241	258.4110408680
277.6437015531	295.1808106108	348.7193563669	312.0187510249	221.0245640930	194.2238641504
200.4378083896	274.4212687156	292.7246645448	374.4397108050	636.0500318021	161.5231885977
318.1114422576	254.0002569221	363.0743920084	330.7854966238	41.4279701474	174.0598997193
260.9550614468	284.0632049920	351.5111106603	117.1304147431	660.2430764062	163.7731808366
298.9611131185	226.0098862026	245.2539230749	504.3700760847	358.5788848253	312.8676464808
295.0497925988	316.2370475817	266.0043244376	275.0484090423	233.4387411925	134.6458261866
280.5932868977	282.4552660819	328.8265039533	274.1707613880	231.6107226975	312.2311753524
274.0197794803	317.0635051253	314.7336488785	186.6347494872	270.4894717585	407.3999415753
278.1375025130	232.9872280088	241.1010351005	232.0698545454	221.2988303570	395.2230667544
256.5910577320	318.1637900152	203.0688962958	168.8395300787	413.6893708924	426.8407280982
288.8991962587	285.3467238441	279.1664684963	220.8316688285	58.5084491367	236.8185152355
339.5443579214	299.6165850710	316.3445855593	322.2104703168	422.7083439360	208.5270986336
255.3640654969	250.9067203501	331.7865685200	161.9558062892	288.3679125363	423.0658713408
292.9037245892	267.5605642331	200.0783704524	251.0200496150	306.5135858290	438.1783868233
302.5806799713	270.0174661318	381.3700847823	383.6349808251	454.7255389291	267.8013061873
291.3888460482	293.7598696386	330.2424794023	53.7937179894	245.2276796111	355.3653861346
320.7370973082	273.0234718233	429.4868541328	305.4875748075	129.3386848246	290.0993169518
287.1696835543	243.9875280388	273.6494776017	262.4978324533	459.5983235985	295.1023772841
282.7454181373	321.1051935481	224.7393461845	146.7589234596	382.8940908155	210.9176703353
275.2815506386	317.0710967677	314.6007193119	268.5707753265	370.7527668559	252.5008152443
284.3082032752	310.1694527920	180.0609911425	300.4258449057	137.4421416466	280.4750522936
221.3738640706	362.0349989702	374.2496991379	244.6968520709	-111.9709098443	562.7675298479
327.2221824385	247.7786919614	189.1095997279	417.1286923102	257.7313391455	266.2943640284
331.0724616303	282.5262984706	274.7286387982	205.4833687697	85.2845777779	306.4127462413
277.4011994656	273.0077550813	49.5681028454	295.4647725762	452.2270892520	335.0303146632
275.0609034391	304.1551416118	333.1863986956	241.1991556288	260.3633796626	124.3504418320
240.0277131556	290.5405376868	537.9946618452	300.7063100546	273.1503249638	236.8259488008
283.1049475747	285.1078296510	299.0368785390	333.5449941565	860.6098938373	157.0242116786
320.9303125749	289.8417695944	337.5850818597	277.8294938152	410.7735910453	252.1514491653
274.2241998180	240.3942632276	130.1640162847	208.5142207690	345.0250434096	232.8522339910
316.8927786812	303.1854555397	180.3394334375	474.8947894025	408.2247287867	289.3366473178
343.8178804353	306.5675026792	264.0224697164	282.0128281789	327.3473519540	121.8497461825
291.3369700170	279.2903807698	162.9607783386	287.7241402906	104.6439338367	505.6624560337
267.5782724712	311.5269364502	-125.5148379828	276.6597726819	274.0239167903	302.2248856946
344.0765201758	315.2009733175	311.9476452187	411.8423905200	78.7982711481	549.9152159792
295.2238091361	373.6136371190	301.2873179678	223.8047190292	63.0312848815	415.7661119876
285.3920547879	360.5531305750	139.8293746883	195.5374181938	313.5661535473	304.7984209460
288.1199147464	309.1389070848	265.4386691938	254.9984174725	391.9810174751	489.9042049969
281.5500042871	312.5557100022	307.0374114002	334.5975662313	-7.7240543855	265.1671989154
273.5511580541	274.3656826641	222.9070303109	266.4821072002	-46.1525246705	292.9654367091
308.3104185036	285.0520156708	221.7083721677	312.8143233057	309.1069091355	-0.3024371314
343.9952979044	295.6157783819	40.7128378600	360.0496279462	263.3000377921	418.4790926984
287.9580826536	272.7305534311	281.4647740342	523.2414744125	436.1279746132	216.6978436004
280.6809463894	341.2532412486	168.3562860658	275.1816388817	313.3968412249	250.3079820383
254.6326644774	285.7895121680	300.5845717535	370.1511712410	160.7976268119	458.6445074572
296.4839904329	247.3842417073	273.3197052250	163.7556636561	277.5046975347	295.5511198939
271.2465861278	299.1202719217	184.3194269084	365.0620913646	411.6061057871	428.4583010507
292.1410482454	288.3707032795	258.1477134906	208.4907595470	390.5799892762	85.4775994167
324.6642269359	276.1199150483	298.3616767124	398.0084793133	304.3732619904	169.9710219484
57.5889128625	287.9893685700	358.2915557023	93.7840080007	159.7385210961	152.2291926886
260.3226875716	294.7657280176	264.8340395414	531.8450239070	38.4558645787	231.4595150690
227.7111527988	235.8789740448	212.8103014970	271.1415453840	280.7065811029	289.6458832535
276.4234562550	283.9653982915	394.1952942813	263.6263351729	280.3782355533	1400.2257323144
231.5510322643	252.6357621114	332.1330692342	223.0293699205	203.9972293918	243.4484723579
272.9194375400	306.2603321641	151.4318799741	243.8797758170	330.6229731705	162.6965114589
339.3875892635	356.8336411036	83.6414622950	384.1764025636	279.6128737852	265.2141646695
292.2801962487	266.9507260696	238.6612921268	222.6254242000	70.5438448341	431.7538742397
301.2134164646	264.6160934897	240.5835897580	410.0293519592	621.5889639399	242.0484674814
293.5905583283	272.2501837735	241.8705958349	280.7566564069	79.8406508557	308.6629053534
206.5130940336	287.9975490805	386.6547741634	295.5169200143	690.4230179162	336.4843166448
263.3330728882	250.3712756583	394.4061967762	399.6692844240	245.9471148845	114.8916656407
256.0806503900	232.9720526495	202.9595959327	278.7333470409	247.3063297300	155.2081851514
230.7302913730	293.4169294392	325.8303106643	338.9938332909	262.5513281549	234.7954559401
265.2141517768	293.9970349838	296.7744587861	-29.0759836902	243.4047983673	369.5914766300
257.5875969867	286.5201334055	293.6525869477	333.0892691551	435.2918346410	230.4362074177
232.1770278782	258.3576452721	338.1676457341	410.6053050191	89.6116172810	86.6706496927
272.1593212907	231.1270388176	358.4626056691	229.9570592635	26.9292088225	290.6276686313
303.9658404798	284.0239918077	561.0768578852	386.2656173151	496.4331247380	205.3695416067
238.5519189691	315.6453781939	278.1827477473	243.5704052335	360.2636370550	215.1004816697
283.4974338612	319.2462665121	203.0379057244	274.1479642039	238.4899868249	350.0275032058
280.1021543683	310.3569553157	287.6275593523	213.5854107651	578.9471219753	298.5371596659
255.4238505313	277.8976766172	377.3731940282	352.2643820645	454.6442385244	201.0003677296
247.7500749312	271.2967036250	285.5357932100	476.6333606978	608.1680992303	192.4324102762
296.8566689649	328.0220082542	236.1018684532	301.5139079194	357.6733381033	-1.3490746898
274.6208737654	253.9815955083	402.1502460493	319.1373351187	506.3075900020	286.7059316756
290.1419037370	302.2387281136	224.8125409882	96.1760366313	501.1276733080	327.8956591634
290.8506573224	308.8328630667	196.3450150097	327.7149752889	404.7600027730	160.8060184789
290.0308195365	294.5394546315	321.7615537488	274.6638403529	395.9228157611	200.7882501202
278.6713551302	272.5321696601	365.4811731806	363.1273950605	192.6270476030	232.1734430582
264.6435962164	300.0045676187	282.8127757352	275.3531758077	46.1022833033	280.3886659457
252.5804555034	252.3989760487	418.8860664939	281.7291519947	404.3872430456	169.9673531903
274.0515639138	273.7421546327	252.8430663017	407.1764516268	5.5775542909	299.7474748836
254.1986986850	247.5476063342	202.0405516599	306.9809402025	175.8424957887	270.5358361746
170.9731855831	253.3876127115	362.7496708582	208.6374462398	286.1259802035	338.8428680908
225.4338701854	243.9852646728	340.4959445512	387.5104065677	424.9659606191	195.7759065006
271.0633847902	283.0754665848	228.9556374330	270.1687485555	554.1909040165	286.1171265793
294.2755488553	286.8147015949	283.2704766444	319.0568189037	425.5890895281	76.3255825132
276.0706286588	337.7937926262	290.1502008305	292.8479809552	-167.9253996018	169.8411079983
273.6776163649	146.9187624765	281.1788166893	267.7488392418	189.6120085528	266.3179774309
350.6116574792	292.9399455272	225.1058199779	220.8982860322	141.3055261225	377.6586523497
253.3086146948	252.2400290288	272.1801064306	216.5952948967	159.1854472383	294.9356952448
250.7867397495	256.0571810617	369.9057377295	581.4798351297	300.0354020703	237.8920672860
256.7715978988	225.9828170548	236.7432482228	231.3811690486	176.7524051483	349.7530703261
279.5808746861	230.9998499522	398.9915868660	283.0020101461	56.8485873707	253.9660063008
255.8234348515	294.4477021857	223.1107957195	273.2009055446	140.2277300970	524.0208348957
260.0172692488	248.0689508441	282.7422008154	340.7604051079	265.3789217423	76.4852688775
290.9272082550	284.4759286525	295.5862602126	324.9312735582	108.7723970478	276.3906209873
288.8999910021	295.1376128490	273.9249167328	158.6617400260	260.4300138093	342.0366350122
268.5806937912	330.1724475296	227.2688060966	228.2006651493	626.7450907669	281.3790314923
276.7400497258	277.5378496380	335.0319300482	173.2288287252	189.4386617668	57.0323984880
271.2031680992	202.8318331655	385.0216474565	415.7033153451	397.8117447741	121.6893991276
221.4383470731	275.0251530751	281.4467337691	251.6748345272	262.9680050204	288.5497523513
293.2707863566	235.3801358257	407.8978992983	362.9382563725	319.5922370665	254.4726781955
281.3183506120	389.8153239721	357.6951597450	398.7598836451	387.5256945981	335.8287191781
236.2735423516	288.3888973310	325.5146544196	332.3096924606	366.2950974723	210.9503062568
274.1620430515	366.5890816076	275.9646991271	376.9689245127	256.2654957374	61.5705275629
285.6798298637	270.5708194927	326.2263839807	337.2749102487	345.9213560338	358.6486853641
288.5203080373	281.8278101190	278.5466761450	260.4902763501	241.0190191741	364.7820824896
296.3137655784	279.3191140979	265.7115375469	311.6524537031	79.4026751838	511.1693432532
295.4571109309	335.6627190073	296.0224344208	146.5918966847	279.3499998764	450.9909742983
289.4457059852	319.2969240524	170.9967283806	218.6635264648	368.8062206309	168.9859338413
312.7615270838	276.8362939652	150.7639065565	261.9430167426	206.4133201715	362.2800003325
319.3801062958	256.9065518522	245.6545875512	233.1341531245	261.6777057442	253.3321705956
272.2211718340	307.0622515520	-5.5414665809	414.9509131518	401.0665696502	199.5879307454
271.2414697096	278.9602091365	191.0009127042	189.6053856280	552.1710251986	253.0943560049
284.6061133105	301.6653749696	274.2542595981	165.9712367567	365.0943669077	233.6975021424
273.5138801815	373.0814639083	270.4361951553	273.0147710905	-14.7940233795	409.8563521342
285.5036382597	270.0336170336	354.2947679168	77.7960809691	153.4679506552	1183.6067461297
262.2744283462	275.5426126863	194.3632741251	217.0931040344	320.5478483486	291.1583759827
251.1332680196	289.4447951916	323.8185292201	201.3654715120	87.1588813198	1008.3296594795
283.9133284237	286.7433850997	189.3890343395	402.3434255183	54.7114380513	371.7640821989
243.3553844809	264.0385126159	370.2848170740	302.0252122286	349.8428595571	551.6923728641
328.1321889613	257.7569251713	300.9360326177	297.0080812494	257.8351725573	230.2795716823
284.8380270140	330.7526065051	309.1529210827	93.6225364981	276.7517722755	289.7549079425
243.7729567377	278.1967605836	299.2944157028	241.3626158190	290.4375247381	-751.5726339456
288.7538569944	285.2911199889	-20.8299925880	149.9574178834	288.2020137036	44.2590701210
296.2537002507	286.9472635476	157.5717588188	231.4125204545	-25.8682595451	24.8397405655
280.9940792400	258.5338458981	258.5187232506	225.0093284654	275.2818962557	528.0189856582
279.8763004997	258.5087827989	334.0837401770	134.9851445297	219.6422591176	213.2845032123
278.9455132525	261.6669297068	300.2201844910	258.0270102227	275.9309202062	259.5486689332
290.9019987510	313.6858760143	301.8638153268	238.8919525275	313.3056805386	297.6183417812
246.2090697887	289.8836337454	320.9163290355	313.9073936731	397.9456554779	284.4943440214
276.1016159093	247.5391619492	372.3137670068	277.5623427416	111.3946770888	216.8850125935
322.4484978663	273.9221319007	166.6781853479	210.9349861245	309.2543457183	241.2843076203
341.6562683738	282.1535857215	182.1780099295	173.4104974309	128.9788526673	209.0721942115
305.0259256926	265.0488337590	135.3996453014	279.9844912291	185.1497814824	120.1119301175
283.4762282424	275.5999143099	223.1947345547	259.2415419625	239.1196298520	-42.8240084364
200.6662912934	265.2165666773	287.9002301601	409.1614251059	381.9654530678	519.7391962846
274.1978205640	244.1069157279	359.2737520162	216.7614586752	524.5845824459	460.1359430072
243.7492808144	300.7292180035	246.2621363305	284.1225046727	141.3210283970	274.2036945016
282.2145100664	295.2619056762	17.2990068719	214.4123070343	280.5893334496	157.0167164076
383.4457381219	281.9190268304	305.8564387226	295.0288280594	396.2636374524	-37.7979453896
344.5249986346	290.9542033387	311.4480328568	290.5961831982	234.2174516867	105.4659350627
318.2759992064	275.6552473891	225.7923788085	228.7929139904	200.8621369481	383.1094191002
348.5213433244	335.5103842396	381.2080460705	351.7687620083	215.0173888346	240.5014289662
257.8139337867	192.7685978255	385.6548510630	346.2826212194	507.0153343825	285.7726774537
279.0878215543	306.0818474255	498.1959985350	285.0842303628	516.0459115757	259.4878862400
349.9522928758	267.4593540500	324.1752816908	243.0219128965	362.1677267724	152.3261801490
226.9923786666	287.3065819994	309.3473436966	336.8180576230	-103.6855088940	121.8412515935
304.8454852758	259.0913714028	352.3930912762	110.7562533595	350.6342038150	175.2528772325
270.3273697430	276.1887490427	295.7254999266	231.0188153742	275.1866295650	193.1981186146
280.2902652907	288.0988082229	293.7767393993	284.3595045398	-1.6403804254	211.2418731301
277.7566926671	278.8677691118	379.3943978278	334.6531955900	227.4543509953	533.9345686456
282.3408527972	304.4137123830	189.1529525609	80.4327569510	454.6496994658	414.2503394874
256.0724465387	312.3336684050	322.9261913856	213.8043470340	581.3681271269	476.2348055525
207.2496315589	318.5635533743	148.7032036570	266.4896461136	86.1221003122	339.6757429990
298.7552839642	225.2463745372	238.1834929647	273.8550239880	492.8821951790	281.6139332556
284.1634859004	286.4661707186	186.8289429777	292.5557886209	154.2983968543	326.6357240801
281.2802953942	270.6655569884	260.7483761208	247.2215737443	172.6232171082	461.5678527904
280.8474269511	277.7366830689	366.7551127773	208.8071411438	347.1249596776	191.4431448513
286.5525690440	271.1496351092	376.0457973258	303.0388975144	294.3728121254	460.6725072031
272.4761399921	282.9525141611	238.0419497954	343.9716575618	206.1757813520	238.0306141798
437.4085173574	286.0816703521	314.5144797648	522.9461238468	249.1861549343	120.8995112411
218.1773746237	305.7173684977	405.5840828585	278.8841085834	240.6392777877	292.8142867006
300.6304371994	292.3648874431	346.3131906458	324.3938759539	587.4147765160	274.7425426151
286.7253396860	240.9132070168	396.7337940846	267.2082433379	255.5183567273	249.3360564219
284.9378699279	229.7873736044	202.8658365766	248.9713409276	354.3794834866	275.2148336730
206.1333016689	280.1268208517	177.6118846907	234.3277911025	417.0423010270	397.3488890405
244.3892528403	279.2769805426	297.8905065397	302.3227007511	241.1404466270	218.7186028967
281.8517882223	267.0601002292	250.3366963977	441.9847121448	281.5262171717	582.5781899750
290.4331498762	307.2786377262	470.1727932440	139.2404596623	323.6804898375	222.6375302505
281.7631864343	266.1710525088	348.9020683884	169.5441274815	-101.2525375201	45.2326710234
292.1105311182	276.4694055424	258.9704816405	258.3338731025	396.4115302826	-14.3018623788
271.1089284535	236.9988852087	150.2360140766	116.4426259138	382.6006123105	261.9862384279
265.5681410086	273.5103809190	356.9021390878	276.7122357376	306.3252302735	186.0301287274
277.7235156763	249.2582296291	262.6508204200	486.7040924904	190.6756763256	350.3129251155
286.8984079613	149.3625102362	245.1923767216	126.0960520761	-100.8940292841	249.3230299940
298.0064139917	270.7320911487	177.9584197206	259.1560756315	306.0001815728	280.7068978700
258.7808899503	274.7978008376	187.1068497737	301.5868811487	399.4897028202	233.8021976353
338.0993145525	298.9464289051	411.7054998992	320.4253199405	-154.5002083692	324.8351195899
287.1285827597	295.0654314483	221.0143484429	275.1399500631	198.9469458315	401.5782280556
270.0694782436	205.7016121017	117.3398821024	436.2923466607	115.9693219560	76.9356875267
274.7857469518	280.3111934959	223.6409678929	301.1133596520	178.0170395962	-176.5539881084
297.6645586481	231.9029013342	337.1942037371	192.6005867185	326.6736720830	-4.4992347384
291.7149548203	273.9835695270	362.7017365565	187.3872287869	442.9340602266	155.0680983759
315.0945918498	344.9048763764	276.2598021935	347.9621041022	264.5845254932	339.4109013313
266.1684085766	311.1981073467	178.0496697375	234.9393580763	199.5752774534	566.8230889210
283.5913816434	278.1090216252	124.2364052898	299.5423674677	383.2059812946	159.7074400025
258.8712609539	289.7149929534	320.5404200609	230.6592538406	436.1814714275	308.6707423153
370.2368696669	273.2697114663	189.3442987988	254.7223955562	280.0539489840	48.9250388790
294.0086230426	261.9265106672	367.5941873768	245.8905609547	317.7405718847	310.7981656391
245.3294275829	230.0810738442	288.6871711447	178.7497744575	281.3192673251	489.4884501463
285.6273340464	300.5874776216	398.8831302711	293.3956822513	555.1342206981	54.9813404463
247.0289017812	257.5827257024	120.6993944872	-26.8806630766	391.9256975283	247.8193212109
288.9282397095	283.3618833406	196.2970466571	274.9329857400	316.1756920895	338.0883236625
270.9428571599	296.0952204188	132.3915143525	32.0019212859	156.7967072414	311.2357306462
272.3761224174	286.9644006703	393.0401355544	426.3382700802	336.5684995595	195.3889347506
252.3069153626	265.7663930261	333.6480188891	260.6597526654	56.6884864412	257.2685899428
247.0214639739	231.3818426201	318.1256789370	431.0384462314	563.6865410816	349.4732888708
344.8415737348	235.2490492245	78.4697624036	234.9640902980	114.2987023582	140.7667302406
297.9265311436	225.4199721933	333.0315941561	320.2569054585	319.7251067309	449.8709108708
327.8628223535	302.6604032567	212.0947759813	302.1193258432	-17.5452199317	348.1828451244
266.8038741745	302.6284070649	215.7829555848	265.9410715213	364.3202404497	326.5585535544
245.5268312890	274.4845700507	216.6586761905	205.5202699331	462.4302168484	210.4087500359
279.4276193031	265.8683198168	350.1823584764	255.1659965302	300.0338946461	320.4051764799
276.0721270014	242.1111087280	254.4913210335	119.5599038900	281.6259615367	411.3329316902
274.4450095493	246.5099600179	296.1066166374	353.7416464186	177.8086885847	348.9644165853
273.6726501793	287.6021537283	321.7202763847	304.1852478287	197.7113629955	507.7915933004
271.9628600666	270.5157826600	271.3168525931	500.9753569398	290.5124366201	328.9396028497
264.7538675181	273.7460142460	274.0866532670	350.9465132798	256.1076221683	380.8554877337
264.8861671936	262.7827811348	181.2947773870	252.2453211939	355.7651066363	290.8724355868
279.4039306500	343.1991123036	443.2396586875	270.7224281591	245.6917584409	127.4718579306
229.9172137352	271.2285900198	199.7973857073	363.0715255893	135.4546403244	314.8663133540
309.0403467426	298.8155935774	277.1106694246	175.8691626326	-621.6375854625	163.1476960136
220.2403991697	395.6736753650	-26.3016288617	283.7644478191	390.0217151190	1.3000912318
233.9424839508	284.3104072446	431.9095533648	309.9209341520	572.2586123329	397.3626105548
211.3449386414	204.5061631859	139.9006780039	256.8346036189	336.1257797666	526.6433770621
379.5767159314	274.0889245425	-65.8089963195	358.1511376988	286.8006887627	263.5195458567
277.3978345853	275.7255934599	332.8368569547	205.4568934409	192.1188457317	344.5235202697
241.1065638190	307.4161425791	224.5053308017	299.4776017660	199.6766052028	84.1390802353
321.9232177018	294.0737985189	388.3030501682	299.2174211784	345.0136375891	60.1014160690
253.9957708384	283.1002627494	212.5981805841	90.7298378690	213.2706713474	328.1190916863
287.3118791768	323.5766553775	275.2413838696	240.3432214239	435.9192813729	364.2759098445
272.9426874980	249.5845596097	287.0604823183	232.6631649210	155.1475933230	14.3568759017
288.3902476811	263.9135352066	280.0457916379	101.5885297726	190.5707769597	279.6834822602
246.7568439743	310.5742288030	324.7055612733	254.1022628049	260.9014154067	194.2633522438
271.6632797751	244.7923569854	248.2321582718	100.2957300971	364.2293474149	342.0914385060
276.5301306953	320.7283375185	258.4780076286	260.4079328565	314.7922189005	415.3837992948
285.0147012010	293.8449759856	202.3643096941	305.2054204994	350.4010650378	227.6167700177
274.2770970802	271.2784813279	332.1856268407	350.5020087785	134.5657552766	416.4066967282
260.1280864035	304.3526851275	274.2311976405	278.5306210571	109.8966355847	311.0008941949
266.2290544652	279.4549280739	270.9586122457	216.2371567789	707.6089165044	362.0559427896
262.5589836925	290.5313518109	228.0628576084	469.3253017918	467.5764103914	172.4279933366
263.1470021233	268.9439283122	119.0726982102	285.3458641297	311.8486245418	539.0943344240
263.7979217574	247.5979862509	276.8756611572	202.5133663154	104.0190642738	77.3806040629
346.5099381913	187.1614973006	256.9663286144	250.3726925964	55.2832352021	270.5003290582
281.2004226253	300.7726079499	162.7204657285	195.8853423596	161.8102601091	-98.5103328260
180.1812063588	220.5534648692	285.9524358194	291.4043182899	293.9478963328	-2.8845896418
255.1543486560	298.6423270640	300.3917296816	240.2800880466	217.2973606780	218.2822371764
252.3277062557	219.0093634582	374.2188024166	171.1093156667	278.0573287959	353.3940711393
275.4754034211	343.8821372344	289.9594448781	358.8717798317	225.2198154563	477.7747812059
227.2854024101	281.5975731980	166.1090839612	357.5969996801	225.1405546094	74.6424382954
273.1405192569	279.3640864381	309.0617661155	375.5359717497	360.6146047363	303.1234069972
253.2438607579	275.8589632718	223.4687163122	320.3650750946	455.9659765179	186.9536184787
271.3199059945	265.9575679655	274.3492066200	281.7979585438	83.6522149588	323.2239287614
287.2179613848	282.8930077295	250.6165953842	303.7735078443	233.2924956423	252.6161579538
287.4552351061	250.6164944344	364.2893062382	133.1663940040	539.7779336498	382.2327089689
431.6210544849	271.6432439653	41.3962117753	240.5545724197	199.3945091406	211.3770227449
264.2108730150	272.7283472739	374.7451106673	59.2747155348	397.5962611453	334.0682092204
258.4593113362	247.9091667610	73.6356974427	348.8222856271	141.1763227917	213.2768074975
260.3245063821	249.1474833231	310.4679605593	300.3651002812	359.5964350001	345.1179337856
280.9356579842	288.3744213692	258.4710094864	424.6482202949	-53.3483809600	241.0945445182
307.7607335308	267.7212412354	456.6009330036	200.3510933958	207.9671787258	464.5593564306
278.9461826224	251.0690735536	339.1012074603	223.4453507211	636.3191272715	257.3887282047
309.3177911177	243.6054951629	533.8005670469	172.5322900390	237.9129122008	19.0398056813
276.3152023516	268.2822339937	314.6411154311	269.6476282342	502.0203533119	277.8359864689
265.2117608727	270.6219689822	640.5204361621	226.9061982225	279.6112695191	267.2712545624
269.7555148800	316.3169265392	337.7640950673	254.3287332409	607.8217174713	446.0304948522
271.5433962005	284.6446894831	226.8146659481	261.7702884526	161.9129340726	189.7439274737
191.7997445076	306.2985769881	123.9748587440	261.5104028899	267.0096212292	561.0368498500
280.5217847361	305.8518570243	203.0714774587	220.5153925903	3.2714026009	-32.3210769107
281.6147900120	280.0651380123	332.2250437964	276.6635670483	265.3965433426	326.5551098365
244.5546928282	252.7026654639	486.3722560986	-39.3841409803	274.7890553474	118.5278075917
271.4326581147	299.0237074608	311.8443103221	102.9746959149	405.4672617710	396.6327764478
312.0918093384	272.8208436596	449.5250087728	218.8319875241	267.3987461626	66.0511196833
351.2426322070	279.9839977029	278.0870460254	320.6940454425	282.0188856024	131.1638320797
267.5081269697	280.3740982516	484.2081285402	306.2365701310	109.8619145518	395.2689876659
220.8971618610	281.3567726302	250.8553649827	276.7434505175	138.4133864767	69.9115118842
267.8086091594	364.0134390169	393.5027569508	125.5342669389	236.3885423979	194.3511300585
257.1011731951	236.8960513424	216.2758039750	298.6778276468	193.2100079190	272.4944585712
238.8595652377	259.0715585763	341.3552493493	316.9763228023	167.3997710432	502.4957335016
278.7681807268	268.8732850207	281.3019161781	360.3863688161	246.4394205049	-75.2265762313
271.2923912404	276.1922711812	184.9706570643	296.6991180411	436.3026541739	107.9025656243
408.5375976554	281.6161988771	299.7311907668	218.7227900837	272.9516496703	61.7887385773
284.2901642423	268.8818482453	74.5256246643	254.5552127552	381.2018912258	233.2540032967


==> data_plots/loads_42_59_116.dat <==
42_01	          42_03	          42_05	          59_01	          59_03	          59_05	          116_01	        116_03	        116_05
113.4673870004	122.5704717439	160.5547163691	253.5898690056	293.6237106965	333.7836794744	208.6344948576	296.5054022278	209.2661402843
107.9554026168	177.0207521228	37.8280320296	305.8715036768	290.8568787126	169.0263988785	185.4627085594	183.9336517813	256.6323264265
94.2563775874	140.2559756078	56.1110330270	270.3918109433	109.9259769739	19.0078364855	176.5256102137	169.3292851097	197.6146836468
101.4995706903	114.0683248876	181.6848902782	200.3559661043	277.3952995666	374.7765881008	188.8692286129	205.6198560738	158.0479921564
95.8212051023	74.8646333655	169.3963045439	292.7541591938	176.9376685409	28.9800701655	189.9142711320	170.0167653033	190.3471078433
87.4590370813	79.9994443747	70.1351443250	288.5491309831	267.3593141967	278.8350106125	195.8585886454	206.3722358631	207.7719563650
92.1090148222	135.5525339994	76.8627998631	276.5176310828	204.0594835904	121.2782073035	184.6392046842	181.6916675512	97.3249679472
95.4213105840	127.9816466702	107.5204076319	299.2251642701	220.4863681543	325.1365351809	191.8474009481	145.9352791543	159.6240467313
106.4896523729	97.6862259024	74.0442239352	278.4811984225	237.4761012807	427.9614176134	193.4998600997	174.4828359239	210.0174281127
97.4527855569	82.6757965381	103.8914887953	346.0517151069	381.7392584882	126.4997312858	183.9767937695	179.5289845991	3.5841271678
88.4594923635	121.4682025883	87.7574114872	310.5510376381	265.6865883388	189.4659617607	163.7502085002	204.3359361961	172.0739822379
84.8819563779	103.9062412076	62.1050900099	322.4356630972	-70.0469800687	87.9893617901	174.8853246096	194.8018211880	176.5646058222
86.7145463206	128.8689157174	97.9026608114	288.0091967915	217.4916806143	199.7008226471	190.7039887947	161.1710405292	98.5535173433
93.1961421221	105.0111463153	95.4615080990	228.9290163450	305.8276397259	367.0775991813	173.4084353404	159.2414649124	160.0757080424
72.4341749063	129.6042597716	100.3437036995	270.2415684859	305.7299933609	162.2622433099	192.1837415933	193.3158115268	204.5689175361
91.9654449563	61.7780626132	162.0719018184	298.2688028108	235.1283901957	325.4633876874	179.0321876393	154.3648863303	279.8542630696
83.2422014521	93.0321558767	100.5205303216	277.3518507177	57.7972559521	300.4853169267	157.7922765484	186.6351218383	244.2201333805
101.3111538139	105.7565944535	169.8000625501	283.6409482710	294.3041110199	291.4381785689	182.4285472198	142.0139855368	254.7533066821
100.8768281779	87.4353051265	74.1672460001	266.5368869988	263.6212057758	154.1513027098	188.7247348505	190.4334571006	126.7464212958
98.8369496896	97.7973866229	63.8936111070	273.7972517247	266.7765837942	178.3886504989	175.4779261555	166.6438354145	191.0642355101
96.7829600164	149.9133360683	134.3892380696	276.4630804919	267.9464959386	361.6762664372	204.4146928313	164.5487921823	176.6045870939
97.4294089947	112.2307943899	121.4343114956	245.9246624175	272.4790142259	-96.9323961616	180.0681113118	109.4014961435	27.7641882167
124.2195918657	118.7802076789	91.6393891569	272.4076375381	340.5492117542	347.4225230559	193.5617847869	182.8062279147	110.6949251476
100.1568681382	108.1080963310	71.6820651397	375.5969507203	232.4945489246	213.4396003753	177.3770888103	193.6722508333	46.7136202612
61.4293799415	104.1629967908	112.5811117586	378.0601079636	394.3212342914	494.2627367139	206.8688568385	229.1962237186	227.4094855943
79.1728684283	61.3285501770	24.2159472270	249.4187277879	95.8409636038	191.6233723129	190.6891046969	182.3439593862	132.7598420202
96.7618354908	102.5976003266	86.6120768577	249.7781197691	197.2441828230	173.3114149875	189.8380136555	245.7455457207	217.8900040774
95.2088919261	107.6555656705	44.1139844503	278.4849106196	310.1883176477	248.1077681775	139.0542148355	169.9470340906	31.5340871791
90.6256248845	44.6159084330	96.9846705197	279.9786212956	142.1813976696	296.4892014067	196.4718706768	161.1049410308	200.0685118618
86.6231127501	66.1395470500	87.3004463833	267.4070853265	291.7683469242	308.8415614475	184.1680593533	188.8745317766	317.2061841360
87.5602025314	148.6167543230	79.8164135652	219.0671914378	259.1114307426	-33.0761845425	180.4856128437	203.3312816060	96.4056417272
80.3564350089	70.2510996245	166.7614870290	281.7790993619	320.7172603721	525.7615221136	170.4788686291	256.5431793857	207.8114343604
129.8553936688	90.6819025830	135.9037601473	277.3861973718	307.5105149410	42.5554150380	184.7310343930	156.6989006322	170.3923403679
85.9862592140	107.1427261221	91.6142615379	244.4813084643	154.8376136813	472.6527274307	169.8883047033	182.5020745776	208.1432675073
95.4490128540	104.8728585601	95.4247551329	226.1006222087	326.0610470749	264.2451872952	189.7993997782	192.6910779799	254.7843661265
101.1779128056	102.2855740247	89.4045950441	283.0403835065	306.0911004121	331.1486286266	181.3767698928	195.5381790571	188.3818527310
102.0021589865	91.7938104882	111.5121914451	213.9017059609	409.6978911109	77.4903524258	180.2555895627	139.1060355006	260.5194609024
75.1082526424	99.7233140857	100.1339176615	323.5823130138	443.6390236929	485.6303392285	174.0949400632	190.7720784444	156.7764537728
80.7154997855	76.2754103876	103.1625594697	302.3007790420	247.9935768374	262.7662534029	162.2882679495	176.7232176164	192.6462122536
101.7900674507	100.6386172383	95.5294975118	256.3274408436	309.9097388571	170.7816686564	182.2465031046	180.5016674683	186.1898511787
94.9175197809	88.6090615597	5.6887548912	299.1070158223	281.5412172978	139.0687860750	178.7551918820	212.5117475779	262.4408000132
99.0168130729	88.8180460740	149.8387928867	278.2896084018	210.0255298364	381.5043281171	189.4962651526	192.7339869991	218.7520352326
61.4053446508	111.2061495366	87.2098491703	293.9600461079	260.5921597657	294.5354391476	163.6209935517	209.8439641056	170.2954472983
103.7679279650	114.1992693474	65.8644745004	225.5022325445	257.1286735501	294.1732269847	181.1387740431	180.5985910634	339.4200231120
114.0870360591	123.0226399046	100.2424304359	320.8628906534	166.5216868338	330.0506199814	167.9553058853	171.3799847791	203.4531111934
89.7579135722	99.0459131385	75.6935819010	276.1103183663	301.1958716238	238.1031464185	184.7588933730	220.4011572991	300.8065260436
115.3075250575	115.7431647279	167.5809566626	256.6546129418	229.3536420025	153.3741381527	185.0727003259	192.1821817235	243.3865232186
97.6890838289	74.0759555873	112.3869638800	282.5770902985	143.9731963577	227.2296635014	186.5083366336	183.0121669371	147.8676399444
92.4741553370	96.5602528661	16.0146329620	290.6862494955	347.6374064550	299.4890127529	145.9456192998	188.8853430900	9.3895678382
87.3974899417	133.8412736562	51.9037399562	275.7071334010	218.1920827092	262.8905936780	180.3938985653	228.5784620948	291.9502563380
82.6935464847	90.1613334473	88.7834013513	388.9265987313	238.0327976368	239.8657770257	178.1253250700	215.3038627660	166.3957719939
85.5817427546	66.4360830688	85.1710334271	284.0185338148	288.5613959199	225.3886498933	185.4877059624	186.8646655595	244.2620370631
104.2653357444	107.6163507381	115.0056741417	276.1267440642	275.8925676982	34.4174114268	186.5510963336	191.6984446931	238.0144160264
106.9422476927	111.8153585015	83.9780014086	289.0447792085	149.1323893410	289.4491371124	178.6291601607	162.0250185814	151.9080907914
99.4110061711	27.7301129608	84.9127026743	315.6937630725	284.5131741579	524.8621608976	174.3241979186	194.6258726607	257.5293842659
102.6984294548	101.4175913560	115.3149038252	305.3313812291	249.6802915540	304.7342434287	183.1618592717	162.2232736426	102.5621972270
97.1887469755	73.7331281237	68.1435468168	250.7194707132	270.2536816284	195.3653706709	186.2406652517	187.0448748780	156.7627552733
75.7274472415	92.1921945133	106.0762925257	280.8811626143	135.6806734638	255.0672423117	186.2114302140	163.1236622363	169.6925266436
96.8469362996	192.3053942878	123.6056372587	222.1379478199	242.6082808154	319.6109192560	187.9968511329	180.2369681507	227.5745039626
96.2344063627	93.1072407238	129.7154999687	252.0391452530	346.4087177067	193.1220961611	193.7196172842	188.1024035836	201.3179259142
84.8940371353	120.5482649235	96.0562970057	321.1003544443	503.9350844089	266.5386657287	182.8540413910	246.5256563597	87.8106272960
95.9017901221	84.8983009670	-0.2599446538	257.2620324314	234.6976591628	359.5524393238	182.3226301150	189.6869539016	296.6249086465
89.3646868668	0.9690277633	109.6375780076	242.4554440234	297.1987834636	-43.0474757063	182.2538530725	312.8201617916	105.2910947701
98.5293235836	101.4688397367	48.3712022644	341.9719516437	276.4343500990	212.4387843109	169.8983914864	171.2516523755	247.4604083688
102.3330030878	97.8596806489	68.2249280922	255.8599044332	205.9394314389	368.2632490828	183.6420921853	189.0182657772	150.3846929955
100.9303237313	107.8454537069	97.2862032559	261.0373981815	340.4714258091	94.0185592266	164.2982372523	170.6020932861	230.5403694454
96.2557760444	111.7413897004	121.1260875027	252.2978306039	140.3961897185	156.7384733796	182.3669694039	193.8300791117	262.9711826512
94.2911309824	91.8636485432	88.6137224661	326.5267559001	147.6294073038	284.9445611114	183.1930521167	192.0994688227	156.6436874935
97.0864758171	71.9982680391	112.8679422294	300.8113785893	270.0357048435	83.0705064572	203.5354189313	180.9708447759	168.5176289922
92.8852541232	113.9188745714	45.2377976651	319.2560985765	162.5284230788	264.3590372851	196.2186309127	192.2370429314	211.5885555593
107.7060660135	114.6181053078	117.2882077950	287.3886062014	228.1192827442	87.7242323620	195.3960062065	286.4461226491	335.0203678554
85.6474035703	104.7309500937	25.5767932801	325.3324677990	209.6911034043	258.5737999464	176.6858294317	193.9950150631	290.0264262670
109.6210477473	230.0578163009	130.1082018126	281.4431857978	333.3031805139	93.8217241999	183.0283123834	176.7516754407	157.0320606057
89.4440205642	69.3346200728	107.7141417977	266.5728251843	84.9731035762	215.2915570153	165.8052955557	182.1248913717	208.1968183277
110.7175885885	99.7483911208	101.4588824839	286.1083018560	314.0527761091	268.2279983743	185.9118283410	172.7690520307	195.2196033620
99.5419741842	137.6697369265	70.6811713825	286.7056536322	267.7281023941	284.0655549324	174.1163261585	170.2065811015	219.4396451209
112.7788780334	54.7110194625	81.2945580444	295.7077430557	153.0299667943	201.3636049284	169.3118785817	150.3026679207	169.9287400734
99.5388653790	92.4601247860	70.1217242274	285.9920305133	222.3329398888	85.5994489385	193.5780822374	203.4135576230	272.5148463025
76.5690478559	120.7146290676	101.2471561681	276.3296755283	343.7682200018	244.6164499185	219.6350918307	242.3909961680	62.2225585560
94.7868910834	54.3517840315	16.9223855853	263.2761020524	261.3999891773	484.8833373850	178.0652637688	196.8441654633	196.4575957835
84.6381730872	104.7184550117	73.8398423724	286.8069059016	269.7540957164	170.4360099814	187.9397340289	181.6512616874	15.6380294808
96.0348512045	100.9694263778	116.3031003139	280.3794512429	298.3321953470	323.1650172289	165.5452178140	152.9401258570	228.2274608375
100.6531495860	57.0284577249	120.6094424821	326.1065201226	331.9635673564	161.1338860007	179.2919933330	145.0444617865	179.1280129047
92.6872093386	63.0096007965	44.5931943517	282.8178309610	249.0528349173	216.7194055599	180.0581570849	214.0102546900	133.2303963943
68.4940453497	115.2855247135	137.3353767141	266.0712316676	239.0791239856	-58.9507658144	194.3489218113	197.3894594282	111.5699430960
81.8610766284	91.7512233834	99.8097021333	267.9483087429	431.0157589182	236.1554948359	184.0639630124	213.0372870763	181.6704559846
95.3302273086	114.9245337403	153.2434184665	268.3759289449	358.0396063199	279.8044999588	193.0462162521	106.4971982326	194.3188277947
112.8490297058	135.3338763354	95.5428334641	271.6945031196	290.8924144026	183.4503302662	187.0055880988	41.6656480528	166.7276886557
95.5623103283	81.4842791979	121.7466076643	299.0728639994	326.7609424468	592.3763786818	177.2597667934	162.7516010827	173.7893639854
100.2989665194	93.2281085288	133.3066511216	292.2578920650	239.1595458359	253.1667673088	172.9677018754	201.1734460730	188.9362002059
88.9805470155	92.6561926733	104.8781562995	249.0702858919	411.4236628600	317.8255599404	182.8560155975	152.2650463248	130.8915279172
92.3627857435	68.4638480635	143.0619862792	273.7759007341	394.2162584531	440.8642550296	173.9592584545	268.7029229932	345.5487149833
95.5173166128	36.1258632005	148.8598097704	257.4168635664	241.3417574542	270.1218527108	171.6572110829	45.3747710977	232.3598881836
95.6644986935	44.3224252695	54.6106876550	305.9293301522	378.2224195172	149.3024521945	172.6408537277	170.1094000086	131.7618291926
50.9384342155	111.9367898016	92.0948109858	256.3021421764	259.6011353001	261.7105316436	190.6037446175	216.0638233176	209.7927849115
101.0629565170	128.6554614753	89.4804436148	270.2783300344	241.9729124555	241.8079042499	188.9695994373	266.5321208191	175.0409088643
103.0545510270	66.2125074490	34.7058227451	315.8979601793	239.4898891650	238.5187526910	198.9869510393	272.1731310811	194.8257289368
95.6412208222	114.3534600173	106.6169101057	243.6356148637	343.4754361965	283.4247668703	181.7873356807	155.5399070166	172.2112628173
94.6552039327	76.5216884565	73.6923114915	265.3577487254	270.1089853782	276.8376336345	182.5100245288	146.9466935324	234.8214789126
109.3454373666	115.4300461553	49.6125575472	298.7779500601	275.8401623362	426.6022533660	181.5633193966	190.3439809956	143.6735541942
99.3754876772	93.3609368946	153.0235264673	185.3922541437	341.0217709728	387.1941483421	190.7829259135	192.1651961838	264.4704702042
100.5085641319	39.7928088034	133.9075399684	284.7834173220	284.1445479485	198.8261200329	170.2762126916	160.2821592752	282.1709234322
94.2451201580	74.6820812753	93.6745655901	257.9861758398	130.3207666055	131.3603158444	171.1107001731	167.1462506988	210.4403373203
94.1076243955	78.4022768860	79.3505199810	257.4715410151	229.3331816302	252.6514039700	194.9728304933	186.8957508153	213.5535172796
101.1779611900	42.7399845676	78.1416299662	279.4790347492	298.6336305020	459.0411987197	201.1729590305	191.3871217109	177.0768389519
98.8219847722	109.0426314768	128.1830051100	203.4666325432	239.0891163816	214.1505466888	184.9108127507	230.2411523511	167.0389065384
103.4734212882	62.5931197631	122.5199048665	266.4507213038	280.3188481335	266.6035811766	184.2606235127	176.5575990667	177.9651808659
95.3334827503	104.0355098388	42.3060146692	232.7241421676	231.8602328932	-5.7300074392	181.4772076752	258.5759633904	186.7514584672
104.7373535353	90.4153197402	76.9475621205	314.3126682962	355.0291152031	338.7872329427	181.8789560589	152.5692178730	161.2558763956
86.2838534131	92.1371170572	117.9156005120	282.1320714268	99.9666280267	283.2422875274	143.7085095133	186.3314293265	230.4679487486
91.6545202635	125.0150961604	-9.5971829967	274.4988429864	218.3166436952	236.8100427313	178.7434279728	188.8603942502	182.8706273144
71.8868017865	91.7659897909	197.2413628425	272.0737478289	222.5248287561	312.8933996944	167.9142245729	107.9212979870	168.9644787339
101.0473965582	90.4665579356	40.0012936757	350.2397040919	299.7641761818	239.9417189102	176.8635488179	221.4494076970	186.4850474416
87.2590562054	114.9161632313	73.9325171922	296.8026375523	65.1667162329	215.4687838743	181.9137599354	183.6508414035	262.8712868146
99.6324971208	119.0133881338	187.7688276403	275.2189325144	335.3971378219	443.4941601274	182.2470081113	188.4373377082	159.2237909553
97.9688942020	119.6154357648	71.7225562286	181.1992973537	342.9853659435	-150.8305342419	179.1665633442	204.3322062934	84.0774308189
98.2982246482	93.5646457342	-16.9655502527	213.6761305282	79.4726121419	451.3866437711	222.9898849354	172.4195284626	152.2111126524
66.9506028718	94.4262821637	82.4690045396	277.6489548455	202.3802458049	314.1910514565	167.7394431168	172.9769703676	-6.9215198085
109.6057074971	80.9945860758	135.0006572040	341.6870437556	187.1410709809	359.2058940027	187.5933588969	161.6767189070	198.6768028916
107.2839204685	76.0664416849	142.0007973179	305.5556104636	366.3844964574	357.2592603785	158.4212797082	188.4428999215	189.5606745953
120.5458333044	98.0319428049	85.6223813024	282.4013402049	141.4410199590	483.4268907701	183.2871195827	140.4710683279	270.7741180469
84.4981665518	104.5661734963	139.9396360736	224.1567527220	237.1390277943	210.0239142457	166.8466519543	151.6138448479	178.2711080181
95.6489003005	82.9222978835	92.6425713216	249.0300579119	251.7102549605	244.2500954988	189.3927012814	225.3955077380	180.0267744920
95.0057669961	102.3191086614	170.9030173782	272.3719297292	129.0287930773	318.6237420982	181.4949368428	186.7957249957	162.7859050123
99.8786069735	91.0650356678	88.3195133497	302.3349900493	156.4617140378	285.2837901279	205.1639928713	89.8232964993	162.7669716903
98.1468874154	100.5510175119	16.2875074720	296.4636686160	335.9648214472	69.8867464839	136.6221685077	209.9769852956	230.5124095284
92.0176647115	90.8584778139	166.1220576538	266.2559828751	214.2766973026	326.2439278940	205.3907412832	202.0576249012	202.1767165783
79.2493379961	92.2270286389	168.1760997920	212.9600890758	400.0229023480	158.1948482257	180.2466608155	189.0980805715	96.5976261451
81.5472607394	72.7034555673	109.4568782284	307.8911087482	294.4227443437	435.2896763708	182.1029300176	-40.6082988997	60.8818468275
94.9234631111	92.8861841528	123.4364880712	276.6468059672	273.5720465769	85.7172848891	198.2601866997	98.1520160532	155.3018680919
86.5937534410	48.4278144176	108.1419618690	284.0793902085	258.0827422620	295.7560929797	161.2421726230	199.2419245409	207.5073453303
92.7321563148	106.8148763741	122.4576617514	288.4009285587	288.8454888995	420.9070402380	173.5905569545	222.7380051360	241.0445186386
117.7943076848	88.9346848322	159.5726843849	278.3019159048	284.0018236743	502.2296082542	181.0150389161	205.4291331856	190.1619725288
92.6808890241	110.1639594400	104.6905757826	259.2850487143	305.4245492076	272.3995860602	189.0002447110	160.4495958242	238.1900584834
81.8097381816	77.7547687489	101.1004684298	256.5741419963	298.9882391851	292.3899784208	175.2718279021	196.4635126420	229.4905066593
101.3963601521	82.6596868627	42.0026794151	276.6001746709	315.7457105731	350.9103380969	183.0743117000	169.7959275743	108.4576501559
105.1758333948	114.4194234480	8.8449602710	250.4535868830	121.3437528895	349.9813411538	177.3468256979	245.4123904277	230.0348811478
114.8376316683	129.9762389177	136.6299360122	346.6043930994	208.1196168496	273.7361440923	200.3069137995	195.3807882876	173.9871119371
81.1930945843	76.4490014460	19.7540684103	311.0087242735	264.6297237773	344.0863435388	172.2236512158	227.5550826872	208.4761335012
91.1508190721	68.3753107817	101.0910520522	354.3364308023	253.8659397712	219.5290085570	189.7205694963	156.3995616217	163.8848089791
92.6592841983	94.0628933071	109.6273238775	290.9447228964	330.3596272628	143.4623026725	213.6338408685	233.5965813653	200.5506939131
120.4911368154	146.7106725215	25.9984246267	298.2824339401	369.9878480921	251.9563677036	181.2954957329	207.5262483726	195.9736071054
106.0811423023	95.5280608353	201.5305561094	282.8811173943	297.7182760264	268.4959823310	191.0373808759	160.0274952045	175.7242740095
99.3421227584	97.3284265441	96.1166073938	277.6269356851	362.0196041369	153.4575434717	178.8120639446	189.4879691264	155.6493015561
99.9531859311	125.3811291911	49.4591860364	323.1052148454	7.7948136225	263.2412382019	178.5648790178	185.6319204151	352.0692240123
101.3632240297	49.8320282730	94.8257694632	244.5059873469	223.2071877777	108.3789352372	201.2911980623	153.9834703342	247.3368474122
93.3476314364	166.8391198794	151.1513449711	287.2184808376	448.5037052562	246.9985548597	189.5104549580	179.8314433006	176.2904297132
104.3539774387	84.2678797047	75.5858998840	237.4223080859	247.8853327479	187.0313033358	197.2907842078	155.7217420976	211.0257863544
86.2770062555	38.2665934693	142.3684282604	321.9333443165	255.5431353432	223.5981511490	185.4902196831	190.5463864327	144.5879545584
82.0831059620	104.7153403088	77.3431031403	289.5352652138	205.5873938368	256.5577009540	181.6973526552	178.3949546925	186.7969626406
97.9467666901	107.9177020700	133.6844351550	279.0431913953	188.2943302138	261.1080350351	166.5556783657	217.8856722826	231.3376284575
94.1971059689	90.1203191189	74.5130678562	224.3328035822	401.0892560302	290.4166636356	218.4839341170	143.4037368928	204.0134446175
89.0328182757	95.4158162634	89.7974486710	268.7271092519	276.8528896042	295.7248819839	167.4891559410	175.3685186367	178.9007868431
85.6723861217	38.7314674547	106.7726970263	272.9759276914	294.5528411109	197.3995533961	192.8812334305	207.5914890894	178.0984834456
101.5599864928	100.2760716565	171.5858471322	309.3052596513	55.7269731310	120.4737535009	177.3599705288	174.3618169230	230.4018260957
94.1433686384	89.8669074104	116.9394390699	334.4258104911	219.1286410473	435.7881321898	164.7691932068	195.5129530646	170.7426237957
100.3525975432	86.0375476762	120.1592620867	319.0250779523	389.8925568711	476.5977398260	162.9540558184	160.3009022303	158.9600281427
100.0891196053	167.7857966094	121.3688339324	281.7840767780	196.8278325210	256.2671247631	192.1474462519	194.0380354425	33.7176219607
95.2857774659	91.9416060803	115.5409416291	320.7728261924	324.4333749061	266.7658707410	202.6391694213	183.6891424430	242.2801042618
79.3879907670	48.5073171714	130.2694803846	282.4500110769	201.8645691028	152.2134917143	181.2257817512	170.7854658107	126.6745129642
94.3160488227	69.2439585954	93.7919419637	319.0862808189	255.0221595709	279.4775247245	203.0057759813	175.5993635134	176.1555290110
100.8667426322	82.4283275739	-12.9905077666	289.9094890319	255.2655973245	231.4272388173	174.6575635533	223.4044414413	369.8372066975
97.7243092348	75.5335165449	178.3343273379	331.6481845075	271.8540917098	188.4567459537	182.9590185264	178.6948350125	27.5357048209
102.6535124398	95.5264384692	105.4401626803	272.5120290947	322.9364706091	-158.7403082346	187.7477909933	199.8800608247	152.3828863383
99.5273828071	97.4822881798	87.0429922873	273.6747762558	264.1104429261	-107.4600209809	187.8459741807	163.2686711809	165.6853786998
106.2253260884	115.9015333516	97.5626246353	297.5439993043	406.8222410540	419.7046099957	172.0811081775	145.6238238748	169.6307326143
94.2309309347	165.3656716973	135.1485261346	282.2809291331	319.9385582371	401.6348731002	191.9509828880	217.1612654231	194.5124609616
97.1777974894	100.1572727809	135.2168731313	308.7280896405	382.0034874467	40.8301948615	182.8293933516	168.6465974430	182.1014753140
72.3963681690	108.1734390974	138.9075796269	245.7501086162	334.3179443407	222.2288932513	173.7077718007	218.7775771133	115.5543061887
91.7411241186	105.0178805462	97.1028301636	284.6045562274	198.6199912163	153.5758541298	182.7309700960	199.8398389194	77.6340982835
111.7783570397	61.0797448493	46.5892879827	313.7037397643	197.2774586523	230.1931789080	183.3554517353	139.8817605567	321.8149530686
79.9923901047	48.9329699321	14.1710991920	246.5695927987	246.1532758652	67.6711524270	184.0206349713	168.1095712913	249.2900071197
83.4804793904	92.3167688879	36.7032179375	293.1872034252	295.5831678871	109.5861759868	184.0443232866	198.4246134326	173.7389312142
95.6841382541	53.3142764143	143.2125525899	264.4282401090	341.9048151138	134.8273271618	173.8575404810	160.4880732266	170.6139169664
94.3120228903	88.9090687543	63.1918364743	272.4574389008	249.7828207343	235.9909821135	185.4544171768	232.5657260544	160.8998941865
101.0128501355	130.1907301532	30.1793933988	276.3463404433	241.3380081578	257.6057476541	186.4266638086	140.8900016933	184.8164868660
90.2166736053	88.5315691874	147.1922651194	261.6194720475	160.5785836759	179.1524731971	195.1404638919	184.4398145143	174.6761640650
108.4431426211	96.2158375366	90.3587003802	286.1817759006	295.6312130345	498.6835642441	205.8083700553	160.4891757286	152.5068736054
88.1328201849	126.8437838793	78.1455551470	278.0059380120	322.8431414839	221.4081853963	186.1953993267	172.3010069258	190.1549465702
91.6875183305	101.6037813651	159.9405263625	258.0537566382	283.6134721580	174.6657508728	170.4033568772	181.1646732372	168.2916544771
86.5856717052	100.4661861199	87.8327415371	298.5744013611	366.5105676100	280.2452888950	203.6487553315	183.8631603232	159.0292443257
101.8898761855	92.5206990273	96.3201718152	297.8758088586	426.0811452121	517.4089583297	193.1404699855	216.6311683917	207.9733854671
62.4281433173	79.0194312765	60.5594573514	247.9627891506	391.2096281904	225.6276200039	193.3041626211	195.8430176147	224.9345173208
105.0709844891	125.4899981615	75.9819131524	290.7379015574	301.8299200009	259.8615696725	191.1008491061	151.7676860636	178.3306998679
94.9454017861	75.3413535873	165.0398027299	306.1478949274	252.8021782252	234.4183518454	184.3697361427	185.9836012420	39.7653605898
92.6293496060	89.7309220865	108.8934767080	257.3492562198	362.8152570274	456.0818280999	166.1718330042	225.9686556970	134.9993854862
95.5746320480	19.3928098361	67.2617772098	249.7553370005	280.9744479492	191.2883332911	191.1051142861	220.1340765888	206.5443558557
93.6769903375	109.1811100342	94.0981185806	261.6509408866	481.7244485803	222.0717587385	165.8265814180	229.0375251082	226.6566886078
93.8463760218	93.4571207032	82.2593061751	263.8910063630	305.4399997439	232.8234855459	168.4198001753	180.8570959945	247.7442462612
109.5786962526	97.1820310149	188.4887169895	245.2938216887	270.4662306812	234.3399070918	179.3874483673	238.6543246581	168.7951350882
80.8777473831	99.6885960125	87.9980635323	292.4033024934	267.1457045851	132.9032493638	189.7436354318	200.4585505166	190.9541679831
96.3034521107	63.9816561834	49.0853471519	233.2677790508	292.9883620882	250.5090411701	151.5035992818	134.7914652503	204.1347934421
96.9878465542	110.9427682206	100.0021724337	267.2304318104	282.7184627245	140.6142137125	183.4414016096	172.3406658466	211.4340764696
103.6417517375	88.6432749178	29.3770389867	268.6161592499	183.6461213941	360.8629833755	195.0493623027	195.9484304896	161.0037365596
91.4230745344	228.5356527406	146.2615178567	282.1470823768	170.3458496990	352.0049515480	178.0278449192	113.8192706466	102.5218567051
98.8257729117	206.9960558104	94.8596830623	289.1188324594	297.2494144286	249.7485586703	187.2585373486	175.4645745535	218.3081241631
79.2847044403	97.0954580204	122.7481622309	278.2497259213	260.4380093216	234.1966725612	192.5872826864	189.2492378568	168.8693821343
101.7750716847	51.4174565803	160.2487906685	248.1253128255	286.0687952580	320.5536469487	194.5589269189	186.9098329757	171.4088876103
90.7424494193	59.5839986014	155.0809624314	310.6818626158	134.9171158518	436.5137603994	176.9424630456	83.2010174214	198.3550667494
95.7880610056	85.9886726805	161.3324757329	287.9503575559	296.3096245952	36.7531707879	194.6197630461	199.5859248263	146.7652925005
97.2492689257	85.1799105625	114.0871912059	301.3846024318	245.4652762368	-16.2850350947	185.4673222208	234.3990074322	121.2097577800
90.6662180658	92.8237714986	173.2113008876	288.1166403369	277.1937464249	417.6425197007	183.6325355564	125.7486082834	325.2695756883
96.8391697661	117.2144709018	85.6909254716	319.2235458807	388.8610241454	180.8463935575	177.7941829587	180.0197122851	228.5680946619
101.0614819534	38.7328586666	68.9751798531	245.5568223998	291.5401841168	410.5757675454	185.3216426334	187.0635532015	213.6232329902
104.4904163403	106.1080697337	0.5762752977	264.4091492581	-31.4080848504	251.1431338726	196.4681738149	135.2022030606	167.0444268479
96.8698302559	181.6360583973	46.7406075817	260.0930251422	305.9441806455	402.4763141410	200.1890264499	183.6875590948	24.8396714488
106.5046018710	142.7706378484	128.4654053456	279.6787567220	265.3722694614	522.6643354606	201.9635828815	182.3224424394	122.6832712748
94.3061931143	117.1640301217	118.2604562420	291.8111793249	297.8852136884	170.9322278416	184.8471391335	230.2560434903	152.6413956469
92.6139692768	37.6715414121	114.2266202564	238.3808983411	299.9588723303	392.5892870320	186.6258270196	194.8343127531	163.3084725598
107.8058999657	82.4562188787	123.0958273482	288.0238077425	238.4656531316	103.3527061417	153.3617459051	205.2715703685	222.0107061283
76.3390236601	76.8876720112	164.1352603613	280.4025292873	326.9705108527	105.8531857154	185.9026119050	183.8666234880	230.7582300840
33.9556295128	84.9723290415	139.4138751314	236.3794644510	146.7404036156	348.8310724709	165.7536291234	208.0851779440	276.0522354415
89.4050195411	110.0356995367	125.3754406799	305.9855318228	277.1178790679	195.7063642746	216.1720647178	179.5580146641	186.2509138129
102.8915518784	97.2635185673	63.6417374556	250.8659850776	327.9797043900	248.2994159802	144.7921165471	117.8599259942	203.5698094902
95.9948903616	77.1021142148	16.5034781269	290.5109967816	287.5205705258	354.5160446267	184.3830942073	180.7316370379	156.9800892769
95.8580949777	72.4352894971	112.6576460658	293.3639818747	178.6110560572	23.0602018950	168.0731479953	143.4548496014	150.5036156623
95.2453075991	75.6990351613	73.3307242260	247.2986076045	222.4520953122	180.8455990088	175.8108156796	194.6636901864	218.8952455292
90.0459684539	-16.9187745362	93.8209216487	234.4075106708	175.6605283740	432.4472911897	187.1352663605	192.4463122067	136.2187644292
90.8261241603	130.2877253135	158.2077886770	301.1040994997	382.5568674607	-161.8929664051	183.4049878480	210.1226388971	156.7580524006
54.2652715377	116.6414402379	99.2199168701	267.9290815334	286.1485350236	222.1306457437	178.0859309045	223.6781130147	105.1499839639
97.6842821070	50.9374344675	127.8489237107	286.9416723380	279.3741416945	254.3482591386	197.3420684783	199.0081009250	235.9909300379
94.0565089978	110.3644693181	48.1155782943	264.5124122431	213.0622279890	342.1106840209	190.3553406736	189.6974210782	202.9858396770
73.5174529933	70.6364614232	71.7832128035	277.4084905127	278.1036421453	249.8110850785	201.2347907511	192.1107381364	162.7913426461
98.5972576891	96.4057112505	91.5975007728	276.2780532011	326.2709391807	424.0996128517	191.2644773366	148.8905671629	293.8902318680
97.4171134121	97.8499462096	142.6223617585	293.5903180772	330.3432987812	21.7217835764	184.9073862907	161.1374380216	171.2157283719
99.5868950144	47.4744507798	132.9788612908	284.3066651095	387.6411962480	159.6615708493	151.6018066887	140.1928151501	178.8410791392
92.7998197510	47.5410872013	9.9608431857	273.6100827926	304.1920958106	259.4960215251	198.2897960069	228.0850515672	165.9032263118
93.6520426191	96.8008148811	265.7452185517	257.6372952212	314.3442985560	288.2163524321	180.4224199599	203.5331401553	124.2166250011
94.2513099879	117.2074471464	202.4300986029	327.9119244819	305.7582787563	442.5499183527	189.6821213086	136.5886596926	246.5245356244
97.5107434309	58.6040522396	193.9792065267	272.1539139662	329.4766692725	287.8108541764	179.5977461438	241.4587023556	219.1556881896
96.0614131364	59.9102365035	111.2179616628	299.8049959727	353.6656959578	323.7551572689	179.3983368713	130.5315590532	169.0061409802
97.7207607822	113.6500399621	168.0016627045	285.2857976684	59.2264844669	329.1106269852	183.1054226448	168.4754150767	201.0558473550
91.7054919992	80.0413142329	-27.9353131860	263.6869257684	287.7460789898	299.5518739477	179.8256288001	204.5244950648	274.1296907596
96.8934979834	103.7681419492	42.3124588977	273.3170506007	254.1362265674	236.4433076453	190.3928999868	194.5896537192	271.6833519149
77.0273078884	115.7032888831	110.6834475959	272.4295573848	211.7210131695	471.5338996099	175.6424594379	217.1804210167	146.5342171508
127.4499740588	93.2241811862	128.3756751437	297.1374138594	295.6016274297	213.0003195961	172.3479496308	221.5605137102	35.2499690706
111.0713228742	69.9080100029	108.6744248731	233.0470488103	461.6980086859	259.5868065493	185.7345827267	181.4257269163	177.2216764829
97.9647325268	91.6430521915	72.6594620655	359.2385224031	301.3316536154	413.6711817819	185.9962250090	176.3152617585	197.0443764816
79.9912491475	94.2812337321	54.8887932251	256.9658705466	138.4822703307	306.9481917209	185.0840739289	207.5430909076	139.3272543154
88.6537372160	100.8716557181	100.6444999775	254.5221998655	374.8470884490	98.2799682169	203.3593474360	177.0458748204	150.6944923127
87.2618303244	87.9309026207	135.5316580002	297.3013334070	261.0768648666	187.3190413115	186.4118378739	213.6724435405	127.1887453599
127.1571336791	103.7136112166	40.9062720821	272.6891627149	-37.8560007597	-64.6336145272	181.1784366464	161.5239253690	175.0385743120
93.0330588051	94.3959720648	151.4293979694	205.3538471272	226.4184497437	360.9482975118	178.4195147609	198.0822007448	159.2723932611
107.0106721871	51.8731930162	75.3533448151	286.7091990151	235.1474087783	78.1035596897	184.1047775623	222.5433347396	148.7743050087
97.4968261734	126.4921578368	113.5161824808	272.7360109294	273.3880358646	-129.3363068707	175.0225585143	195.7862436402	285.5008048949
96.9539867099	112.4294802967	133.5418342547	234.9456238244	450.0575522931	70.8672735037	191.8324007486	171.7564040810	344.5158158553
110.2401947539	117.2703014521	79.5057242943	305.1646346169	402.7650659560	104.8193884931	191.4261866406	113.3999643969	246.9278558549
96.2961738197	118.2863270670	107.0275368202	279.0603424347	328.3048334145	496.1985840229	179.3437662699	125.6544667075	208.0955093403
98.7785333934	143.1955947146	103.8753485999	248.6103356775	288.0786266134	134.2230027382	174.3833046837	188.7217479957	197.6655154769
105.6909609348	54.4979602204	116.5152160172	307.5558796276	301.2361470790	140.3782400952	194.6080526925	224.2351817146	221.3910886614
111.7345256382	208.9729687309	117.8215134292	290.9024215323	258.4067002757	374.9377642171	188.2373618368	167.3045005066	115.8399441537
97.9572627679	75.3528713965	102.3125434754	291.7424939700	261.9289980571	308.0544479996	189.4266596847	175.1799541224	159.7800678368
99.4977859938	99.7060299679	70.6784362596	234.2836986375	255.3307081527	366.3914177781	148.2411756672	236.4992324974	296.2618928412
97.4073343310	55.7509865564	137.5644036577	271.0467655797	360.1858461967	151.5855795016	176.6498593960	158.0596502908	195.3234286607
102.9333975751	89.4892788703	81.4261353395	281.7474973889	268.2361764787	263.7133384891	186.0915746527	167.6051408208	225.0274041607
86.4012320527	93.3971264364	151.2000497578	293.9662683035	288.5940478901	274.0900413538	194.4407050104	162.8925843540	204.5965316758
121.0746687699	74.1734915799	62.8448859518	347.9733823795	332.0594810834	234.6523623726	197.9408952788	202.8988391803	143.1256791959
101.0240811093	68.1912307869	67.9934148523	283.8505549879	270.1358156137	121.2066413886	182.3863527442	163.3184036665	186.1497423598
98.0238925860	62.2338756899	50.8712136763	253.6487985618	292.0667902537	189.9771634251	176.1153230076	175.1172287359	215.6436732170
104.3866402779	108.0455985368	203.6389365549	270.0523511982	537.0648257151	210.0582927071	187.8178263595	241.6184581359	236.0988288445
90.3593597678	106.4267365383	61.3635757940	352.2708934686	262.1885365225	540.8678607835	188.3240018119	141.8819730791	164.3605410276
96.8900037755	109.6220921171	95.0785746376	296.5856831223	164.6225439809	186.9010613400	183.8096901295	168.7952026649	168.2330931970
88.6663281879	101.3787757481	79.6445568303	276.5493678972	126.3556287771	153.7567869537	198.7261490524	134.9964881678	202.8761894226
93.3769677012	86.1651650449	69.2898872081	274.0433277354	277.1274674638	73.8921581258	207.9490937118	192.1344187707	194.1558910559
108.9603694924	111.3887642761	96.2246520630	265.7642532512	331.2381070306	294.5604738501	186.6750842735	191.4553341662	186.2997500671
96.9855871861	66.9078105217	121.6614885836	285.2840292335	334.5523750041	128.5036158224	181.4259802507	164.2635274191	217.7886440427
102.4564066927	93.6113653594	118.1086607047	273.2810458032	339.7252270442	350.7554112457	182.4527413839	173.5773013951	165.7610476207
94.6278908284	105.5931026023	85.8197980446	236.4317394349	278.7781940532	185.2780206911	183.4093322935	183.4133109635	204.7093465307
103.3658708942	103.7583174314	120.9317079438	230.4196961817	216.3054918283	284.7693824683	181.8215570340	185.4768166984	218.1731059640
96.7974154289	91.6119751273	86.2937453931	296.6126002503	270.8704093190	288.4893098404	154.9485832876	177.2258144933	156.5593354537
100.5174655140	73.2665197304	24.2478074545	202.5874614928	218.9595120764	256.6684980355	183.0641343197	184.9371991481	183.9881017211
95.4761221785	75.3835617355	173.3320479350	298.6058367928	291.9603402453	397.3905594574	185.6550567621	170.9330981973	237.8723394570
92.7926786888	116.4187722841	112.1969128690	275.9943520882	200.7891593804	204.9772279734	172.0192127913	207.6284515000	230.8383117910
97.0396786316	117.3657698435	79.4671255332	307.0904522540	291.0407663518	155.9009423277	183.8235446662	194.7401267329	167.2886889789
104.4819841477	128.4967141405	68.8972374930	267.5315791249	455.0304288036	270.8785884866	175.8164719698	129.6060905890	194.0416633392
81.7561908293	84.0363254178	91.0870250775	265.4719663052	280.2298603685	278.1051137884	187.8438436831	193.3446747199	195.1007877331
90.6882302350	71.4492867435	31.9727401661	225.7952283340	145.6954705871	169.2198465222	207.9608212338	192.3103189392	253.4728733640
98.2721479515	76.6651256929	136.0677189320	263.3561418537	202.3812405051	-41.8783714964	183.6709215482	117.8226138927	317.3398060272
94.4550075559	117.5109432277	98.7339797471	290.2473183601	385.2840114550	301.5598264311	183.0355337179	167.1230816384	147.9618457977
76.4624725871	60.2730832017	49.3208903070	272.3431539594	235.5850528278	291.0672396743	236.6914575103	186.5622919042	225.0379319891
102.1572284955	69.3206604536	163.1087672194	226.5881387244	289.4562704490	183.3476996811	188.1404659879	350.2985926917	246.6831707243
91.7987627678	106.3947023323	53.8912976400	292.0136033914	186.1509224972	369.6845132197	177.8140459486	152.4623656432	230.6466449914
101.8655137878	81.4874699663	78.7385635966	296.7324532586	169.1391798662	93.8542915884	183.5201111933	208.5236873660	371.4401151456
90.3370605860	7.7958289489	49.1458017986	271.9844974593	272.3187049093	45.1183868630	185.0897765435	203.5490217743	198.9217204493
108.7257574764	40.8388450470	117.9652242975	365.7578050161	236.4437066742	-199.9971403194	177.0358099859	190.5282087195	236.5213235936
78.3929458772	103.8922444940	94.7239821060	234.7381013418	269.8043104135	152.2392951961	173.9083181640	170.8345362491	215.0496518876
95.1485782283	106.0446184819	132.1363557172	298.8374522266	271.7088213247	185.0557490135	214.3302834648	203.3400451381	170.9439183004
88.9123098791	85.6651158025	58.1874879236	277.9969227467	68.0913768747	545.1626844759	188.5446481059	149.0963343975	197.4299079224
97.6173316914	74.4525115834	105.8301187345	267.8586448651	366.7137364929	257.7886236894	181.8973449267	235.6707782822	181.9493929194
97.7739441945	61.6450836783	91.7380495199	260.9253777134	459.6542547329	86.1488403912	191.3284997144	179.4035593692	325.7827399514
101.6025913251	86.6370086855	124.6451947160	310.5033592810	358.6545690627	334.8354300268	179.4219732303	131.2348949181	251.1957830779
73.6132934045	107.7336841708	101.7278474932	284.9463825233	332.0328697357	470.1002439911	183.5578163159	174.1582732013	228.7462911836
96.8528113691	122.7809793325	56.1531787075	291.1239822141	307.6402706366	286.6851735655	191.6007968799	182.1637015037	288.4872895658
101.1471976753	92.4034392281	118.2902133488	340.5862890998	171.7018932531	133.1693406962	191.0046942031	172.2626976917	69.6677491631
97.9647236432	70.7938294539	112.9112985325	194.9037965982	289.8267860115	474.0061050738	188.9396318086	187.8200361277	315.0104202922
93.4766306884	52.2526891465	140.9117061927	392.0540151731	335.1509308072	619.4107653804	203.8655411567	197.8958813886	169.4409309732
97.9883893860	79.7962722275	104.1385856374	267.9084444414	308.0688618309	294.7457089849	180.8464350281	152.7906691495	276.5195159691
99.4380520047	210.9756526472	103.1416332359	258.5868281626	202.9564174767	445.4590274677	195.4794215609	247.8792885675	183.3921990995
98.4884440247	79.3979001437	90.5648729759	274.9201824347	262.0726206253	237.5176970067	190.2510153300	169.4087203081	208.3060015709
76.9995541724	92.5256931453	140.7189578868	289.4718278791	310.7908764234	-98.8492060738	202.8658335905	123.2010798979	181.9186487840
101.0151083799	126.9590573918	118.6053430321	290.9999310119	94.0961221104	179.6977843971	187.3282956455	182.0873945784	22.7898272127
94.1113792946	92.3153690818	103.8381499238	273.2235875455	239.4918033814	-113.9005496007	166.2383487251	168.9530310998	221.2079940338
75.0548874601	204.0260674711	67.9994891842	258.4282903903	432.2841408013	195.4143653352	187.1964619916	146.0983633231	174.3066775408
86.7863239991	117.4619027980	124.8528893385	254.2573249395	312.7404208456	411.4848349635	186.4301089356	145.5503213495	203.6997325145
97.9283062557	125.2749809309	16.3099463753	278.7275950078	250.8505092782	76.2895265123	189.6467760294	184.8449495136	315.2996828935
102.8175014654	73.8249073815	18.7807807624	266.5325197656	276.3253125433	328.9955210450	196.3089631720	189.5636490622	204.6148003777
92.3579696208	89.9739284410	25.2281684184	302.8746338591	310.7640143593	351.6327288210	179.9178975519	168.8073021568	176.3100284114
73.0874708327	24.5443931871	118.7529410953	295.5405033149	233.2664813735	95.1331805120	166.7576795631	216.5645599435	54.8171308920
96.4107387856	95.9760543650	77.0130323094	297.1937746558	167.9074777802	246.6783899129	183.5221898263	290.2722320227	175.1756997195
81.8683081839	91.1015685557	39.8318608131	260.4190649084	382.9838975595	549.4158011440	244.4679714642	173.8123730994	198.3036199190
76.3642756871	93.1094330710	97.3221849953	258.4368485785	228.2724835939	194.7962970530	199.3546510866	178.5052094698	180.6205306025
95.1065755542	101.8804423245	112.0337965662	268.5329860000	542.7209278194	347.0672114878	184.6274162155	260.5300657757	159.2654676930
74.2596947091	71.7233792793	56.5967619948	238.5799862649	147.8174230434	293.2541227080	193.9463780475	185.6074537301	188.6838178294
95.2943622887	80.1267884402	153.6343659568	159.3849915119	465.7411066284	333.0543544820	197.1529868864	198.1896595161	135.6997361108
98.4985961624	62.1185416166	101.9046049175	273.8775042884	402.8357101449	257.7205234629	180.1305250511	192.4226623750	186.9279446178
106.1977370338	108.8282732045	191.0120114041	288.7317562709	137.5024870741	560.0127661168	183.8888260384	234.4577875241	186.1278549365
99.8245538071	99.6261137967	190.8665207693	346.5512457333	281.8439863811	79.8323516087	188.9835423016	222.6406670737	111.7004725647
97.7272177401	105.9338073967	88.8378613045	334.5934260108	267.2913944397	187.3354297018	187.8350463886	183.3458572421	76.3970680378
95.6591811186	152.9165929162	95.4865116558	245.5644796812	341.6658650708	304.2658712503	184.7959781387	176.9940006119	148.9169154056
95.8031073256	95.5645712668	62.9433028133	289.3089286306	297.1975961233	287.3824144815	172.3022103671	166.0316708873	293.2690776404
93.3322981462	69.1797335904	129.4653754712	262.0283063958	312.6364679306	156.9422994870	183.4778883374	221.3139897751	193.0247505840
96.1086433025	81.1095407024	86.4920056633	247.9821732519	274.2254861689	319.6643349616	188.5350275804	111.5837488135	213.6158930587
91.1069505839	79.1983238942	51.8912051308	277.1830792343	218.6918972736	309.5329144416	199.2316647483	189.8442134123	179.7913718707
82.1407330198	90.4549661620	75.8883102447	276.6035162895	443.0313895653	128.3254489280	174.8330159888	147.4413030666	201.5525342365
94.4595835132	63.2032528261	44.9118172669	282.8201796653	254.9714454286	303.2879864062	194.2971350172	177.2353917849	103.0992778907
89.3534526042	77.5876649443	113.3428431112	308.2081443560	249.8172064199	208.3617159301	186.1963008504	147.8124559012	152.9065324388
112.7010558646	48.8504089602	151.1022016909	271.8646169780	248.5362860603	408.6248592444	199.5059042432	232.8864693062	180.2534087471
86.5960264976	106.5320462708	86.2152675439	285.0396634052	267.8180346120	297.4081791167	187.7664529333	168.9385414303	154.3676358768
90.7044220504	80.8911120314	94.3737812438	229.9256892360	244.5775866276	365.8553019971	177.2480470464	178.3851575051	219.1054264281
101.9521324804	87.6100765530	117.6956791532	277.6859674926	115.7046672028	332.5889514832	173.3779886498	175.5103930681	189.0550707850
93.3225502086	141.6005191660	46.3273781602	278.2947654015	338.6701220888	408.0955511704	189.1549248767	175.8891072531	183.5032696821
99.3758983872	87.0965880063	-7.1319679741	308.2221358575	250.8748475819	272.0007529973	180.9625317486	193.0285930959	91.2358398852
110.0127337549	142.1611884279	124.7505932954	433.1372508361	304.5435054968	139.7191891974	173.8189181069	177.3108391300	262.1420902360
48.7648841248	88.8380642206	110.3055299116	361.2492747917	365.7737481698	248.5848707498	192.6874677759	181.5206994737	170.5689549488
98.2759168867	111.3617578334	209.4902654500	263.9517854633	296.7630262971	337.2674441799	164.1948540486	193.2573359555	216.3838837080
99.3725268964	94.7139517404	126.8216056800	233.5637356628	279.6486172946	384.3048289313	180.2461572226	191.7021408384	226.7211942235
119.8713046439	98.9302393646	137.0867062353	235.7303859800	364.7229450023	209.2349602083	204.5976270521	176.6470429412	180.7433153169
90.6404700435	71.5455077851	111.8812736315	232.2823588258	257.5137937231	428.5317914144	194.4903750937	185.1773619956	149.1559950382
97.7514676742	98.5995550095	117.2057302737	268.7727150811	226.9410184420	322.5240473788	182.9481108432	152.9974428482	173.2375491958
93.3187915889	42.7221709222	262.8228563160	250.0741647278	273.1318220267	286.3028909540	163.2166416165	159.4229411566	168.2448240058
96.7718540295	24.4889966829	36.7241795596	220.3607923282	348.3117708552	308.2240825313	186.5616986327	186.3277599512	223.5216498694
104.9834850937	87.4122138581	-24.2195081268	272.1116169289	266.0928720654	527.5601421482	174.1932133619	185.7351918948	136.0002148251
92.1036022492	108.1327744230	109.5794539082	272.1454149338	557.9548741109	358.6954327587	151.5102459224	221.5239762569	207.0080906261
103.8659368495	128.8947077105	113.3457834809	276.5592976295	266.8391600819	155.5955036030	181.5004846300	165.5581345915	165.8745459601
111.0610818138	124.3950885703	76.3166301579	244.5175109921	271.6688917559	288.2441930800	168.8982356866	197.3254840726	270.9365938429
91.8472599623	96.5381910375	118.6710648490	277.7326526764	297.0776145722	59.2252923255	178.9240722085	220.1514716806	176.7350131967
84.6728623712	62.1341565863	181.0012646895	303.2708725985	112.1797890338	331.3429918664	179.3460618286	292.1482998651	165.8757899685
97.0439954937	121.7209742238	190.7457022091	268.5177715348	285.6070072680	59.0496454288	190.4580412603	179.5595475089	218.5443107221
97.6429790425	106.0586137547	15.6299270969	246.1140142115	180.1295808859	110.1520152860	194.4663631992	93.4470928154	153.0800321823
89.9947030675	111.7794927710	-0.7521386187	270.3921907550	318.8806232308	108.5088333759	185.3075995583	147.9971955600	95.7153355897
81.6907903840	76.9087415529	108.5749076579	272.8689550050	257.0703625032	439.3665979206	180.6878612777	124.7360044936	177.1340100167
95.3085718899	86.0003048988	203.4706571461	284.5072737850	232.9320560074	393.1281618458	178.3879965040	196.6932258508	165.3427533912
102.9132099731	93.9143073471	89.6121180311	160.4169033188	388.2746767987	456.2552922775	182.1431465191	178.5822873718	340.4692642449
107.7181223070	82.0976005880	98.4008168129	291.8365221921	326.8669000507	159.6232454945	201.3217687396	190.5104798756	188.4176802404
91.6207129535	34.9500682872	-27.2385858952	254.7423516365	345.0515199997	152.7181821248	166.6028661454	186.7325904582	-79.5738600553
99.5108465034	143.5751246165	181.4619590126	260.0556135096	300.0180487664	340.7852739200	175.2507942004	173.7011819272	193.4427323792
66.3556934220	67.8474222020	128.2183165363	279.2738100026	422.3569995679	374.6197224014	171.3274675588	179.0200054021	236.6123353937
112.1363413229	74.1337632132	162.1497562488	258.3957199191	119.4363087628	274.5051217257	183.6940495866	187.4836201107	48.3869715396
108.4025894918	110.6842077009	143.0672078103	296.7797969131	288.8224301388	284.4299160889	189.0597313690	201.3269594429	210.9318087152
105.4959327977	141.9765488653	104.0672567526	258.8117899627	164.0400380191	284.7997902696	178.1752291985	189.6826947886	202.2882061638
115.3512834434	120.2122634871	90.2928360278	252.7280344545	289.2061114326	292.9364264210	186.6805366566	200.8697514011	185.7266316479
99.2260946360	82.9598165791	71.6698041183	277.4571815146	244.6855772782	206.0392070612	180.6731865536	195.5982887585	178.3385128798
97.7550062587	102.3731555496	112.3719427620	268.1647919306	184.2246730505	356.0840756837	162.9374403726	177.4885288199	201.6781973903
89.3228390728	53.6997740799	95.9973541912	252.6886045928	318.9876169135	488.1393380413	180.7186221148	170.5968348495	209.8098466796
97.0074521492	98.1701480332	81.9286403188	277.8102950263	291.4305842055	-99.6097283628	197.8056618963	181.6260377265	194.4623988652
120.4599128067	45.0149402710	113.0240171596	308.2700397536	443.5781432464	93.7673873478	173.8246642691	187.4360552839	94.3215619183
89.9665742024	70.3736590322	-18.4951851713	302.6385437585	316.1703170579	422.9733119851	189.5055915741	185.5588890888	199.4581156874
91.6040591904	48.7939489709	95.5207777142	248.6970608381	374.1131913120	201.4593839527	165.3760782394	183.9820209376	100.9603603348
107.5480921815	116.9232118172	148.7107502754	281.7794827730	244.5024975795	200.8207397786	188.2556311426	162.3904614621	229.5357738096
96.5350983320	91.1296060192	37.5619081985	246.8972234702	56.7984785337	220.2144446765	216.9130333466	154.9787518703	148.8671699858
100.3440177294	63.1166403117	126.0307588684	286.3702127813	118.1836731006	164.0759730676	246.2898636468	164.4946434173	134.9075023211
90.2628058718	91.1362225450	121.3611826930	316.7232285451	327.9084396465	232.2585224049	174.7559818241	179.9362241025	103.2977744751
83.8495738605	115.4292505436	125.3553614981	270.2148777844	190.3693771546	323.5020640431	213.4527281183	176.4878243742	140.2471455675
93.4590438550	92.6905813954	61.0586011249	337.6160363160	313.7360354486	379.4509414139	172.1504611184	197.2741909326	172.9135903215
85.3980336734	114.2231228617	73.8443694966	227.6537076433	229.9387223751	161.6565744177	189.2331273484	176.9181263541	126.4376013807
89.6411291393	92.6613703545	74.3850502055	386.5170573301	231.7303385769	152.7577934073	187.5986151154	175.2608151570	159.5379656214
109.3335762051	101.3519642209	93.8573495487	291.3610257747	286.5925810387	280.4489722279	174.7766314525	170.3098391394	117.6645049664
101.1966382500	43.7440085445	91.1920051763	270.6309861543	322.4904903916	545.9270168785	171.5497019474	145.9543994702	190.5995974586
93.2833032511	97.6366520119	-4.5710643294	272.6115533176	415.4319861901	484.3727071154	142.3091883795	106.9081673985	125.5126267576
84.4294652648	140.8871385821	100.4206507042	277.7161076721	170.5882039447	259.4447095722	182.6499292264	189.2224531281	257.5469640230
93.9020597126	119.3948228468	46.2836215295	273.5118185833	266.5913846006	290.3566868719	166.5496814723	171.9308144574	185.4081616588
86.0914880932	144.0343160823	132.5615519970	253.6463453368	298.6974277654	295.6153881407	178.8674521585	199.8688163085	205.8706317550
113.5428681239	89.4177396455	32.2708563316	283.1239241484	504.8602324761	242.2609174213	190.8303236062	233.8420747862	200.7542629970
94.5144934980	82.2248361609	111.3208240344	285.1022124872	231.8859712920	282.5671498604	180.0157170210	237.6504677499	182.9913042663
97.6093918445	79.1259696682	145.7922028265	189.3544369643	383.5529036305	313.3537583034	172.9047490187	190.9193032707	207.9518051718
91.4532440923	63.4182302687	107.6648036745	282.5849434066	380.9177761027	368.8453044534	177.0742606616	215.7544570542	136.4941082098
95.2467378112	69.6068594397	165.7033564628	278.5791959126	260.1757082149	543.2627248334	203.4217808903	210.1363149943	228.9801630510
101.5112187898	97.5951424314	143.6123196027	279.6014405320	312.8843089457	512.7249083703	182.7987268044	170.6476081902	343.7907917335
97.0034784555	100.0679567675	96.6020743536	264.3243947384	367.0935824467	339.2101870489	183.3040254929	185.4932068535	111.9948692027
88.8048917208	94.4536246381	78.6726580722	302.2202321609	104.2210796608	91.8063944232	191.5163866973	215.5068401689	224.2379951877
105.2095113871	69.7702575766	104.3964318560	307.4038331296	128.8508226536	218.6351018478	222.2158729339	171.8238773494	215.7015511647
97.5424105766	94.1680944471	77.2460515341	291.1812767804	254.6100131847	133.8566781080	189.4338013529	166.1620625463	140.1151228831
105.3471239077	106.8249580970	88.1679682147	366.1249942075	328.0619288598	284.1633306080	178.1467238833	202.7821785838	209.6089810572
86.3507229599	70.6228925312	87.5922272752	286.6859660933	252.8166635516	286.8239325323	184.8110954640	191.7098148332	219.3900225529
95.1740189998	100.1217712326	96.8347449868	300.0067529826	316.6357679657	272.6852977396	182.8390440987	179.3871589483	223.5977702282
88.5570215012	91.5852028030	105.6532995334	168.1672079134	277.5357730208	227.2746872171	186.7569112687	192.8455450046	197.3012183499
113.4205331846	69.9013948350	60.6591875988	278.0759379898	306.6596975122	215.3356021228	178.1172943333	162.9603021919	100.8410210677
80.4932490045	96.5763310359	95.4770123287	282.9518834227	386.4256695077	369.1924572448	186.4296314349	204.9807836425	178.8967772731
105.6369150418	58.5675670327	133.3884464853	281.3697458791	168.3737725122	203.0106190907	193.0280787447	197.8351913660	164.7304889866
92.7130882705	156.7359271831	91.9732999297	266.1515606053	203.4727569058	-223.4193699088	186.9991400074	120.8170645046	144.9999442633
98.1288841685	105.7685566068	111.5652168809	223.2589758561	295.2242536715	273.6396474720	181.7872639735	217.8505111373	304.4782282323
96.9115391808	124.8522020916	86.5467253734	259.3235220798	282.9133949471	262.1280358551	183.1039813820	185.8378985309	184.2698655619
105.8073704473	97.0472685808	88.5119349043	280.4833476712	141.5683922400	238.9006899172	190.2382372551	271.8697594656	72.9398946767
97.6797018734	149.4475332610	78.7488660056	212.1189960571	298.3410494228	346.1001831626	182.9064532540	188.8540116571	199.4097667775
95.3015019032	70.4371811116	6.4785316594	280.2933742816	363.7792257842	326.8626855079	197.1935008812	199.2650201456	316.5022559928
83.9653125215	147.2212406584	119.4474532494	300.6134585257	250.2213232407	-29.9279986587	185.3236853747	185.4855777792	161.4702210120
95.9311562225	63.9537864836	99.9865872742	236.6213785099	174.4292032877	250.3099124245	176.5694684856	158.2595034310	268.7847656280
103.3355680298	89.0396800471	-1.3095320622	292.8865434977	255.9733668072	303.2109761776	193.3097151866	194.6613891674	151.6066159975
103.2961649193	95.4559423695	125.4700372981	276.0083706938	268.7065780054	82.9633787333	184.4304792608	159.9607212278	182.0673212905
87.4367268962	193.1273635710	88.2293448522	275.9184408678	292.4008969794	299.6984443858	176.0686752045	187.0257074406	24.2059409058
92.6880900976	67.9879536436	87.1967926471	285.5602164889	5.0798140792	-38.2335782530	174.2708756569	184.8516297522	151.9708244249
92.0880685234	130.9441434643	57.0740268703	300.8070625892	336.2723737566	322.5741676584	176.6407890799	236.9993864827	227.6689360416
106.5006058740	108.6859003635	162.9952681470	243.1311213404	285.8954877398	150.0903550046	167.0968141062	186.8704172079	228.2797319228
91.4244482837	73.1533926913	126.3807818748	273.5451991362	393.4760931744	254.8763470159	172.5098348121	181.4105822827	212.3001170732
85.1332907715	81.7098872788	97.9146592065	350.1849113928	310.0882482323	577.4714231427	174.9974261905	202.2230182030	245.6396826778
111.6310902460	111.4930327475	99.4291842698	289.9592956011	201.1736072664	168.0815780804	192.7394358281	120.7818788408	244.4207756486
103.0302697186	131.0605742408	147.8532057174	271.0638003083	290.8028085078	235.6192887267	189.0394780894	165.4018472768	190.2334645845
101.7692818315	115.4012804236	83.9044531296	337.8585441243	130.3003166007	248.4303155292	186.8091713663	159.9537980563	176.1528454115
98.6789259630	78.3526893407	128.2768514975	276.3240123098	388.5476256391	267.1018945424	202.1560820174	192.6130242084	207.1224432439
92.8979762867	97.7648608225	105.7493678968	287.1789347177	318.9361801391	440.0517038661	183.6373231771	184.5696476103	197.5933851471
96.4392502765	93.7587018689	106.2190611962	277.5182286879	234.6535918072	397.5710707433	196.6662801559	195.9510602495	133.1480816311
86.7199881750	88.0024903563	81.6416129288	308.7094393461	165.9373425353	-165.0744638332	178.1627375027	218.4889909884	177.6792905083
100.5179900153	74.2549438132	75.5128457166	230.2967566981	-8.6757403575	549.2949742984	181.2989290285	167.5179376080	209.0972148560
103.6791913502	108.3594639709	57.3121432575	327.2446031249	253.0126834619	166.7350553241	179.0904158233	161.1454209572	85.5958150306
105.8745571828	45.3625858444	141.8977246032	270.6815371736	244.5420571225	246.2716055353	168.2966534722	181.1723856057	178.3454333062
90.1803161997	114.2243618329	151.2141432169	287.3882302345	313.9104862871	136.1080433936	174.7192293579	260.3099273871	136.7848530242
83.3026335464	93.1355253223	36.4848051145	229.2293105078	260.3906490710	318.2881352667	184.7533249105	183.9190656088	202.7247140319
101.9788994417	42.6025142053	86.2131931984	266.3706108045	277.5525459121	321.2209296510	180.0655311158	246.3860590294	194.7849292268
97.5914552811	60.3717945021	106.9702003467	272.6202740900	297.2773463533	217.4165551217	181.8281096785	166.2862065676	181.7697860054
126.9638277180	56.9734715800	97.9304267776	298.5631905435	196.7644097881	217.6105730023	184.4465663842	164.4180469086	200.6632901568
104.4778997981	113.6121152871	117.3237673364	284.0835462387	155.1824342420	246.2786504069	204.1888059959	180.1993851617	163.7768159960
97.4139491260	81.8036329268	68.7422040282	216.7888116896	270.7642087390	225.0037525366	178.0604414357	167.9761110345	202.4368165556
101.8519505532	114.1980247251	2.4761087598	282.4442619484	343.4723508189	382.2489752435	211.6932110843	168.7440829523	222.2331614528
98.5271266913	86.3298730550	53.1130927657	291.7747330114	269.0062799426	258.0767469058	170.2904116187	293.9907511230	93.8905090820
99.1826185186	108.8632888962	74.9305270179	242.2325771580	127.9630289033	383.3102063857	182.5991099966	247.1186862431	262.8925357932
93.9211666782	67.1523375191	62.1501420446	358.2925838065	288.2526316864	528.4662636106	167.2852124476	156.8020316591	117.3399706347
97.9347201340	41.4498270631	89.8161935502	273.9612781208	270.9438720099	-68.5854352625	187.8808079895	148.6053246957	202.1186019915
95.6813146610	23.6869685076	197.6077129796	274.0409101721	384.7888438859	359.5103172506	189.2527784438	175.9171158841	207.3889969796
102.9766972560	114.9346818006	103.2936064636	263.9178826151	230.6219539093	-34.3444064526	185.9835865098	162.3430665835	273.9814088399
94.9939225506	107.1909434743	179.5594985082	285.1796371943	306.5376896780	196.3495364465	201.0927169880	196.0468051151	222.7755597667
88.6575248261	161.1404137863	118.5123878363	290.4174763558	356.5078095656	486.6916748215	170.5172368554	183.3852405592	252.1523127105
94.2846092435	103.2156548482	153.5017635135	254.7184816415	281.7886272384	207.6627803099	166.0999332605	222.3086059048	201.3108656741
107.0301521873	90.7475122222	94.5860861463	272.0568401500	240.1982601823	265.4569014724	167.0511986382	159.4989499428	10.6066175334
97.8610937419	36.2043933893	46.6521085364	277.8041154536	331.8545996433	318.5814285753	198.5179499176	168.0080205682	121.1260640934
95.7188237438	90.0936478288	75.6474540388	215.0828263523	215.8196069269	73.2841537147	192.0575757468	164.7349343856	218.0445845421
95.4651012799	96.5861580394	200.6619636314	299.5401875662	228.4587788549	423.6772729041	182.2446565982	80.9880079422	48.7309105418
105.8179174774	143.0329884480	4.1014642692	236.5122840248	222.4104031207	395.6835962699	183.3458498839	172.2917412360	212.8710448139
110.2781294258	69.9082298886	105.5501599938	278.9732823629	534.1916520201	222.5181768414	173.1283078847	209.5467434858	132.9563743797
100.8693746644	66.2801220502	192.5495765402	301.0861207285	279.8695871308	434.6298520174	205.2123821181	124.4991926712	102.7706000326
96.7884518599	98.8607333500	41.5112925073	270.3335314204	393.2742419629	526.5294877306	173.6264715083	211.2110366888	125.2862571467
107.4391907273	121.0544469992	108.1461598463	288.0676887774	94.4511174400	246.8702337263	189.8762212957	223.3931842560	146.7279789543
94.9191733932	81.8234385946	116.3093862969	278.0805419223	322.2601570308	-33.7752592457	187.0260011957	177.7972845914	207.8460925855
98.7179606262	98.8584259260	196.3342856914	233.9547233889	268.6055583525	391.2175280356	197.8907341337	136.0993122080	177.3025317484
96.3757604344	38.6702136975	163.9485861135	324.0623841494	403.5397137676	206.8792630551	189.0833044733	217.8525173241	284.3963680045
104.6903608694	194.1425089909	209.5066088720	273.2399571041	267.0716544899	47.6656598949	186.5257406985	211.3898805225	227.2927247319
93.0074002580	117.1399324183	-14.7925310646	324.9424465507	277.3271181431	248.2860830867	178.3339826132	195.8309778526	262.4580543578
93.2123681097	121.3918321837	30.9779830017	286.3042187735	557.3364050216	448.5683628554	188.0426911260	207.2687355443	138.8074767017
104.6518240006	120.6596913841	116.1706769527	288.5012002179	339.3099615582	295.2049604634	187.3135826014	208.6531094461	197.0369907072
98.3027185697	137.4753017082	42.8784340254	277.1840758727	83.9710992515	351.3459677217	183.3461838306	171.1499181527	194.3706046048
104.3309441985	21.4005107064	98.7666476941	258.3193723290	276.7096342090	290.2727105174	179.1278479575	141.0104553799	144.0866813813
94.7327319265	203.4828072297	138.5082087464	270.2084831158	321.6056261704	475.9734429675	177.6940773782	114.1423477043	185.0236749256
99.2098551639	136.9199431239	100.6117660879	256.9674900233	399.7509005011	241.7094174592	184.1964081750	177.7724034987	89.2750373076
95.3325577533	81.5664883593	32.4118009732	362.5255094111	275.7030260215	278.0763465194	192.2767578832	122.8017538141	215.9698287896
93.2817854384	47.3214324900	94.9059865595	309.1721361796	230.7461255707	98.5553845226	198.0522619376	243.6611967495	267.0751664383
95.8332352374	81.4846534109	113.0328113277	268.7967925926	426.7151616219	165.8902974638	180.9787341462	178.6859140333	127.0611767522
74.8904550307	93.6885204082	73.1753390785	286.4809629904	256.1506569775	182.3857695992	199.0601917737	176.5996955167	197.6692605674
85.5878744935	62.0433307430	163.5775171574	263.6259665689	158.9120182864	411.3708394914	200.4369249396	178.0568930547	212.5145998893
103.3044029653	72.6403785098	29.7099361910	159.5095085736	308.3483624423	300.5237182069	183.6136805580	203.0184820214	214.7109006723
106.6286613986	120.0829118278	115.2334651677	288.1534340489	267.1131831176	244.3077774252	175.8330113537	122.9654645119	205.7572972849
93.4949009178	83.8460364222	152.4864503818	264.7670441353	221.0441099619	366.8777795800	180.5955264147	103.3123410827	201.5433941025
67.2748192764	79.9591430786	115.5120090961	298.4260699170	283.9577484319	480.5643020971	186.9233976591	186.7273486356	225.9099559270
97.0611506172	104.0907623817	118.2332512983	268.6171139839	349.3490917793	287.6353528862	203.4907620195	211.9365833005	185.7901044623
91.5028991979	257.8550237708	69.9350516848	277.5002436970	214.4258911417	315.1296600957	183.2165409706	185.0658966871	176.9264723494
110.6654166844	63.2440893303	181.6491751589	275.8607214945	249.4326474144	197.0434554806	183.1939908412	144.1870981847	183.6089692015
91.2714755404	115.2787727469	103.1506904331	230.0112852846	280.5198219753	341.3222110886	189.0819387436	180.4147863897	271.6484735774
109.1201629984	91.2765906780	94.8994547601	282.9545832660	269.1750911669	264.6084229564	156.2291219325	205.2945654924	208.6059379997
91.3850336119	119.4504415224	102.5438331929	283.4261179982	219.8310640908	385.7484315475	186.2246293470	177.4751288780	213.8889639304
82.8497435697	131.3232021917	67.7414869823	309.7312130418	305.8394082571	264.0537573070	196.5255693317	209.5836440259	188.0096551636
98.1524784552	79.8840589548	58.7503403364	309.7167661927	247.2670153679	428.3133470068	181.8492572816	200.8216526162	125.1945827272
74.1860575396	106.8663412974	57.8687536800	312.0648785381	281.2141366801	614.9568547906	144.2137757420	178.2422072650	280.5836039214
98.7209684068	79.6790321649	83.0264471494	266.4397256094	328.4709142798	216.2138778606	178.0509666499	163.7453883123	197.2241364475
101.6302526105	98.2697645602	68.8999020434	257.8073900550	497.9582288366	395.9098597381	170.4104872192	197.0648692392	-13.1064265753
91.6907099605	99.4504295990	79.1411041940	274.7509352598	299.4731736873	208.0124847880	190.3227709295	141.2019925717	192.1091735821
79.9628462247	96.9456807406	0.3907571759	312.0395716341	362.9776452663	99.3232797726	184.7034104190	190.6786765075	317.0642242435
102.2676228572	95.3995007762	87.0024020497	260.5348158716	176.7575056787	216.5138023744	222.5252909759	71.6021526690	202.1258007017
99.9477177163	112.8622585702	38.1933626248	253.8627463492	221.5198501700	324.0964190795	174.7561163433	218.9414396914	48.1955860252
85.7698350994	96.6824903256	57.4934837611	270.0147883865	484.4551709210	558.7574586249	176.9096596998	208.1462444702	187.8150373087
88.9559355903	20.3425735877	138.6239433841	265.5692453368	259.9029123999	302.4865564910	178.8189302346	180.0260631087	161.0232303709
97.8081383979	85.0734948352	107.0620992115	305.3599251567	272.8464197440	374.2135126141	191.3058561588	208.1047959791	131.6137604105
98.4977962157	106.8951839877	20.7374942886	278.7256550394	162.0715981393	281.3084575939	181.5936848007	190.7015745848	121.7757173051
112.6990557029	82.6500132224	113.9425424327	237.4389961997	330.6995106084	197.3158389719	168.7026517702	182.2484138173	222.3030032340
98.3736941549	81.8498170217	91.4578599708	281.9486238540	249.9959294836	215.3901358017	190.2560483743	173.6158079636	299.6367512016
118.5310575020	72.2199555656	71.7872922619	277.6574691392	168.7105187345	255.1315167633	170.4644418693	157.8152455210	223.4991717729
94.7047435261	55.3009449992	52.2423323083	278.3361118848	263.2419465879	69.9268055871	168.3041446253	144.8721419900	129.4329454998
96.6157763238	18.2489634466	84.5458570759	290.0923710284	319.3161720751	230.6752753365	186.4473918159	172.0700226380	197.3878525644
107.7913870154	86.3529712922	115.8508827558	284.8430645542	337.5700051788	104.9098843645	187.3063344456	228.9192485762	42.1640516764
87.3673537735	39.0271994899	99.9147426092	310.7181841952	281.4031808980	230.7803257058	184.7211247935	174.7091438945	142.2274657273
91.5476013139	92.8810007479	83.3904399398	264.1029330929	402.2649171404	278.9855822038	198.4943304505	180.8751293874	167.3648516349
96.9604795971	80.7661134525	101.9185384762	261.4196232001	99.1166285639	307.3354910158	181.5366098272	162.7868137675	232.8302545386
108.5974677069	121.3775488370	109.5303357912	284.6468665298	281.8239870054	243.0523335588	160.7872206493	247.8367204263	182.2902260569
82.8840599714	85.3468346537	82.7858110426	169.0130428874	110.3972600533	-123.1931577307	175.4042673812	188.4470911119	180.3672248609
107.4772730160	67.1986287193	87.6078258610	280.5212429397	246.6583148904	405.7025874007	188.4997502992	176.6305378049	167.1972983748
114.5508672627	93.6215985014	2.0394073640	287.5056278892	364.5548631484	322.8242506788	158.6235907424	157.8987729806	172.7771304915
89.2231133968	64.8164778858	116.8032741091	303.0764356141	226.1285058926	106.1814017256	167.9878746644	297.9620629011	263.6237454819
107.0987034827	71.5031531178	18.0606199708	313.4800451486	336.2792226327	385.1539784160	183.1551082145	166.4869508385	217.8107207451
77.6128500504	83.5328449162	202.4163242465	263.4067626671	443.8235629698	365.6930623401	197.4707579005	212.1104598681	216.0757800259
106.5975773329	107.6773774336	52.5209536889	274.0590389139	339.9537367031	270.0017014138	183.3817673288	216.5778349088	144.0166571491
105.8454967821	109.0539450620	27.2041233453	266.5799423001	171.8514946283	324.4789644078	193.1673348431	176.2317437428	147.8332997303
102.3886600057	58.1914200561	121.0384283120	357.3076079879	235.0743134653	-7.2415791270	210.0661378527	181.4363178504	140.7430118616
95.6555196956	122.5022860866	-12.0095484872	301.2070514530	260.5045235286	280.0872029749	188.5224372043	239.0060271467	165.3046928581
97.7213511424	85.1702240087	159.3025601595	262.2631132077	471.9695656821	205.2330665320	181.2610534072	173.4282409555	275.8166202420
94.3272357716	105.9554351039	72.4522079119	241.6089615288	201.4882201658	74.5591048042	198.5811043405	154.9277317899	170.9318012073
94.2130898972	93.3562545430	97.8787577426	199.8728514131	259.1349766768	313.6292693307	181.3130625341	171.0434840078	200.6650006105
94.6220885817	109.5779798435	136.0540400140	302.9664807938	438.6776030916	537.1955363048	177.6388205517	174.8597505216	209.8186693791
97.4400684900	103.8470116312	169.2823581057	280.3107370119	311.3593285337	66.4247927387	186.0021657678	202.8819147740	91.0555556438
95.4542615715	55.7247816720	113.2816370580	306.1871678245	279.9367496133	295.8229064832	179.6912936276	177.0880029884	169.7172715527
93.9593489737	101.4614591728	105.7067701674	272.6060387771	299.2774118567	261.1724530304	183.1008393978	267.8062022142	117.3940762811
90.7593033795	94.8967319898	142.7067527401	248.4551805994	283.1079823001	322.0664496199	170.5956554966	209.2243972408	111.9649536644
93.9690718348	99.7510883798	41.9154530563	281.3610782648	243.2019609870	268.9331987127	199.7518798119	145.6116320171	168.7677849159
95.2247758590	85.0184423947	270.8913476194	275.7887839931	276.1484952368	-70.7406127507	175.8249107195	179.0821041056	210.8262537949
92.0478753565	108.3184574501	81.1980286987	263.4330639481	321.0881836908	334.5889538268	203.3141398466	198.8234417894	150.8462644708
93.8572955758	85.9236812901	49.6402947913	264.1207911691	169.7751025157	148.1806151578	172.5935983868	177.6953467041	180.1690468590
103.8277640297	63.0954773250	111.9084689649	293.6664559842	404.1352819377	445.0058167377	183.8524631785	119.7268572222	159.2145519728
101.2610241719	86.7753729986	102.9913823637	264.0446978477	245.5519882872	241.9153700429	184.5157173671	104.1164152272	152.2137482580
98.8547106894	130.2831292535	80.0472675735	286.9751602767	292.3568441070	320.3118423258	181.8247728147	184.8391774642	225.2675892414
101.4274932711	94.5055800693	79.9473553710	226.6160446929	298.5531579491	-129.3797969552	191.0225785931	75.3563594325	171.9836321128
80.7853545536	148.9643791441	134.5745650472	277.5825302571	307.1596283498	223.9452867261	193.8173273119	183.9397201949	407.5589237644
108.3608881915	44.4638153767	79.5332192039	304.9600762296	480.1574354455	13.9331120413	171.4152587496	121.1723951728	126.5293422698
111.3176507684	86.2273955151	33.2559429632	247.9600307036	219.9132116027	257.6846255244	170.6517712634	159.1605868436	165.6862687535
81.6004387386	101.2082054981	97.5071001825	211.4650969333	276.0629052245	222.2866004513	158.1569851568	158.4883752842	244.7470255752
93.3919922323	128.3203847851	84.3398877432	254.3018303988	574.4110871363	416.7380790401	228.1687357349	224.6115277788	182.4619469251
93.8184401274	37.7480525170	-1.0018040560	279.3940537650	225.3716614265	288.6727287811	178.5905159890	256.5097900460	278.8001048142
92.3800694197	24.4582362654	57.5257385403	287.8948310788	243.8277431897	146.5535274000	170.2995503079	198.8466212542	141.1271383282
96.1641504648	30.9728051379	93.0637819509	260.4440326596	160.2730569518	186.8524985099	185.3593813053	116.8490239972	212.5367712948
99.2254841577	80.6750438406	76.1955458713	274.4982959196	281.2933122695	-58.8462148537	178.3808201209	192.8087915569	89.9296254617
85.6921398136	103.0281224448	-0.2619836378	248.2856808466	263.3960130871	551.1924819730	199.1872823658	180.2450018712	231.1274167676
95.7549474451	96.2043015685	180.3646979098	281.5994106180	213.1931322638	237.9016754511	151.3591304768	180.3430750229	50.2250445782
95.2245080970	101.9774808090	139.0916243596	292.2902849343	77.1745789071	321.8467041178	188.1477808229	107.6833210395	128.4911609941
98.0674980390	73.9233820866	88.4381531696	296.5480213264	237.9576879090	412.9527538018	183.0074582833	224.8031570047	195.8642305639
96.0928710756	81.0639989926	107.9388167762	277.7046843367	285.8111095774	242.0859905492	187.1542707207	161.1976045273	158.9973632676
95.1301023683	76.4804122600	145.5908022297	304.9280403237	249.2727919180	203.4183406162	195.4895926759	173.9032070519	212.1922788953
119.4549228961	90.1458196235	101.0914898025	257.1045030674	316.2356987532	349.7759266706	173.5359627195	206.0263119248	235.9643915161
90.2143339649	102.7206407847	96.2649854764	273.3158646131	235.1370307949	432.1916291077	188.1137642309	211.2141803166	151.2193214423
100.5415954876	14.8779196414	89.5652127730	263.1700951140	318.8945606180	253.4159804215	183.8671924034	191.2515488324	187.4573344703
91.7361008060	140.5962508862	145.3392557156	277.3734780717	260.2487679329	263.7091091112	185.6354695853	222.2238760443	261.9093492014
100.3195849695	92.6445423582	94.0224464104	279.1528710201	146.4449652655	401.8950242843	187.1187100445	179.1744132427	233.2854686033
108.9177217547	92.4530526094	124.6751237748	271.8637626673	258.2717027093	398.9371065456	178.0273802469	154.8293178621	183.0413732434
91.7238334563	107.0283920011	149.7162062614	265.4853223627	409.4607719105	259.1895352521	168.9925407424	181.6350331650	315.7111347028
102.3211796137	131.0772505565	193.5995361051	268.1249051554	426.7840492227	372.1301549023	175.8314510970	184.2565081246	239.8629429268
102.1138924131	53.3482384045	73.2713650298	290.2084622832	254.2189493083	265.2462040659	183.4220674568	308.5778866598	244.8980867553
98.2681642767	108.8126682595	225.9626797231	264.3582557565	249.8273892770	328.0575728743	192.1307143476	133.5772289684	44.5379161251
118.9505779464	112.3529439839	190.8607622388	274.1341521350	193.4652825250	-60.9912588604	185.0678196997	186.4411450916	217.0757140969
91.3066524199	118.3643827411	95.9200767533	281.5344186502	258.0082782527	256.3638290372	177.9330129869	205.8783428225	162.5298599319
95.4051544001	106.0523258316	31.8893598233	216.3196558359	274.9965250628	181.2085286426	213.7953306279	223.0635451824	202.2499748298
91.7590331308	119.0259160744	92.5291076312	274.6982623986	315.0856295990	284.4911255076	190.0811254618	204.8347917933	154.3462240412
96.2360997431	84.4405422942	161.4110155086	210.3967055779	331.0995419762	292.4706698907	210.4199424636	198.0414558510	215.1754138935
105.3181731163	92.6173370652	79.3205030114	270.1362876541	334.6871187025	234.0858176129	185.4143920608	263.8448310185	189.2447448330
78.0935753591	99.6995834025	151.4945886270	271.4333874079	228.0014966194	341.2795029765	194.5827761903	206.8578516496	261.3598743170
55.2447219874	80.1525913705	256.1728366877	264.1336977893	229.3632158491	299.9144935276	191.5413611047	233.2888058862	-8.8948155803
96.7297428483	36.7042332298	110.1290162768	297.0364683359	238.1493988252	321.1230898064	181.1654723040	194.7179243244	167.0910072416
105.4593094158	91.1953678029	126.3661383672	273.5497904164	200.0491359929	233.7438836744	184.9899891649	177.3685116740	172.0117843280
113.2681311763	63.0233688561	68.5702850283	291.8464418111	245.2416889048	337.2596313901	182.5023356346	276.0597388287	185.2405176402
108.6929547179	89.5331645499	97.5074525371	246.7187073302	203.3631192792	352.5520977541	212.5287521246	91.9111684361	167.8808943683
90.7866280911	134.0687689924	74.4048985930	271.3402977978	371.5746322343	351.6735079437	175.2024617369	185.2538767642	157.7224227076
81.0040688528	85.6508768668	57.8477174908	262.1777767720	329.9961960102	275.0450512742	194.7473794938	179.5143175202	200.3029788187
98.1594079885	67.5247407040	123.3366569330	298.5134820453	271.7360245021	23.1547839056	165.5076922768	195.1767604127	206.2175744999
88.8825455161	99.2557690298	26.2746606991	353.2642877234	303.7180916780	204.2567623984	182.3455584059	136.3556848062	114.6413178677
98.7221258626	94.0292812259	228.3184737366	270.9146730199	294.0642440711	162.0477943394	190.7819694123	170.5505695410	161.0556463994
90.9974888011	86.6495783419	91.2630774708	246.7903924924	210.9538405386	274.2248285849	146.6746659947	155.6856206966	187.3457504043
97.7153202876	148.1114556369	116.9283095706	272.1175429935	244.5820366797	97.3763541380	181.7520542023	200.3143186274	124.5653244057
97.3370992394	119.5778007383	69.1846029457	267.7985028318	314.9900297550	305.4075510917	173.5277777753	188.1468320566	222.4779147092
86.0200983928	89.5294331086	95.5761645543	267.5405080543	420.5212843911	280.8714486655	171.6949868381	148.6658068800	130.3457898142
77.2991212262	58.7247087936	104.6286636903	286.3818862109	83.7341854935	-3.2563485075	186.0848882382	192.4836495663	181.5207117304
94.2002169947	101.9878553509	25.6904366434	193.2239046063	375.6209175315	285.5072321461	184.7774375973	201.6037992933	229.1448353351
103.3191208111	111.0958432397	5.2760240881	264.7308323343	90.4926837423	540.6008015294	176.0393066475	179.5542793183	258.1803413834
94.5495278090	97.3133384863	9.6355816635	206.3513301965	417.7247100755	165.6889586757	192.3487127057	222.9136037832	178.0836704148
95.9204930405	82.3335406722	63.0190912552	330.5995782009	279.7424478431	244.9969945273	183.2597521586	211.2276286812	182.3559098902
86.9275912640	87.1354358441	109.9747137067	272.0819042194	283.8332009032	262.3266156248	194.7562375882	201.1460292692	235.6220569754
91.1676692933	94.5626059726	133.6765986375	266.7692542503	207.1172718608	93.3849803947	182.6229603553	175.9371515151	194.9559111971
98.4387862074	83.2373022056	187.6524024620	292.4898924846	276.1598732198	-113.8608105187	181.5917459892	169.9880989051	124.7537912421
96.9120295779	90.6784382342	183.6596041298	287.0830586215	311.1920978954	155.8386293402	188.0594849031	163.2582302480	72.8916700001
83.8165661988	125.0737947837	105.4005204465	376.9818272361	338.3318153521	301.9687039110	165.1553597278	181.1529789680	173.2452519835
90.0150876285	48.5027157897	83.0711173453	280.0667909342	328.6230545106	147.9875516390	172.2784650904	168.9945978885	78.0429420940
82.3041928477	90.2282906913	75.1258033532	291.2256181098	275.1369540383	278.0779691147	183.5726170491	153.9102058635	183.6537304243
96.0933608647	73.8825919046	211.1629893495	274.2989819040	281.9708858797	287.7942231995	181.6536400138	231.3858933163	179.2022713814
97.4082676370	84.8409615990	69.5749586267	272.7142568026	260.7690323103	281.0868894342	181.6152899450	173.5666428390	223.3647690038
108.5279761096	115.5448677136	263.2563670205	284.1882456106	259.5363920981	171.9543132351	179.2577101928	187.2975422017	301.3303136895
101.9012115096	129.3438294485	62.6990325312	283.0461111389	259.5159758254	191.1144508318	182.8020203496	155.1684683145	168.3381365443
95.3455558393	82.8835523456	94.2695409687	279.6332740982	-21.3786838996	358.9000092800	179.5245132542	176.0674590370	130.7578088489
118.3763087437	152.3743214495	135.6006393368	272.6554231766	303.1139355284	-93.2429496805	202.4655492369	200.4873548493	156.8457159205
83.2636068200	124.1938928870	108.0308273362	262.0409554448	-62.3731420221	268.6448424559	205.7003797327	195.0594861980	276.8645598681
99.7820273760	81.8666999658	29.8037029945	298.8725467643	301.2622766694	294.2104271934	184.9240310576	226.3734185862	163.0404060178
83.1623981249	82.7955033248	67.1988893649	259.4780159631	179.5566430075	128.9413957658	178.9372748241	202.8318484175	144.2503256653
97.3696071641	104.3972615231	93.9721129439	304.0626425442	212.4364286952	446.9718072101	186.2348563187	172.5163416701	249.6093124423
94.5235938492	118.4519698631	122.7646609419	388.5072825494	318.3984547928	120.4647651339	189.2980716148	310.7550685149	243.4442108336
82.0561292135	143.3907887018	106.4193356002	254.0045132860	279.8376080364	242.9357027700	216.4507327048	121.4360548299	161.1824394338
97.4668890896	84.7961254914	109.3683018205	276.5674700187	363.4662560783	428.6881105010	186.2224464301	215.4406340106	148.3394907794
92.7816725821	93.2983811569	142.6078720603	294.3805703996	141.0064706694	349.7896312336	198.3765986571	186.2304221686	131.9724723733
93.3431942192	156.7358395418	30.6486239583	297.7424732208	224.1164221325	320.5775812734	180.9289656122	181.7275449390	189.0641556235
84.8688854588	68.7894417741	103.5517852356	255.5186247650	193.0763906057	249.0944808584	184.7370117229	183.6037413569	132.9471129555
107.7889078408	17.9480874409	72.5716325062	283.2447497792	316.4582605119	193.2580255849	190.5960699932	205.9199608612	254.2214362202
94.7030416580	66.6928034364	69.0175663275	284.7627394805	323.9053777573	563.7474469416	180.5029981071	183.2845321404	51.5325864243
105.9310468408	109.6740923665	82.0657966340	309.6274181898	251.5379927609	154.0113069688	181.9529498253	198.1507986230	234.4153698103
29.8823400076	102.2134339445	153.1553622727	298.8979781740	360.5579370679	-21.9284600358	171.0158085243	184.3942117782	148.7815675096
96.2489787967	128.9474532564	160.1010259654	307.0731205298	274.4021673117	470.8694496388	182.8929406322	236.2845482437	223.7567529692
101.1179457427	107.7472616738	82.6018250004	285.9516344004	184.0264708736	171.3727492168	207.3403851135	181.8191807658	210.1360869229
94.3010816293	72.1296929825	78.1313284002	317.2684453471	182.3829072428	271.0099722741	175.1974353562	155.5425814476	328.8884197610
89.1677662621	89.4345530700	25.9104852336	240.5800515273	240.3729314704	608.4539402140	187.5765355973	214.9392397369	184.5610315199
95.3530153855	103.6822606083	107.1775237380	245.7732303589	130.5014244197	196.1940046165	170.9443977482	251.9689302200	234.3681135247
101.0491268465	83.4204504293	156.9072120038	267.8580007009	362.8506623965	332.7407962751	182.1439451888	165.9514398950	316.3405639159
95.2667198785	124.9110163045	61.7708442774	291.8440761681	288.0149067112	339.1639753147	184.5852019674	187.1062695110	196.3960762981
82.1380130926	52.2623267739	70.9939055396	268.1809280088	457.0460770427	271.9056935837	186.6844636116	183.6708520990	186.2581828392
95.9970307036	94.8955073849	92.6947908587	282.3085030611	285.3922870011	447.8444095447	193.6389410913	183.9245976036	172.5017606741
102.6283254250	83.0612067575	126.4770665205	285.8743099279	277.6010679594	158.5335659449	182.0278632379	188.5941205965	151.8367884995
87.6403558331	96.4024772657	19.2790570064	283.4427402314	39.0039979007	299.0504953342	175.1249409282	161.0703898590	221.1428291970
100.3335754042	104.0640054152	86.2817813462	246.7532541945	178.4314835093	335.9148850864	185.8040406105	185.2301534681	176.4970768098
109.8190916337	95.2642221631	56.5504012194	269.7385428753	385.2135622770	85.9594013456	179.0569836018	232.6910390676	276.2667696320
80.9250277563	163.2460544412	69.0781066086	260.9531585242	131.8876626179	213.8010066417	181.0433327014	245.2783884646	340.4602290278
93.3945584295	91.7216553658	191.8532858592	278.6128367299	239.2289418612	311.8440020589	202.8827964805	171.0976353278	217.0921577700
110.3027851973	112.6432115541	123.6001785120	316.3105088841	388.7018057033	419.6800339249	198.2156689142	129.8260858822	205.7782380835
100.0832402738	168.8718821910	27.9035895248	274.0964962054	217.3576827535	274.5062157748	201.0293025100	182.9288454372	212.5312266803
97.2069277720	90.2269331672	34.7150103221	250.3837682084	268.1909251501	170.0980931453	236.8326220828	210.0928498783	239.0643446445
103.6983473410	93.2782350497	107.7883652335	365.3862251496	286.2785717310	208.1044868120	199.9926651224	181.5925479916	207.0524618295
91.0541484467	101.5411037239	109.3756053019	294.2230153153	178.5009806943	273.5455641284	183.6947877731	185.5062693318	260.3555643615
97.7676000400	101.3965974114	201.9276539460	271.2374730569	344.1702045815	20.1238081251	184.4134529624	171.1807444871	199.4344085888
91.1208832841	150.6594651636	57.5716660801	270.6832212848	278.8598164038	425.4180719844	190.3061343890	216.8805718939	187.3338137736
105.3234137815	107.1827794494	116.4550582663	270.9610772920	143.4919806417	145.5124570126	162.5458025923	176.1582210852	195.1971578840
99.9673395079	40.7652048758	21.8010025985	278.8128546643	233.2996893535	251.4596003606	194.2317244876	169.3210818573	227.8560153335
98.2506067592	103.0586126829	36.2250977696	356.5134214609	218.9259649758	296.0410634558	175.2861875115	119.1535715453	199.7478359119
113.5291414511	123.5970240406	102.1049260179	286.8165141380	512.0634222924	555.9247095374	178.7746814197	182.3280654173	306.3247799245
94.7506171278	109.0608021179	122.1634648388	344.4805311587	303.5401246302	272.5811655051	193.9995585242	214.5536930036	206.4680918135
88.5842184356	105.2937059079	85.8609376904	269.8585007966	416.2037458946	237.7867491151	173.0916535679	229.3903158287	177.2382315958
88.2386009907	141.3733569463	16.1227611414	270.9764906962	337.3220767051	195.9168261684	167.6279214242	164.4994174838	239.9377213104
105.0089446034	48.9199103797	105.5111563060	356.1585481212	255.8642617713	347.0089044136	185.0577383103	259.4658173399	146.9146628684
80.8438207791	63.9506536021	118.5782130259	301.9425983640	224.4253493565	352.2010258423	162.8396768774	109.8194029627	247.5794610809
84.2320732819	79.5327088398	157.1377935468	265.0906502672	206.6407751943	301.3006193570	212.6461032104	162.6845730084	62.2248096315
82.7046102764	174.6617308641	128.1440309524	271.2959598401	276.4111210020	132.2804716515	183.0753471650	218.0283583783	212.6748313057
97.5726666206	115.5951494999	14.2818999065	298.4157846590	236.2315519227	99.1131388358	175.5141788757	257.1158657645	162.0191792133
109.3541508555	122.3597619669	75.2638140990	298.0344639952	304.6949594433	451.6260858154	185.7630122669	120.8693307429	-2.8661819646
103.0347234636	84.0631170782	101.7374234125	278.0447077473	335.8302670362	287.6876044207	183.5316209857	225.8804307393	100.1661641984
95.0702460150	56.6752578762	113.2310582122	249.2260150577	476.5554960020	196.7640670109	163.4038296128	123.8837652056	199.4340599056
92.4730536871	77.1233673775	75.5865605918	274.6458266783	320.5746642626	295.6091210696	183.7569503616	183.1220739320	269.9943108388
81.5277935786	74.1489825123	89.4735380100	280.8448668598	379.4300349829	268.3844724091	181.2113350367	186.6274075001	193.4855888517
109.0448456235	97.0044304467	105.0390628487	269.9987044490	362.7546216526	466.3738821163	147.3973300309	198.6835344459	143.5927528590
87.7359920577	111.4551739716	107.4397172236	165.6600321859	235.9283261972	-80.2573055800	177.8233269037	229.3356910700	211.3333554051
108.9828416720	105.0474489670	38.0847941963	357.8121371795	241.9423508120	189.6373300900	188.3429056281	170.5219252517	96.3543134864
124.1285042497	101.9694123159	76.4055612911	320.6259330541	272.4691335538	283.0793297903	193.9898907255	147.8825615177	237.2358059515
83.3273703674	80.2397508184	100.6200541567	256.5807569754	285.5167225080	244.1855104957	197.0784836891	190.0693636823	171.5719090756
96.3254266869	116.1134151885	40.7891723336	299.8723065504	423.7656540665	129.7555053794	186.7954843278	210.2082285180	219.6621751756
92.5184526634	98.7608391917	80.0355275803	249.8894089193	319.5375511278	429.6111530685	193.7106733695	186.9588930565	224.3865809497
100.9674916599	184.8021501262	65.1634141546	313.0876871146	300.6916192129	461.0597781708	179.6624145968	234.1951661097	144.7876850674
112.7858834027	97.9325638423	151.8120951251	265.7286000764	475.4820469512	320.5615890493	176.4711119527	160.1500330346	259.6474545405
91.0537103017	69.5094898571	123.4845547215	301.5333145234	211.9555010031	526.1161547671	195.7664342918	179.1979286848	168.8873594800
113.0595071579	86.6000868359	73.8977741903	312.5801619987	294.1728155479	151.8085277293	169.2965456568	144.9588097672	209.7561963485
76.9353791183	70.7515294853	109.8390548461	288.6685894843	207.9851001306	202.6556057618	183.4666214204	152.5625894273	199.2169778874
104.8277518884	105.5948593413	86.3020331967	259.4795540083	269.9046629223	211.9713990255	193.8148233086	210.2887734896	162.9810613533
89.3401857548	99.0234673618	179.1121795684	263.0767936244	277.8805081196	193.2589953069	157.8770774957	161.2257669309	178.4271282595
90.3869322925	112.6394864505	135.8355863007	238.2383377904	-5.9038837388	318.2891860643	171.4567662018	211.5225510150	70.9109201288
101.0902484189	36.5805918172	81.0953547169	312.6865703402	390.1798805185	281.1806820716	180.6432369068	89.1801922506	228.1912742911
93.2293691028	121.5180720336	121.1792402244	321.5778578292	223.4357538572	366.6739746166	200.8567398413	178.6807248901	318.9224419113
97.8412983723	87.8824509549	69.8762385749	280.5685885525	262.2345301905	299.2832474744	187.1226184655	166.0021986059	173.7080257741
95.1480353953	110.6494518285	74.3534169502	285.9238353785	168.7248816830	338.9816480311	177.5080290438	137.6584907207	202.8146689201
96.4963434492	90.8765773645	151.3066131722	280.1119418057	176.9311745650	427.6971325131	219.9921479860	223.6027648758	168.2590434754
98.3988946010	62.9063616859	119.2901274012	242.7921155176	272.3234294283	-70.2491176592	180.7066397594	191.0677534718	168.0733869956
95.8424735050	102.8138067859	107.2025474304	281.2279139127	387.1738764602	92.2602277668	182.3768887970	209.3866431965	113.7634873821
91.0646731048	85.8934606203	82.5597592742	127.1192707766	346.2430819294	375.7128309519	189.7640323428	164.2148290749	203.8404647776
96.5325591269	50.9675842588	141.7296934866	281.4312583408	270.9162556527	-93.3790305379	190.4975138473	260.9806160616	172.1832984144
93.6611132837	90.4069563374	70.4157713834	334.1381814017	207.2537795390	226.8765800199	171.4651971266	106.9894656737	200.2411246930
97.3400818778	78.1926031293	122.2227119996	243.7126944611	247.0051587833	157.1858388701	190.2713421114	182.5136424607	228.7302989857
76.0997436207	169.6769322612	49.7511389654	308.3204997928	307.2339621559	317.8414475766	167.4249173881	186.5425714583	199.9527189502
99.6131708363	102.1332406754	98.8453111049	208.2154583177	184.2757852637	139.0995403331	209.9239135930	255.0873738601	188.6155322186
90.5190381379	91.3812033509	70.5293322979	295.0143026813	315.1124790395	230.0188028898	181.8956505134	258.7733128928	172.7265472598
90.6644467538	77.9480536236	141.5105878337	225.3312254091	162.6182862110	328.7803561848	185.6289013970	243.5475730773	127.5668202176
100.2831184445	125.4314393441	94.6321928451	286.6594161919	263.2661013646	329.1057349465	141.9016772777	180.7072740950	203.3256627475
95.6052382653	121.6961762275	191.0135389316	261.1359425782	198.6746778943	349.6748468093	177.1986930847	301.8426784920	163.9674815702
89.9693654742	96.0273485969	91.2676767767	281.1331115747	248.1217210540	217.2718142515	188.4018126198	212.0186837658	14.7313147449
92.3604975037	97.7153921073	197.1302738740	327.9888732559	295.8955975204	212.9555477457	160.1372612312	277.5165858451	147.2961189789
82.4837325836	112.5449854040	49.5513264597	330.5983269401	341.5312579880	309.6849493628	181.7951461667	267.7506452517	175.4310328754
98.3984023076	92.1896585268	90.4448936480	280.9668923276	348.9348586118	452.7266487063	193.7421621971	164.0032346064	184.5758159982
100.5114365989	77.7149147726	62.1243149347	302.8194632134	277.1673946430	361.8650227114	179.5104861528	211.5395155373	50.7577688547
91.7405148355	106.3358191962	88.0250341031	282.9492718012	179.3525773771	416.4809490348	188.2348744931	104.9509358019	-70.0794326876
87.6985394960	99.9948175623	131.8577468722	281.9692570548	312.8238982867	415.6625887501	232.0208414735	221.1874650042	105.5480053979
95.2781597461	102.9663288743	96.4158632648	327.6685063678	217.3601412441	245.6196044046	183.5116278498	213.5026521223	220.9888434713
96.3699539129	134.0436285129	104.9071631381	279.3862044120	497.1291046903	339.1760060314	181.4693564505	-20.2425545622	145.7405438490
96.0921491643	135.7230699776	84.8549905718	273.8038229063	391.5954353385	336.3653965665	188.2232073402	200.0064149260	143.1840070256
102.0318975576	57.3473607344	101.0703206420	285.1707042997	345.7824471311	262.5268002778	193.7918593800	196.3629162894	201.5668601166
88.8602454704	86.8974357050	183.5595095120	280.7943223867	353.8597127342	130.2773221983	181.3984927872	71.4729723496	132.8640153570
89.3465301558	133.7571753659	108.4150486124	279.2822595705	110.2651399766	250.1121810263	183.0629037022	164.1523127385	277.6935603684
108.2819812435	62.7511863892	65.6197928114	272.2107391990	-110.6655595847	430.1600219797	166.3508219761	220.5711035034	185.5782255964
94.3685311334	93.7096637912	89.7441557605	235.1417618109	-145.4666398823	327.9077587719	189.5216065601	177.0700455667	322.1908504352
99.2073711862	157.0936513101	47.0199608395	302.8771569154	100.4217879912	230.9448442725	182.5106935722	216.0670471452	136.9343396594
93.0221487764	52.6773185571	141.9944794892	325.4684957635	326.1384217607	270.7582179981	184.6679011682	174.8696650003	121.4749662965
108.8183658497	114.9106810517	114.2148472660	255.6770927551	337.6160676514	291.9764157051	183.9354370276	188.9531714182	114.5407357657
101.5872604471	99.3241178218	79.3696524898	215.6477473693	411.8480921960	389.5502663971	198.7963156243	220.0229731269	198.4429410589
92.5028920913	175.3279210956	73.9441230320	310.0264934322	259.0639022861	347.3094005187	185.3640868612	162.2047264405	203.7592100654
95.2736930609	105.4178535969	148.9618050331	304.2526299322	406.4790234334	305.6884656204	181.3192874705	216.3498209854	94.9647196202
85.9274937557	76.5254251284	135.3772484278	227.0165831345	283.8150678968	340.3478952042	178.1028537496	222.5467211199	198.6089035996
88.6004064834	36.9403467325	158.3913755140	256.8475790443	307.9590126319	355.6898296015	176.8631453096	208.6877060034	70.9728156884
92.7385244042	76.9815470298	-13.6149155836	278.5668709329	287.8082026776	442.7401840935	181.1182563842	173.4357884715	143.0961033166
93.6143646675	53.1499749843	127.8513856538	277.4438698971	184.1510285179	157.2666177252	139.8151791151	166.8736656594	265.3853068300
101.6149594332	90.4175192447	102.3555355259	320.7892120914	259.1393210781	180.9092361486	182.2310287439	184.2012992431	373.6271964380
94.9539441206	115.4251441846	90.2158836526	276.8974451806	-20.6449674361	395.9572943274	173.6290567085	183.7659223292	197.6238298008
91.7706074185	171.1945862057	105.9539212113	276.1487636243	276.8195931518	307.0085077884	175.0731714259	226.7602232369	130.3171497297
87.7473528355	22.3361315658	102.6249261267	265.2029639231	160.0505113611	241.2040768100	179.8707595978	264.5046276854	200.0037667803
96.8950171936	123.5303761818	196.0376929350	275.3477321750	251.4926406455	265.5887156519	181.3577203151	187.8417596642	188.2663704849
95.6455006086	88.4784171889	160.1383915737	291.6306513845	162.4926517369	316.2717045575	196.1391445422	173.1553370103	194.6776675441
101.3766437454	95.2675630692	-5.3574250945	319.6622779779	232.3876347245	194.8505166283	180.5339435947	179.2511963179	249.6193953897
97.5095954988	104.1487810146	95.5386217927	243.0809452053	269.7793158142	-14.5960649051	175.6800782825	88.0069236067	146.1079851078
95.6402825355	48.2858352094	192.2987735414	304.6037117305	234.7798530980	29.1484283766	193.1076863437	202.0822952555	269.5286942171
94.0727903058	109.1113406844	124.8131583138	247.1244604744	154.1960644633	216.4916593640	196.1774191582	193.9718300343	306.5178842827
96.4439283703	88.7452689863	138.3214765207	278.2874386238	4.6405167014	414.5859073693	196.8616647527	168.4163172386	186.5470190437
112.0826522718	115.5265563820	-6.6924838720	284.3336702691	168.2131011243	-219.8959480921	173.1639803202	158.0070394428	174.9963588053
96.6745974979	88.8251869109	107.3296898765	311.8122152397	223.1998893420	158.8651825364	182.1246013571	224.9309613305	196.5902450225
107.0431526632	78.5224599266	114.7379750201	278.8047862935	235.4373768184	179.5998808055	146.6647145960	219.8581627537	229.0034314422
94.7563301777	53.4587457083	73.5906505753	277.8927420506	239.2392023258	497.0850354504	184.4997126970	171.7252159955	233.0924660002
95.6785165447	147.9913699702	85.2542693628	287.7840458294	261.3835297568	155.2448372636	187.8518719833	175.7013215002	172.7560477542
95.1182357416	86.4433703053	144.8718021083	260.1743084777	253.5156273026	369.6916750063	200.8914009923	192.1143630005	173.7591735011
89.4200996400	95.0173034586	96.7468426863	395.4327438467	78.4229497265	184.6337841336	179.4689263969	183.5406028314	165.9653949378
98.5526533180	143.4488899219	125.1466740874	262.7388956412	288.5076359997	342.0292599700	186.3344527133	135.1264604022	170.2382256214
107.1291194681	3.4144818876	132.6220640786	260.0674584252	302.1785390314	393.2017243962	194.8670043073	173.8195343469	188.3868098006
71.7199442128	80.4383163723	75.1838381729	276.3976746636	395.7096295995	580.1180452877	186.1280626065	156.5169204447	175.7134039505
94.7863583517	65.1648318295	80.0251765021	194.2628378675	282.5323056765	162.2461324056	181.2801881780	180.3835930027	204.0905257432
96.5384612682	120.9313660941	132.4951029863	332.9649131173	227.9162396757	304.3616986888	176.5877519871	178.5807129392	163.3156897566
97.1247532095	116.1147020623	24.4361802531	290.0603139711	248.0161427503	308.5078523480	188.8526095859	187.8465919687	210.6661835476
85.5830792347	116.8704483131	96.4493279803	274.3298011417	334.8129586417	228.4429685695	185.7566803285	163.7915957013	72.7470278538
98.2887684555	82.4312157381	108.2561169230	289.0823300283	294.0809808831	330.3205584176	174.9252378953	216.5070567386	187.5090395258
98.5026676179	85.3694006184	71.5963929416	267.7378582286	314.1715408880	483.4582860885	153.0739467120	185.0113152315	184.0256176388
95.7546229875	84.2652321581	77.0702770717	255.3417728998	375.7285288973	133.4722273348	179.8922355788	180.1774711247	141.0935057103
102.0627045260	100.0920861290	88.8067648804	287.6156916207	214.5646562439	475.5597442514	208.2141402068	222.5175271257	193.1162023292
95.9129251517	82.9019890538	126.5732980172	262.9746729145	-33.1579379417	365.5917503585	193.9465214027	123.0479904053	195.7037257879
89.7426764982	106.8951420827	96.9072881796	275.8199376635	201.0621574865	314.5077157360	190.5065592076	183.8535460533	201.8514858809
94.9548773886	117.4748577257	152.4117289220	202.5550416891	292.9047449770	156.3466557772	176.9472528430	198.2618028681	208.1069877781
92.5801291392	113.7832784202	98.0841678202	338.3306292543	347.9747934332	250.3425349188	191.4998939882	180.3598809472	199.7607166351
97.5021383870	74.3494839277	57.4006614552	264.8036721781	320.4905275465	264.4772636865	179.9223761963	158.0540220030	252.3710179290
99.4597226830	83.9317898389	124.7272178016	313.2164939403	186.6616489236	-86.1679970785	210.2504721857	188.0515466095	165.1020209946
101.6933970053	53.2526372112	122.5247363952	276.3658701187	303.5503169654	100.7435585152	184.5752120984	212.7834124368	179.4743183072
99.3272771555	50.1564920914	197.5002664442	302.6523468534	292.9094467998	107.6755174857	189.5124385646	184.5924859229	148.6871515746
92.4809093903	110.4418209065	76.3641183647	240.9551661901	227.2844597725	239.2889591460	174.8290789242	161.7637051814	200.4215557018
96.7245851163	107.3131874978	118.9375916285	284.2724985448	249.9285830301	174.0484724480	191.6588001589	148.8283668522	276.6475901242
97.3054659230	126.8995675557	100.3807235101	271.1827014594	273.5592464628	388.2667086779	184.8093856629	242.2190502063	148.2942764895
110.2418879214	142.1056321514	84.3453631056	273.5259240253	419.1831613650	135.7372949666	177.1867018604	297.5730989401	261.3089004218
96.7093195750	101.8916850264	116.8933985770	269.9277619039	343.4716814339	340.4681259862	184.8347657049	179.6173213138	254.0157010678
110.2220232940	86.8994022695	97.0592063198	310.9242011546	305.2003242586	298.4775837599	188.0606518258	201.3176446898	187.7183670387
95.7094948707	88.0668502716	96.2566178542	292.6123205561	384.0271504361	385.4623157732	181.8591547431	162.3004086979	50.1010345058
91.8693767110	115.7120407285	39.0574906087	354.0218813607	-120.7981686300	246.7386537548	221.1586708851	193.1842996758	218.3032598792
99.9048495442	87.0294698698	114.5566112910	298.6329079130	255.4510629841	293.6144271662	186.3578836888	162.6539723276	177.6232342260
94.1819918137	82.1501594712	106.4499691581	222.0473524540	318.3885827938	405.6143955610	186.0610972383	189.7840217178	137.9306559806
96.2160294245	97.3218428175	74.5541001893	294.9708893724	314.5028752052	4.9932676085	181.5842702819	205.5193971840	204.3154259159
105.3154115461	106.9679248148	99.3596964224	248.1957857077	282.8233479633	401.2829254763	191.4854292763	178.7384714660	225.5709906902
115.5956446753	149.0610055923	60.9021110944	314.6573394103	273.6858303852	253.7931398108	189.0918915165	220.4904124751	208.2889819892
88.9155646066	90.2029085667	95.5908730853	264.4345684740	288.2875659696	305.5674305506	188.0115241339	192.3175868773	201.1525253073
103.5765002377	82.7632873343	110.6563856234	328.9142489540	298.8631841386	336.4854819968	195.0036953541	253.3648985323	176.2484739408
95.5569310370	83.8475731812	113.0302821165	275.5983148226	322.4380949521	113.5842121790	192.2924669115	191.8193289295	210.4476698801
111.3911516055	82.9246221882	48.7656269225	251.0413507487	266.1166209459	145.4485875268	180.9073258707	170.9868147061	124.1399351789
98.6869907429	71.8764490173	86.0977274731	263.2382715767	258.9480911579	216.1653253858	180.0991817865	231.0387255939	-95.5327680100
105.7377449281	95.5024632844	65.0417319943	291.7017007861	251.2112127324	342.1490796026	185.1063850086	333.3678663685	186.4448823610
98.2630388390	121.8083341291	53.8448022635	283.4441704589	329.5940255303	204.0637424336	197.0158206169	225.4993826604	85.5151566189
84.0005538949	159.3907653088	139.1482471307	336.0099331393	255.7823622135	247.3182712650	176.3530420040	177.0648824678	182.5762833545
86.5733653769	84.3100034999	158.9484160859	267.2325918278	272.4584213055	306.0418356142	191.9123510203	190.0352961240	195.5413382466
94.4236525210	89.3667457441	141.2423158426	330.9759500964	-0.7501039771	187.3253317458	175.5908641945	170.0869269787	162.1796549356
109.9672366747	110.5963276185	54.7733037046	237.5259578084	313.7675927508	409.9078868522	187.3792345584	241.1005415200	164.2879944735
88.9055812764	61.9175120930	107.5866526665	275.5348147060	292.6875374222	86.6617032245	203.8250124865	199.1176162586	148.2294231737
78.2570028804	97.2066316423	120.2834578037	365.5475326885	364.8144761521	273.6690492039	181.5871651238	201.9980535252	166.6256732590
105.6946302071	166.9239902025	134.4322671802	285.4360599112	206.0925157450	493.9373737643	183.7982925394	189.2107178712	213.1825937314
107.5573028291	127.2934796797	11.5412453991	335.9477674180	118.5483021834	211.3297888650	185.8376409431	218.5042788060	180.1537639722
95.7361830115	37.8458661232	148.5844288827	419.6954555063	263.6712705336	328.5415720211	180.4194286326	199.4539361954	244.2593592975
109.2201015486	100.6149908356	122.2856335329	266.8381500232	192.5439079149	240.1177877812	169.9294466910	198.9400806427	114.6401042485
108.8388755132	71.5844469434	80.1131258725	265.3851356878	256.8402418191	357.7580668141	183.0894997700	204.3065238108	282.8219892874
95.9266639849	97.4860490941	125.4398558516	258.4152639446	4.1352952138	247.4060024934	175.3055090747	306.0997733295	193.5742719664
98.4371044135	171.0421490528	36.0333885509	315.4073846518	276.8366809423	362.7908159410	180.7747651633	113.6588667820	170.1639546069
90.4971092895	127.5620586034	183.2944328688	312.2874707534	179.1893933063	331.3832468119	185.3260357650	189.3366936852	241.6051407309
93.1026430253	96.5309348475	112.3496515432	228.4042573466	272.5698679377	271.3679981570	182.6181978921	204.4122340701	137.6613606846
85.9622705075	93.2180622173	4.3566390816	249.3366734661	316.0511525053	85.9248883833	180.4388589079	205.1887474035	164.3524445496
94.7962366148	71.6489396233	138.3020166949	282.3610661286	197.4573336565	244.6385192202	169.1980118045	184.4635460169	230.6317373420
96.0093263366	59.2589294432	81.6689813856	303.4510505400	323.3135768385	305.3018403958	189.4260109444	210.4847965330	147.2570845646
99.9174027138	96.8070193851	99.2919853303	284.0974465218	292.2614593113	198.6183968604	183.5293862856	191.3234143125	164.1311071782
98.9173859998	124.7998070385	96.8452767310	328.0190739137	273.7160888744	171.0095474419	190.4155631057	178.5365644540	143.4096995612
90.2583549466	82.0603928192	152.0977463927	325.5271520958	281.0952711846	386.9542037613	156.1648052530	75.5705732998	181.5240227383
108.9950142299	61.6515121818	193.0148560473	280.9690111993	445.0230783423	229.3278768904	183.2444238677	139.1465762663	239.8915709080
98.9793485353	101.7190562035	137.4293848605	291.3232043335	289.2719064402	116.7674504027	162.3171963723	227.6006389872	267.6020344596
121.2430533557	73.8488727582	163.9486854483	270.0395715760	71.1604783278	249.7802050460	166.9843861694	190.7830942444	31.3831950517
87.5595978301	73.0949378004	157.6811985039	240.4233687417	256.6215512471	278.0570953651	188.2890802016	20.8449480555	160.9870183194
94.0458285072	133.5483101186	139.5405348440	276.9466538262	279.5876065846	353.9234517715	199.9370016040	162.9309737937	58.7707079882
101.7224305789	171.1693325515	59.2032551372	270.6732884721	268.6018609120	232.5370801520	182.0202897381	151.2891502986	245.8338923633
104.4261625444	70.6144906690	110.9328575022	269.7816429645	251.3970022908	241.2749348900	175.4750926027	177.2978294883	240.1355083784
104.8905130283	121.5937607491	96.4208019941	264.7135485140	280.7803491288	130.5605279639	175.2582714442	228.6561349263	124.0753482918
73.4205409625	111.7232426422	96.8723939633	291.7503973298	269.5206974099	124.2815436317	186.9994432309	255.0655171887	123.5135233726
82.2630147565	92.1208932646	112.5936258503	301.0737423001	275.5744501380	295.7262564559	198.2093066154	188.0999042042	248.1611770154
98.0755221553	161.3619732640	117.3333108416	306.5565069443	437.7641562046	125.2958569670	194.3377800624	180.1139077744	186.3576827977
100.2188883203	194.2603259238	72.9269455442	323.5888702477	267.7929584661	237.8005804743	167.8992551451	159.2273620223	158.0962368957
100.4591498490	109.0750946927	81.5634840911	237.0511770009	282.3995371122	316.2580254222	195.3898382029	167.3226083416	220.7167002075
104.4150765023	80.3920855719	246.7906122771	227.2489019447	450.6081537694	386.8866547878	177.7661675483	193.8905181461	210.0474923015
77.7078158815	96.5391309646	142.5101710362	281.7672664656	394.1946155233	230.2051151323	181.5456680801	205.4676718805	178.7967642343
96.5484655450	98.8833586043	70.6570584815	255.3869474025	243.5460519418	398.7345534044	209.5784769893	130.5102472591	128.3881115848
88.5580731371	110.5530374861	49.3389347837	305.9534644627	485.2174932964	201.9629114319	185.8665207747	150.6156650400	238.1371580177
87.5160673176	81.4902489655	74.5982617579	254.8194865152	284.5618792868	312.0429331295	177.1362287103	202.1896894333	185.3291225972
99.4667772553	99.8642711944	67.5464477912	273.9688355862	316.7800965134	305.4825500439	167.4949120931	231.3402502703	181.5538043349
102.2664062122	119.7927553906	117.4002260850	307.1311569500	153.9934408389	252.7915491676	223.5973156197	126.0552018840	215.9859018353
90.3289172891	91.1595806475	133.0770052442	268.3156474079	202.8488514782	113.1126893549	184.8561922224	165.1766469319	123.3841272181
93.4636944614	73.3768825371	134.0613221209	191.3906630800	264.1468868222	-42.3713388230	178.6617130060	126.9420067349	131.4617626865
94.4206303266	64.0293443808	63.8880721988	313.7259953739	154.5868480877	273.6296127304	167.3973081050	177.2256111172	283.3698495398
102.8133985181	77.0603238815	95.0945562944	293.9206566292	200.9441766813	386.4146314140	180.3578027395	201.4579438185	149.1012564920
101.9299862921	125.0148352118	79.3370686809	317.5777076038	251.2678256687	354.4504883438	181.7752604890	173.5360735501	171.5074657953
97.5496507730	57.0968895696	53.9721423335	195.0591741749	238.5315054082	212.6184131737	169.0276969719	176.9876807098	288.5891032805
81.2102495447	79.1061473837	146.9368497069	269.6847925403	577.6547292000	30.5175629845	177.2484396893	208.8894598120	209.7553690095
97.1439648448	81.4673920815	103.7200175088	287.9297838898	247.8372212748	267.4957444349	199.2243901237	163.8164854505	202.9475961056
96.3712626730	77.7129216338	74.4899771863	250.5699582396	262.0960244774	372.2556850766	178.7342369217	260.9741354132	195.8868277064
95.3687886798	99.3205138874	106.3519452601	342.8147873123	222.3776397589	207.1190463807	186.0801638346	146.3508982376	204.8314716954
83.9123185216	139.5953646627	114.0032578423	330.1221404857	238.1806961425	202.9971714351	186.7537507577	157.5842415663	103.5377463205
92.5725151937	118.0434107413	93.9153228111	338.0486258691	307.1420866177	164.0084589889	181.7361650902	154.0730292581	205.4272586245
80.5790149395	89.0626285816	101.3240209803	274.9023833582	402.6218833193	180.7523678366	184.5993286261	197.7256151353	321.0807659897
92.9430144144	91.5316663045	91.5178238904	308.1196519911	335.3100586731	404.6375863813	123.8827595719	246.7029869293	313.6020745594
104.1014713052	85.9523153279	137.5453967133	276.8336480486	340.5327934993	357.3657661393	162.9679421955	161.2508754277	233.7804115523
101.9518527540	88.8929152124	156.4229655881	283.5434122076	355.2426199255	226.0556335980	186.6314208333	229.5208545447	140.3823980274
91.4529267006	156.0461173364	108.9945987125	271.7548172879	431.3966682489	88.7191329361	183.9358692478	161.9077469513	196.7979956431
141.9317411039	106.5187162992	96.9915850153	273.9993853788	276.4313361850	385.3119093297	195.5735452226	217.0933360684	246.5223847417
87.4714862637	98.4927444715	177.5837121857	279.7360151672	304.6716500778	-61.9315909773	183.4237654032	164.6474157617	138.0408210739
93.6129682028	95.7800707999	141.5208645167	270.9561608296	298.2266644327	509.1977722990	176.8750045088	170.0298592670	262.1319541717
96.5259342191	71.1844139936	4.8219384813	284.5681510467	312.1250181767	116.2573535005	196.5733607568	136.4981312666	177.9789293921
89.3783373915	73.9033124758	117.9438941692	297.8934349514	290.7285593828	72.9148412943	201.9941867197	211.9655589448	109.3834866209
90.8877003766	114.2700321121	108.4511053894	273.2398585791	191.4241447184	251.0050268822	176.0405122934	188.2494564621	305.7308922155
86.6600769796	83.3957589253	129.0365473334	265.4169929309	314.9181009254	414.1550392435	161.9894241516	177.3574019935	174.4326501906
109.1171694786	130.4611060139	8.4946703969	305.6110150416	253.4696310890	393.6267662114	184.3957011202	202.5874344592	149.0782717497
94.4825286961	58.5782782602	48.2043064711	293.5458889195	226.1301276781	477.0754878038	202.7932332548	79.2567080772	198.8305631669
82.7854379290	104.5317503050	78.3851719587	250.0485025224	407.3359323255	192.4396605298	191.9454377524	97.3998318105	204.8705394931
95.4270910391	102.1407108241	145.0720551945	260.3671690648	254.4048345524	301.3036473692	186.3146498456	204.7980464377	100.1368559620
93.9570332747	84.2906774329	43.9053566190	297.5262194700	214.9586946930	390.3588261221	184.1340043165	156.2596085376	141.4271811200
91.9322548523	108.4420492846	85.2456451429	273.9523469646	424.7893825148	-181.9641771155	178.3371144134	135.6959078542	204.7645888339
98.3907595756	107.9851197713	86.2404441838	353.4754648072	393.2652593878	194.7865728201	189.5234054152	183.2726813809	164.2463250466
83.9056849079	98.9393229192	108.8977935280	295.8197959448	273.9456795849	194.3338223302	157.1170006925	227.9080583345	310.8672303555
96.2298692778	72.8803121425	110.5826348662	313.5238296824	-35.1660082475	266.9140965044	181.6969601340	168.7902892951	84.3207783827
125.8739124987	83.3230429583	120.7166038533	361.2889365239	114.3345551173	337.4744275943	155.6916068416	187.7171433603	133.3926714729
83.2217340555	35.3175356048	75.8164925420	292.9057532193	337.6875039286	545.9666632540	223.2817958479	157.1611708131	204.5632616001
92.7007954387	104.5569406295	90.9313113166	283.0632849083	170.9562198647	249.3720820931	225.0818414349	183.0123925298	197.9739490424
91.7349341381	77.7241856164	142.0878482411	297.7259493207	283.8610254094	207.0467715191	178.1846484043	204.2061278540	167.2163865457
105.5585663864	138.7524495034	-10.2982699964	326.6138566262	358.8081144361	466.2960391180	176.1098275202	191.0415915125	175.7551816948
69.8957493938	87.3616535594	73.1096149405	247.7345903625	291.3882226439	471.9884760620	163.2341897837	126.2617198541	130.0166566881
94.0752406139	86.4230698008	81.0817665359	274.9591901059	102.0419748995	233.5949006805	211.2826247832	209.3829060274	163.0860667669
71.4007179107	26.8465016904	108.3794410371	263.6991757504	-143.4217858307	340.2670497866	171.6573752112	187.2834597140	205.6553944679
97.8973317484	64.1370568808	112.2123959570	285.0716335807	258.7617828347	143.8282969335	163.8553550621	153.1691327391	296.7682640717
84.3593875960	40.2222162415	128.7305729700	294.7273032713	263.5017532030	199.3089468439	199.0323775697	222.0812694411	244.2999045407
104.4202048417	104.3397821898	14.2795459687	269.4483693435	267.2177915594	263.7789880373	184.4617804574	250.1475487574	255.4573866698
105.6776350976	87.1646199821	56.1009363044	276.4284542026	338.1042243081	319.3356115188	202.6110961791	239.1238109650	220.4067590885
90.7037895643	107.0729359221	25.1578013934	286.6576490614	313.4484933549	261.5463420876	185.1119594980	177.5202608696	434.1948935534
104.6744143577	121.8288878184	93.3149909031	266.7095423263	285.1027598867	-79.9654312324	185.4183258198	185.6965943774	158.6000743063
90.8870000544	88.4758820361	27.7256379725	288.3905418811	225.8676069623	-54.7150385379	204.1464846387	193.7734423684	397.9985491634
82.6360765573	118.8533291440	106.6702926383	278.4754630561	372.0045708161	464.6694996182	179.4618336640	191.9126448767	204.8940738903
103.5667243129	103.3881798943	71.3260812315	281.0404483090	380.9239600648	231.5060589986	189.4583967677	244.9096739636	139.4310601514
92.5808938713	117.0715805182	4.7142674949	265.4885184067	296.5665593398	213.6719163063	188.1868227075	246.5018214059	319.4417536521
104.1653813159	98.3055199497	78.4762325523	260.7100381874	124.0294964123	475.4586472518	182.0474410695	158.1177209271	120.6046422644
74.2552581476	107.8027483024	115.4751752576	235.6167681426	354.8630193852	357.4561358012	178.5885612726	183.7522819173	172.3927971744
98.6445528115	73.8899806478	69.6364919977	206.0356834138	474.4308994032	214.0265531663	140.2229145046	151.3615789593	170.1282317956
87.6613322257	104.4053069571	123.1412063849	207.4705191818	268.3830275836	367.0264258445	189.1094290659	161.5774989413	192.2063646858
83.1625205397	85.6880870474	95.7345472067	263.4688810224	208.9133463171	243.2689505408	194.2201300388	192.0478104394	207.5161814423
80.1829254402	72.7636904804	104.7451782818	306.5896079165	284.9534770312	448.5945095910	175.5198867892	233.0940585371	187.2806747519
99.7851035645	63.7040584559	161.0844771863	283.0746777811	330.6474554246	231.5945719425	175.6922147516	199.1548164787	-0.0415705273
97.4088767998	123.1792813364	138.0291091683	188.5634562244	300.2010720156	309.3949583644	189.5183772575	325.9004956156	223.7141380681
76.9398297711	90.7896980102	131.3511668582	270.3171748600	523.5757640919	210.1815710065	182.6040828758	94.8869277812	150.4175698611
98.5728440535	93.1986170495	104.0974387778	299.9969827492	169.9517540550	450.5138220117	182.2230536647	165.2617571991	134.1006990850
102.9915174431	98.2930551581	72.6811280208	276.9303557442	202.5724395692	448.8081363937	171.6311143617	189.9158560172	183.6727760535
107.0000906834	114.2328938603	105.0507887106	226.2408349549	177.2953694620	-105.3238483583	182.4745639557	195.6404464793	266.2615346046
92.2328693601	102.2976100971	133.6611707837	307.5988943392	189.1412091922	127.6187813196	179.2343675764	199.1655341872	192.9730413793
98.0773530351	100.3516136888	60.7155602878	283.8742897134	60.3989756939	93.9350949996	159.2201105086	164.7618442927	122.0104730844
81.9771979852	32.7931886165	68.6635576408	279.7214611097	108.0837577177	459.0783942670	182.5932391374	187.3184322209	230.6677972235
99.1173829637	85.0565457512	89.7623627723	254.1518183130	334.7662301519	445.3498325429	186.2584677261	167.5127205813	160.7193518253
89.9762551526	-10.5074161748	150.2754378006	265.6335220007	320.0891117459	194.3807679237	174.3206077257	189.1305563859	80.2898586062
97.8635976332	92.4698491356	45.2819717862	282.0304604822	259.7958025975	357.0311407487	182.1743261649	186.7034386230	142.4463646923
110.2069940211	135.9574471742	135.0654360067	291.5902555432	139.6607270633	321.2970652225	180.9642006175	199.4087965679	238.4912331681
95.7780061261	57.6831672726	120.7187017496	314.0956536266	529.9404042595	270.7647264903	165.2149833611	151.3740894285	124.2111119138
109.8999862805	102.6455546304	113.9748498920	301.6862799258	259.7948506669	243.1915167334	174.0570805963	168.8835451884	146.6430213956
118.9077507254	71.4047707700	108.3806271673	303.4043321509	163.3946546871	186.3129702642	196.5139015120	169.7270168170	229.9910014473
118.3474882466	47.3884841409	93.0202083698	287.6515232328	240.8533784767	221.9748959016	190.3298156403	195.2676836565	433.4495022280
96.4920495889	80.0381928648	101.6023704396	281.7804419870	156.7907699072	258.6492809842	195.2858431323	184.9931502177	221.7415278467
85.6567048275	59.7773101316	50.3552825719	241.9803607423	241.2556609772	255.4400856344	167.0621561724	128.9133397619	86.1820579469
97.7117357189	110.1718585784	127.1863121866	278.2041049112	251.8053601770	543.4393271038	201.3788133192	178.8848580398	145.4540821014
82.6644957321	94.9528136203	132.1750086688	300.1786588492	206.8451164576	150.1875525282	178.9476929550	194.9803012026	201.9564292114
98.0375882716	179.6900460212	61.2366894796	265.8243750772	357.9751724564	281.1796234645	165.4750770742	207.5176592310	162.1576203417
89.5127768063	102.1443369823	37.9748467598	247.4001778629	275.2949871389	351.7158719177	186.1223462595	190.9031372412	113.3786043247
92.6259577545	100.1919813815	15.0953981687	314.5035226094	354.4433813164	221.4098417229	183.1735874777	162.9983253530	222.9099507919
98.1692312153	89.4802012477	241.8334973670	273.4005181385	173.3117965089	121.0782241167	177.5644949319	97.4557451349	413.5598209631
96.4029059508	33.7323330322	97.7515694417	318.0118982629	223.4751372158	400.4853290661	167.3136780068	190.6280382726	228.8832120633
100.1041356574	39.9495175872	65.0595242595	308.0592885551	377.3301192906	416.7787513641	188.2036231361	184.3054781826	137.8341935988
91.2558779967	93.0715299148	153.2681903384	209.3448601497	256.6045034381	289.4125603558	178.1952930521	295.7862069997	186.3676474261
94.9602325827	94.2701813500	110.8990902245	305.4237747672	378.2148191539	262.8116372172	184.0358492333	154.6314295154	179.1535023504
75.3308198307	125.6364509437	115.0493691758	232.0623098540	225.5361547583	-40.8583962880	192.2569166130	213.1874057119	189.7810428869
95.6698057965	131.4813816010	138.7704060116	262.5250972109	248.7973581018	237.8520155052	190.4407174052	234.6952532984	216.2768644428
102.4362559807	94.2824058343	99.3924421788	293.5312713769	211.9403149458	244.3700542149	218.3583665814	177.2991969807	198.0412028225
104.9136303636	106.1365602916	148.1226722780	278.9355739001	206.6930552309	188.2909731567	176.9969747593	185.9335748874	213.7481492085
93.8494571002	97.2333694113	85.6484788051	328.3635639690	274.7955755858	566.1236937450	201.2776659269	196.8534876217	237.6428718359
111.4763328829	115.4910381042	88.4106109693	286.0420099442	103.1192706046	325.2894448859	169.0360822973	171.2318126447	219.4950345097
92.2817675261	96.9737503944	143.2113971109	286.6090150158	274.1551028021	432.8300322831	174.6067276805	187.0754048718	234.6229397761
93.7848837829	45.6196427898	66.8458274273	288.6608836917	205.9427378610	302.5555375738	193.1770805426	300.4019403232	190.9653965160
98.8996062283	113.8431317980	84.2652471419	284.5160548891	340.1283389931	256.1321925446	168.6142928792	154.1359540508	185.5581294240
90.7822092264	87.1211834232	132.0660913740	246.5843086108	209.0881160573	240.9598937098	171.9629590674	181.3696268659	179.3794430416
95.9932965185	122.6212656886	87.0313870455	302.6241791889	261.8715718307	307.6060526049	180.5376897721	123.6360343784	339.9665286287
86.0209698548	95.0178752963	94.3676063965	212.1238196580	299.0737214323	355.9248256723	184.5823997440	198.2699291885	248.5813422278
100.9582922608	126.9006406390	27.8938292164	277.5252270778	291.6508896348	452.3220452118	182.5208004739	138.5943235737	307.2927143840
76.2549558837	118.4593336538	89.0346481285	266.9826287429	300.4967499614	358.4394668819	165.1407108020	188.8103296199	185.9878248199
97.2951812276	61.7617001186	100.2638332397	324.1133834389	289.4907480252	-227.2200392275	182.9347393263	196.9462005780	183.6033531664
91.6060236230	43.6985602047	87.5734794771	273.3541560673	393.8782973849	166.8409830893	188.3178243134	221.2260712019	108.3426028518
88.6896449929	83.5147391029	149.3281314063	283.1985161802	107.0183799658	258.6334610065	182.1139839119	189.1374860901	160.3186796163
86.6422261567	100.3560293304	130.4619790327	288.1973632992	214.5845800878	254.5544314391	203.0068156449	188.5606525392	52.6371610620
91.1341877799	70.6481351391	106.4810777318	384.6780090919	434.8449400608	198.0235117053	175.1717388140	266.9453698804	388.0384784103
93.1663648127	100.5166277478	92.1676136928	241.1930238028	132.9343336550	297.1194130170	187.5980438408	231.2767638389	173.6310150349
85.0376040132	84.2756939954	24.7433126475	294.1531491295	263.6989989510	389.3722453569	179.3574745111	181.5273869370	128.2925961707
95.0625700118	157.3725258700	94.6085756800	253.1464740841	231.4014316652	332.6593988598	196.1639558767	194.0416492485	193.2214472361
87.6845469188	75.0727250464	190.4224348985	285.1862562758	367.7694733710	164.9331066507	165.9918266288	172.1043651534	112.1664726037
88.2913612083	80.5788973942	162.8253707893	269.3796548306	320.2602809756	350.5092458992	178.1602522051	173.0079883458	228.6643996117
95.9472309475	85.6013913862	83.1910427957	281.9830868753	254.9536221289	366.0678442637	182.4222650958	327.9609698015	144.2434841242
86.5729044979	86.6658991728	140.4216180074	333.5361984056	370.8990834572	410.9407708312	194.5519182077	208.4882105863	322.3369551083
106.1897082540	89.1870289477	-17.8178354676	283.5050937340	228.9410258162	356.7899360333	169.4693630761	183.9988864843	205.6568556173
83.7450130003	117.0690539616	88.6700081881	256.9060491317	214.0278443754	247.9716823266	177.2112465369	225.8184618796	236.4294019472
98.6109298673	33.4255987801	91.7638248088	271.1033736819	253.4098839262	217.4943667145	178.0346798139	179.4888100701	166.4924876989
94.1634105320	98.6717722603	84.2383408751	220.4802640637	90.6475025410	55.5808659352	184.6829059766	179.6820569013	206.4727337283
101.0682732181	88.9829069654	136.2348838618	235.9371525134	444.1791100457	296.0814073908	188.5589678669	171.6260812860	186.6920974437
95.0860701284	86.6452314210	-15.0159298384	295.0960553480	189.3504764231	100.5792449269	188.6356454072	218.4548658288	194.9829546353
90.4158316857	27.7528998269	185.7419497111	291.3882408619	264.6011645408	383.8289870636	182.8906076868	181.5735090547	179.3264687725
103.3992468392	143.4916289580	81.0913728717	279.6831377892	267.0975041770	337.3546522006	183.2293098855	233.0230519976	151.2975666726
95.9690884865	153.5953603727	99.9555417959	270.0299725664	271.2352360626	387.8025412959	189.1134192293	178.2798710534	179.5247092657
100.5270854293	91.0291584463	122.6940227052	334.6988014934	264.6975006017	304.3599062356	170.7310901627	171.3748426376	133.2117163656
96.2028179476	118.1831505689	159.5477507814	274.8414387163	243.4531556820	375.3965252221	188.7059280552	160.5502228231	153.7244722910
70.3019849680	105.1884361393	112.2224872266	271.8300958236	225.7542378820	334.2956986813	179.1390560267	134.6343832593	110.1688195819
90.3709461454	173.0097735320	170.8888805166	283.8353832725	131.5334160333	118.4210671665	188.9346009629	174.5497936503	210.2976814563
92.3942226867	104.1816836756	90.3987193714	342.6872174194	260.8306039740	278.0052900996	181.3611277221	191.5557290486	143.8831548132
92.6321560500	91.5325475901	112.7242848992	266.5702535744	417.4405988868	204.5130676705	208.7662456510	206.3577316364	105.8346420590
95.8348128265	41.2632837385	110.9302787653	278.8927502003	207.8344732421	3.1743482842	176.2314053540	155.8603840134	244.8379060451
99.7297838036	97.6883447468	109.2663616994	305.8448423890	531.3253101812	174.9305341414	186.3507290836	189.7509880539	212.1718496722
97.2906792705	109.3007248600	12.0469104636	249.8958901469	252.4609969281	372.9536207749	193.4594097989	287.6146401435	217.6555833392
103.1053717916	47.7455928505	8.3140415359	256.5416121015	292.6098968550	449.6379760544	184.6351391266	181.1043835185	191.0078284725
99.9973084651	104.9084962887	33.8686528400	291.7529407520	312.4181049493	63.9309663376	192.9751488675	185.8504343451	162.0735831083
94.3087605081	50.3884481060	143.7479825044	297.3202437953	367.7954015946	88.9377080329	188.3304989226	241.2149117715	153.8578514222
104.3971261010	113.4449374620	59.3551772243	279.8620270904	304.1229070906	277.6259702838	175.4894484737	159.7406247594	151.0411215956
91.0433750324	51.5877230229	80.9418740086	300.4149555446	319.0704691313	288.3267256721	191.1261291772	187.5753517076	167.2243896688
95.3962907123	81.5968234876	50.0830031354	290.3283795026	394.6603812432	-17.5933105310	200.3655694390	145.5925129577	176.6285869239
102.4955880591	84.3800593523	137.2803835759	285.9779842986	197.6519021859	244.2392848594	162.7390596810	158.5650298344	174.2803056538
105.7449953730	94.6638989532	255.7253187819	287.6169169560	276.1205282677	21.3330737330	183.4506716463	199.9981778845	52.4225093692
97.1977673009	101.3598220645	96.2766964335	321.1105447237	206.2658576044	302.8335402388	183.6111412944	122.0335593890	218.0801831374
99.4418062832	140.7978555753	74.4591634935	338.5522935074	263.1359807925	249.8198151250	189.2680245066	176.7378663539	141.1207869596
105.3154281509	90.2989359127	100.0715914096	281.6295288995	200.5558679944	337.3943245688	195.1790148716	143.9877877175	335.9660681739
108.8347755903	124.9367130075	217.4421438277	264.3345522878	250.1677341251	54.5069576722	185.9168704565	165.5354691782	354.3934065638
110.2682592262	57.2597422676	78.7683039226	259.8671853027	233.5974300140	136.3798370492	177.9573724271	170.6043247921	216.3812162194
103.0336902324	109.7364583273	81.2427651344	309.0359029610	265.6818146113	143.3962054440	183.1673937916	182.0947923274	179.7988715557
86.6624218868	122.3509606012	74.9531350199	288.2886986326	245.8658372215	141.5623611098	191.1801467364	118.6932003856	260.4796529345
78.6347197452	61.4605664604	76.2512248849	289.0391948784	289.4328210372	112.9736177592	194.0370233978	143.5789589592	192.8371770894
99.0880402831	83.9609818685	84.9676085032	266.8085952965	197.3962091737	160.2648388400	185.7855687088	250.0538337378	180.7820597263
94.8522879297	58.1338441397	37.5361507610	302.2158724440	278.8389032536	321.4760828591	187.8152756412	130.9803244379	490.8778542018
77.6112743121	89.2513230380	77.4362663757	288.9385055788	265.7675391946	359.8546761458	186.5546748195	170.1529627308	191.9284788878
92.4491401657	110.8079482129	120.2136771155	284.5484962838	109.3829317793	266.6550469520	180.1305964204	240.9205067026	185.4052525066
91.1749376949	109.6055948595	151.1977376359	330.5846987538	287.3937575027	139.1772459051	179.2794938172	136.5022329096	79.7470784480
92.7971929915	78.5168102437	51.4826343996	365.1612275676	274.6329456052	285.4769688457	174.6501109876	184.4949386657	159.1017374643
97.2838315055	198.7346484057	93.6479033903	272.4068763268	362.2446146744	263.4406752968	156.0695443449	182.8506938218	174.9770125780
102.4115879531	-16.0271920783	111.7109298575	270.9949911532	352.0447291024	389.3612556170	182.7326760459	122.8858864556	179.3380853069
64.8698089835	108.1133670031	99.0611280793	309.3317481005	161.2061428716	297.3547287337	180.9229164664	180.1148272387	199.1262655778
98.7678227772	85.2292787662	48.2942227662	294.8557231642	267.9818712603	301.6668763276	181.9897853112	169.8997359987	258.3506706453
92.0236606031	86.7980863839	82.8099549348	327.2675391116	247.5227596073	224.5015785682	188.3007025985	265.5180585360	240.5885138444
99.9821587547	91.9808449108	113.3152396643	262.3484638006	370.0687552169	265.6070869734	185.2790125940	223.4912622668	218.6041827155
77.3312934725	106.4438851105	105.7786478588	271.5973485632	314.6066585205	337.9898289780	182.5156338957	173.5250680786	125.2330506119
98.5372394591	188.6578427734	97.2047071856	274.7795095489	246.5902732756	265.0563553910	189.1246909919	223.4655528289	184.7149605754
97.5498158535	92.6289887652	147.6350004844	255.1715874690	438.2464159519	327.8538456780	165.0923374624	196.0063496492	267.6136537216
92.4897051516	96.5140404569	77.8619691176	265.0412190399	410.8603813621	329.2036289489	181.1918521598	230.3681653803	168.8803696881
99.2682458595	140.9039338252	79.8755011802	284.4875353701	373.8708461454	380.6787893321	202.7631771254	177.6062167431	162.6975400986
96.3469547170	142.2283186478	74.3221885616	304.2025395250	410.3183299958	145.5810212193	165.9402630736	151.5010425283	162.9821636852
93.8509061030	30.5484024858	111.8492533660	239.4136420374	295.7813117997	527.3483589540	173.7663786192	208.0706986143	118.4713679920
102.1407334548	129.1246430924	95.3698549464	244.1461410777	221.8595758087	-134.7903739031	178.1096875970	216.2528949922	180.0268623893
89.5236261854	129.3067622855	80.3920068477	215.0574483140	148.8601537150	279.9692971467	187.3505114122	182.9976588217	215.2948372619
89.8593221566	87.4157746255	109.8382352927	287.7138035460	371.4033520630	296.1739884626	186.9704862895	180.0310331039	184.8280580963
96.7155904817	134.6429528369	104.3383512279	326.8347194051	131.7605169427	282.7703928468	193.3186867259	160.0335002443	141.5663032634
87.5316588670	86.2328450369	99.0857477654	273.0330637935	235.4400358325	237.6801592129	185.1430018758	240.5813021665	182.0860299360
87.7683294833	102.5385275068	68.7139517057	255.7289489218	261.1512354080	356.4172305637	182.4082845842	177.9576554757	175.3149237213
92.5231340733	83.4971573998	91.2840961395	225.7856757409	123.4587963666		172.0638725547	205.7906292461	128.1733257193
98.3792840038	102.5225932857	145.5129039777	273.6458034099	368.8878451368		181.3116517542	246.9368176507	174.2547636433
88.9588065750	62.6276335297	98.1259495587	299.4450244077	237.1675864550		162.4178136180	189.6870327455	207.5263792398
85.3419893795	65.7137850940	101.4047658696	316.3742682201	316.3960771742		177.3725394464	170.5310446349	166.2477547941
107.0328495543	87.7143786394	81.4654807043	277.8665138214	295.8130688397		168.0672395858	242.7642809372	148.7312972562
100.0970445562	113.3112480611	132.7304668356	263.5672613455	395.2951342504		187.8879864971	201.7748469828	138.7036742063
84.5298060497	102.1323252875	75.0142635795	258.7383499495	299.3148901152		187.6624755793	240.3120200327	114.3158747377
94.8333397658	84.6192504606	104.9786035475	273.7586582337	413.5497760327		170.5216625428	234.4382013329	89.3021252936
96.2281132211	99.7066943073	24.2626421161	310.1693680752	329.4192686509		184.1762329630	167.9273058592	181.4310769382
96.1246094782	97.0060696284	39.4980656725	272.1037797289	208.4179395773		183.7824233109	146.8110727712	243.5560761174
101.2478093083	78.6308875133	100.1914294998	304.7768294473	364.2535925383		200.8304419677	183.5444635115	124.1731166883
92.8530159030	165.3346130340	202.8678056578	176.3804751008	250.2830505478		188.6751086837	162.4170498932	174.1246827968
94.9727500367	108.8136825781	28.7731926948	212.8480350787	346.7203911361		183.4946741723	164.1399855282	139.0441439730
89.4698404560	138.8200770645	117.0962810484	290.7997337948	256.4373876769		132.0765190408	207.6388649454	157.7523028644
94.8994067779	100.4517335193	61.4907188970	194.3061432588	257.0669694874		162.6940227286	140.7875686653	161.7660704280
77.5603001193	113.9452348248	94.5031624442	275.1988200880	412.8462499717		187.9939813812	173.5415998473	42.5891662426
87.9184448759	203.2553103567	59.4265053084	273.5558161062	-4.4155707150		168.4388262098	183.9747755849	21.3871873992
95.6816583980	122.8289373755	-21.4609921881	293.9060099603	325.5681734704		180.9258878740	206.1962918682	180.5889664502
98.8593490236	30.8446074061	93.9146303014	301.8507875353	299.8510361352		185.3777747085	201.4103033698	197.3373979599
112.6436811234	85.7456487215	105.7246987093	269.7982956939	202.0244595622		172.4503073171	205.6272668677	214.2577189371
92.6735914410	69.6861643377	102.0609454404	268.5836257857	148.5926036437		175.3815233264	178.5686082406	-4.7677668195
83.3186253318	79.1200761305	137.6743976447	299.6212780088	43.1303533956		184.7833767169	217.1786011693	152.2301641233
87.1016849515	83.7193596949	74.6990189281	314.4702556072	0.0227598635		191.7152102295	197.9473291232	152.9825916967
118.3503314194	91.4698195374	91.5319654461	277.6577991166	448.3459452928		191.4335332513	123.6006412047	202.7219546480
112.2552081456	22.9885521825	164.0969532081	278.2871919560	436.4647401499		183.7495279524	175.8756889266	185.5394924302
72.2572987168	92.7587472502	46.6383216417	297.3375197868	217.0455761883		194.0378376343	186.8672046705	274.6498434814
88.6238552100	64.5240677016	169.0620245575	286.7297095510			178.3447416935	161.9519193346	147.6114564837
101.8091584386	97.3872122853	135.7281939771	281.6284935790			189.4501434841	211.7337665337	95.5775246426
105.7531479103	73.2450226600	96.6328561083	281.1565519515			191.1913428929	173.1621803306	183.3789360752
90.2591213782	51.2177665826	127.3459858903	282.6083550091			179.1974639833	206.7918352783	139.6345894547
108.6050423747	128.7289799820	97.2119191245	244.4055483921			192.4963598286	164.9415680239	265.1358608795


==> data_plots/results_RTS_14_node_2.dat <==
iteration       load            dual_gen_max    dual_gen_min
2.0000000000000	-23.6251988858149	0.0000000000000	-21.0938888704455
3.0000000000000	-9.2576194868274	0.0000000000000	-14.4073628180590
4.0000000000000	7.3374818063746	0.0000000000000	-6.6841706186243
5.0000000000000	19.3173298747384	0.0000000000000	-1.1088705636750
6.0000000000000	21.6999999958533	0.0000000000000	0.0000000000000
7.0000000000000	21.6999999879989	0.0000000000000	0.0000000000000
8.0000000000000	18.1956060099901	0.0000000000000	-1.6309094984835
9.0000000000000	15.0520294318848	0.0000000000000	-3.0938982249387
10.0000000000000	12.9988515083969	0.0000000000000	-4.0494264523693
11.0000000000000	11.9936419292205	0.0000000000000	-4.5172408177971
12.0000000000000	12.5916529360890	0.0000000000000	-4.2389325470719
13.0000000000000	15.2654156188262	0.0000000000000	-2.9945904530043
14.0000000000000	20.1452646886902	0.0000000000000	-0.7235580799622
15.0000000000000	21.6999999834592	0.0000000000000	0.0000000000000
16.0000000000000	21.6999999580914	0.0000000000000	0.0000000000000
17.0000000000000	21.6999999990095	0.0000000000000	0.0000000000000
18.0000000000000	21.6999999998968	0.0000000000000	0.0000000000000
19.0000000000000	21.6999999999812	0.0000000000000	0.0000000000000
20.0000000000000	21.6999999999955	0.0000000000000	0.0000000000000
21.0000000000000	21.6999999999991	0.0000000000000	0.0000000000000
22.0000000000000	21.6999999999994	0.0000000000000	0.0000000000000
23.0000000000000	21.6999999999994	0.0000000000000	0.0000000000000
24.0000000000000	21.6999999995871	0.0000000000000	0.0000000000000
25.0000000000000	21.6999999995501	0.0000000000000	0.0000000000000
26.0000000000000	21.6999999995133	0.0000000000000	0.0000000000000
27.0000000000000	21.6999999995185	0.0000000000000	0.0000000000000
28.0000000000000	21.6999999995726	0.0000000000000	0.0000000000000
29.0000000000000	21.6999999996528	0.0000000000000	0.0000000000000
30.0000000000000	21.6999999997467	0.0000000000000	0.0000000000000
31.0000000000000	21.6999999998630	0.0000000000000	0.0000000000000
32.0000000000000	21.6999999999717	0.0000000000000	0.0000000000000
33.0000000000000	21.7000000001361	0.0000000000000	0.0000000000000
34.0000000000000	21.7000000003813	0.0000000000000	0.0000000000000
35.0000000000000	21.7000000008367	0.0000000000000	0.0000000000000
36.0000000000000	21.7000000020114	0.0000000000000	0.0000000000000
37.0000000000000	21.7000000044744	0.0000000000000	0.0000000000000
38.0000000000000	21.7000000088825	0.0000000000000	0.0000000000000
39.0000000000000	21.7000000165864	0.0000000000000	0.0000000000000
40.0000000000000	21.7000000304251	0.0000000000000	0.0000000000000
41.0000000000000	21.7000000567344	0.0000000000000	0.0000000000000
42.0000000000000	21.7000000001131	0.0000000000000	0.0000000000000
43.0000000000000	21.7000000002752	0.0000000000000	0.0000000000000
44.0000000000000	21.7000000010086	0.0000000000000	0.0000000000000
45.0000000000000	21.7000000052775	0.0000000000000	0.0000000000000
46.0000000000000	21.7000000310522	0.0000000000000	0.0000000000000
47.0000000000000	21.7000004445957	0.0000000000000	0.0000000000000
48.0000000000000	21.7000000333368	0.0000000000000	0.0000000000000
49.0000000000000	22.0395141924232	-0.1580064692700	0.0000000000000
50.0000000000000	24.4079858614403	-1.2602692150974	0.0000000000000
51.0000000000000	27.1069971852722	-2.5163617712140	0.0000000000000
52.0000000000000	30.0011425693187	-3.8632677441981	0.0000000000000
53.0000000000000	32.9892829957297	-5.2539180586687	0.0000000000000
54.0000000000000	36.0068105871074	-6.6582448623166	0.0000000000000
55.0000000000000	39.0182248721930	-8.0597265950829	0.0000000000000
56.0000000000000	42.0070187240638	-9.4506810071498	0.0000000000000
57.0000000000000	44.9671432773157	-10.8282930177727	0.0000000000000
58.0000000000000	47.8974855888891	-12.1920446745148	0.0000000000000
59.0000000000000	50.7989847487035	-13.5423730203210	0.0000000000000
60.0000000000000	53.6733505511429	-14.8800737761943	0.0000000000000
61.0000000000000	56.5224497882181	-16.2060157282449	0.0000000000000
62.0000000000000	59.3478188672254	-17.5209139048797	0.0000000000000
63.0000000000000	62.1501251992663	-18.8250789124604	0.0000000000000
64.0000000000000	64.9286087482895	-20.1181570379236	0.0000000000000
65.0000000000000	67.6806035055364	-21.3989075477602	0.0000000000000
66.0000000000000	70.4012298764367	-22.6650595280390	0.0000000000000
67.0000000000000	73.0833190634170	-23.9132766929171	0.0000000000000
68.0000000000000	75.7175995321949	-25.1392441641679	0.0000000000000
69.0000000000000	78.2931441855502	-26.3378765813275	0.0000000000000
70.0000000000000	80.7980389314546	-27.5036292465363	0.0000000000000
71.0000000000000	83.2201916500890	-28.6308746096031	0.0000000000000
72.0000000000000	85.5481669115438	-29.7142907371744	0.0000000000000
73.0000000000000	87.7719202521762	-30.7492030375207	0.0000000000000
74.0000000000000	89.8833242625336	-31.7318290965323	0.0000000000000
75.0000000000000	91.8764241797530	-32.6593976278347	0.0000000000000
76.0000000000000	93.7474203110708	-33.5301402928690	0.0000000000000
77.0000000000000	95.4944311893605	-34.3431814758748	0.0000000000000
78.0000000000000	97.1171297196664	-35.0983689501699	0.0000000000000
79.0000000000000	98.6163564975177	-35.7960939204067	0.0000000000000
80.0000000000000	99.9938003033447	-36.4371423279072	0.0000000000000
81.0000000000000	101.2518028982480	-37.0226040045891	0.0000000000000
82.0000000000000	102.3933047146440	-37.5538473979412	0.0000000000000
83.0000000000000	103.4219107988110	-38.0325502600179	0.0000000000000
84.0000000000000	104.3420304085070	-38.4607646147571	0.0000000000000
85.0000000000000	105.1590326673450	-38.8409891979594	0.0000000000000
86.0000000000000	105.8793640979890	-39.1762241560232	0.0000000000000
87.0000000000000	106.5105880861870	-39.4699894121422	0.0000000000000
88.0000000000000	107.0613263033300	-39.7262974049281	0.0000000000000
89.0000000000000	107.5411026802380	-39.9495804754030	0.0000000000000
90.0000000000000	107.9601076553550	-40.1445811504908	0.0000000000000
91.0000000000000	108.3289116170740	-40.3162187819773	0.0000000000000
92.0000000000000	108.6581609151200	-40.4694480733085	0.0000000000000
93.0000000000000	108.9582881085340	-40.6091242318362	0.0000000000000
94.0000000000000	109.2392616940670	-40.7398864950904	0.0000000000000
95.0000000000000	109.5103914975290	-40.8660675617883	0.0000000000000
96.0000000000000	109.7801959906970	-40.9916318424873	0.0000000000000
97.0000000000000	110.0563288739210	-41.1201412918748	0.0000000000000
98.0000000000000	110.3455554048130	-41.2547443923794	0.0000000000000
99.0000000000000	110.6537648358620	-41.3981819425101	0.0000000000000
100.0000000000000	110.9860040367280	-41.5528027043328	0.0000000000000
101.0000000000000	111.3465185857360	-41.7205825270335	0.0000000000000
102.0000000000000	111.7387906794600	-41.9031419896590	0.0000000000000
103.0000000000000	112.1655673302420	-42.1017595239532	0.0000000000000
104.0000000000000	112.6288766796430	-42.3173790064739	0.0000000000000
105.0000000000000	113.1300341293310	-42.5506126118456	0.0000000000000
106.0000000000000	113.6696428405840	-42.8017410452224	0.0000000000000
107.0000000000000	114.2475946728860	-43.0707139791033	0.0000000000000
108.0000000000000	114.8630777585750	-43.3571535784938	0.0000000000000
109.0000000000000	115.5145958034950	-43.6603634832374	0.0000000000000
110.0000000000000	116.2000021944930	-43.9793446812947	0.0000000000000
111.0000000000000	116.9165495178330	-44.3128185541186	0.0000000000000
112.0000000000000	117.6609526107960	-44.6592562202240	0.0000000000000
113.0000000000000	118.4294611994540	-45.0169123400787	0.0000000000000
114.0000000000000	119.2179368340980	-45.3838609210685	0.0000000000000
115.0000000000000	120.0219283935730	-45.7580304564538	0.0000000000000
116.0000000000000	120.8367409105000	-46.1372359559289	0.0000000000000
117.0000000000000	121.6574937461510	-46.5192060196219	0.0000000000000
118.0000000000000	122.4791659790410	-46.9016039614862	0.0000000000000
119.0000000000000	123.2966289590800	-47.2820429596710	0.0000000000000
120.0000000000000	124.1046679959740	-47.6580961500862	0.0000000000000
121.0000000000000	124.8979968044490	-48.0273033490630	0.0000000000000
122.0000000000000	125.6712693984450	-48.3871765887900	0.0000000000000
123.0000000000000	126.4190944873690	-48.7352068171853	0.0000000000000
124.0000000000000	127.1360570617830	-49.0688739436567	0.0000000000000
125.0000000000000	127.8167508456680	-49.3856619420553	0.0000000000000
126.0000000000000	128.4558238005230	-49.6830800278268	0.0000000000000
127.0000000000000	129.0480371078910	-49.9586901078768	0.0000000000000
128.0000000000000	129.5883362651450	-50.2101398678356	0.0000000000000
129.0000000000000	130.0719313256130	-50.4352001149956	0.0000000000000
130.0000000000000	130.4943820787090	-50.6318044202848	0.0000000000000
131.0000000000000	130.8516832203800	-50.7980887557306	0.0000000000000
132.0000000000000	131.1403443614860	-50.9324287295510	0.0000000000000
133.0000000000000	131.3574600464020	-51.0334721720998	0.0000000000000
134.0000000000000	131.5007657312300	-51.1001651875654	0.0000000000000
135.0000000000000	131.5686767818350	-51.1317703032569	0.0000000000000
136.0000000000000	131.5603088520890	-51.1278759534366	0.0000000000000
137.0000000000000	131.4754793429760	-51.0883971583704	0.0000000000000
138.0000000000000	131.3146908862210	-51.0135678377757	0.0000000000000
139.0000000000000	131.0790988316360	-50.9039256797634	0.0000000000000
140.0000000000000	130.7704654708370	-50.7602908370170	0.0000000000000
141.0000000000000	130.3911041663140	-50.5837399250286	0.0000000000000
142.0000000000000	129.9438166772990	-50.3755768541903	0.0000000000000
143.0000000000000	129.4318268178170	-50.1373019549249	0.0000000000000
144.0000000000000	128.8587132069270	-49.8705806803262	0.0000000000000
145.0000000000000	128.2283433490160	-49.5772129277975	0.0000000000000
146.0000000000000	127.5448106889970	-49.2591037451751	0.0000000000000
147.0000000000000	126.8123756933750	-48.9182359104549	0.0000000000000
148.0000000000000	126.0354114709740	-48.5566446242274	0.0000000000000
149.0000000000000	125.2183540071060	-48.1763943491646	0.0000000000000
150.0000000000000	124.3656567642720	-47.7795576816457	0.0000000000000
151.0000000000000	123.4817492056720	-47.3681960490179	0.0000000000000
152.0000000000000	122.5709987147280	-46.9443419873273	0.0000000000000
153.0000000000000	121.6376753938500	-46.5099827590225	0.0000000000000
154.0000000000000	120.6859193022130	-46.0670451057465	0.0000000000000
155.0000000000000	119.7197098072380	-45.6173809848253	0.0000000000000
156.0000000000000	118.7428368523720	-45.1627541975849	0.0000000000000
157.0000000000000	117.7588740639810	-44.7048278735711	0.0000000000000
158.0000000000000	116.7711537190050	-44.2451528207490	0.0000000000000
159.0000000000000	115.7827436656760	-43.7851567846392	0.0000000000000
160.0000000000000	114.7964263315820	-43.3261346788834	0.0000000000000
161.0000000000000	113.8146799709820	-42.8692398579333	0.0000000000000
162.0000000000000	112.8396623038430	-42.4154765028254	0.0000000000000
163.0000000000000	111.8731966910200	-41.9656931872497	0.0000000000000
164.0000000000000	110.9167609804550	-41.5205776866822	0.0000000000000
165.0000000000000	109.9714791544270	-41.0806530911010	0.0000000000000
166.0000000000000	109.0381159096290	-40.6462752826080	0.0000000000000
167.0000000000000	108.1170743101880	-40.2176318431689	0.0000000000000
168.0000000000000	107.2083966654470	-39.7947424631242	0.0000000000000
169.0000000000000	106.3117687942310	-39.3774609257343	0.0000000000000
170.0000000000000	105.4265278393780	-38.9654787439843	0.0000000000000
171.0000000000000	104.5516737845930	-38.5583305204103	0.0000000000000
172.0000000000000	103.6858847952510	-38.1554010865550	0.0000000000000
173.0000000000000	102.8275364528220	-37.7559344544738	0.0000000000000
174.0000000000000	101.9747248785340	-37.3590445782531	0.0000000000000
175.0000000000000	101.1252936479280	-36.9637278797731	0.0000000000000
176.0000000000000	100.2768642886220	-36.5688774420572	0.0000000000000
177.0000000000000	99.4268700351837	-36.1732987184486	0.0000000000000
178.0000000000000	98.5725923972459	-35.7757265510419	0.0000000000000
179.0000000000000	97.7111999824328	-35.3748432384791	0.0000000000000
180.0000000000000	96.8397889230198	-34.9692973501081	0.0000000000000
181.0000000000000	95.9554241799433	-34.5577229484514	0.0000000000000
182.0000000000000	95.0551809530391	-34.1387588611115	0.0000000000000
183.0000000000000	94.1361854125692	-33.7110676368116	0.0000000000000
184.0000000000000	93.1956539858209	-33.2733538289808	0.0000000000000
185.0000000000000	92.2309304821632	-32.8243812733823	0.0000000000000
186.0000000000000	91.2395204060367	-32.3629890570229	0.0000000000000
187.0000000000000	90.2191219717734	-31.8881059521490	0.0000000000000
188.0000000000000	89.1676533047229	-31.3987630753666	0.0000000000000
189.0000000000000	88.0832756052840	-30.8941046679500	0.0000000000000
190.0000000000000	86.9644120809452	-30.3733969066216	0.0000000000000
191.0000000000000	85.8097625980257	-29.8360347223237	0.0000000000000
192.0000000000000	84.6183141149119	-29.2815466557412	0.0000000000000
193.0000000000000	83.3893470533750	-28.7095978224486	0.0000000000000
194.0000000000000	82.1224378404236	-28.1199910958622	0.0000000000000
195.0000000000000	80.8174579081231	-27.5126666417663	0.0000000000000
196.0000000000000	79.4745694726750	-26.8876999539399	0.0000000000000
197.0000000000000	78.0942184279966	-26.2452985468990	0.0000000000000
198.0000000000000	76.6771246854353	-25.5857974600996	0.0000000000000
199.0000000000000	75.2242702733620	-24.9096537196072	0.0000000000000
200.0000000000000	73.7368854820137	-24.2174398900476	0.0000000000000
201.0000000000000	72.2164333047932	-23.5098368337449	0.0000000000000
202.0000000000000	70.6645923896801	-22.7876257764811	0.0000000000000
203.0000000000000	69.0832386791718	-22.0516797629096	0.0000000000000
204.0000000000000	67.4744259073677	-21.3029545800987	0.0000000000000
205.0000000000000	65.8403649303503	-20.5424791380919	0.0000000000000
206.0000000000000	64.1834024209355	-19.7713455546709	0.0000000000000
207.0000000000000	62.5059984382214	-18.9906987164440	0.0000000000000
208.0000000000000	60.8107033947629	-18.2017255596042	0.0000000000000
209.0000000000000	59.1001344151960	-17.4056440674718	0.0000000000000
210.0000000000000	57.3769512268574	-16.6036920502330	0.0000000000000
211.0000000000000	55.6438317430034	-15.7971157816163	0.0000000000000
212.0000000000000	53.9034475234266	-14.9871585785135	0.0000000000000
213.0000000000000	52.1584393272330	-14.1750494234880	0.0000000000000
214.0000000000000	50.4113929919135	-13.3619917391392	0.0000000000000
215.0000000000000	48.6648158932339	-12.5491524327739	0.0000000000000
216.0000000000000	46.9211142737359	-11.7376513453201	0.0000000000000
217.0000000000000	45.1825717155118	-10.9285512327732	0.0000000000000
218.0000000000000	43.4513290380613	-10.1228484108637	0.0000000000000
219.0000000000000	41.7293658858420	-9.3214641860880	0.0000000000000
220.0000000000000	40.0184842742971	-8.5252371981970	0.0000000000000
221.0000000000000	38.3202943279834	-7.7349167828649	0.0000000000000
222.0000000000000	36.6362024080971	-6.9511574463600	0.0000000000000
223.0000000000000	34.9674017920433	-6.1745145279108	0.0000000000000
224.0000000000000	33.3148660245039	-5.4054411053600	0.0000000000000
225.0000000000000	31.6793450131223	-4.6442861781356	0.0000000000000
226.0000000000000	30.0613638939853	-3.8912941392581	0.0000000000000
227.0000000000000	28.4612246577455	-3.1466055321199	0.0000000000000
228.0000000000000	26.8790104479727	-2.4102590508994	0.0000000000000
229.0000000000000	25.3145925414202	-1.6821947890990	0.0000000000000
230.0000000000000	23.7676384686391	-0.9622580188034	0.0000000000000
231.0000000000000	22.2376260986751	-0.2502057455473	0.0000000000000
232.0000000000000	21.7000009761790	0.0000000000000	0.0000000000000
233.0000000000000	21.7000000038837	0.0000000000000	0.0000000000000
234.0000000000000	21.7000001065421	0.0000000000000	0.0000000000000
235.0000000000000	21.7000000307397	0.0000000000000	0.0000000000000
236.0000000000000	21.7000000082763	0.0000000000000	0.0000000000000
237.0000000000000	21.7000000019967	0.0000000000000	0.0000000000000
238.0000000000000	21.7000000004172	0.0000000000000	0.0000000000000
239.0000000000000	21.7000000001494	0.0000000000000	0.0000000000000
240.0000000000000	21.7000000000795	0.0000000000000	0.0000000000000
241.0000000000000	21.7000000000389	0.0000000000000	0.0000000000000
242.0000000000000	21.7000000000170	0.0000000000000	0.0000000000000
243.0000000000000	21.7000000000098	0.0000000000000	0.0000000000000
244.0000000000000	21.7000000000077	0.0000000000000	0.0000000000000
245.0000000000000	21.7000000000065	0.0000000000000	0.0000000000000
246.0000000000000	21.7000000000057	0.0000000000000	0.0000000000000
247.0000000000000	21.7000000000052	0.0000000000000	0.0000000000000
248.0000000000000	21.7000000000047	0.0000000000000	0.0000000000000
249.0000000000000	21.7000000000044	0.0000000000000	0.0000000000000
250.0000000000000	21.7000000000038	0.0000000000000	0.0000000000000
251.0000000000000	21.7000000000036	0.0000000000000	0.0000000000000
252.0000000000000	21.7000000000033	0.0000000000000	0.0000000000000
253.0000000000000	21.7000000000030	0.0000000000000	0.0000000000000
254.0000000000000	21.7000000000027	0.0000000000000	0.0000000000000
255.0000000000000	21.7000000000021	0.0000000000000	0.0000000000000
256.0000000000000	21.7000000000018	0.0000000000000	0.0000000000000
257.0000000000000	21.7000000000013	0.0000000000000	0.0000000000000
258.0000000000000	21.7000000000009	0.0000000000000	0.0000000000000
259.0000000000000	21.7000000000002	0.0000000000000	0.0000000000000
260.0000000000000	21.6999999999995	0.0000000000000	0.0000000000000
261.0000000000000	21.6999999999988	0.0000000000000	0.0000000000000
262.0000000000000	21.6999999999979	0.0000000000000	0.0000000000000
263.0000000000000	21.6999999999969	0.0000000000000	0.0000000000000
264.0000000000000	21.6999999999960	0.0000000000000	0.0000000000000
265.0000000000000	21.6999999999953	0.0000000000000	0.0000000000000
266.0000000000000	21.6999999999949	0.0000000000000	0.0000000000000
267.0000000000000	21.6999999999942	0.0000000000000	0.0000000000000
268.0000000000000	21.6999999999939	0.0000000000000	0.0000000000000
269.0000000000000	21.6999999999938	0.0000000000000	0.0000000000000
270.0000000000000	21.6999999999904	0.0000000000000	0.0000000000000
271.0000000000000	21.6999999999804	0.0000000000000	0.0000000000000
272.0000000000000	21.6999999999647	0.0000000000000	0.0000000000000
273.0000000000000	21.6999999999406	0.0000000000000	0.0000000000000
274.0000000000000	21.6999999998999	0.0000000000000	0.0000000000000
275.0000000000000	21.6999999998414	0.0000000000000	0.0000000000000
276.0000000000000	21.6999999994985	0.0000000000000	0.0000000000000
277.0000000000000	21.6999999985073	0.0000000000000	0.0000000000000
278.0000000000000	21.6999999953910	0.0000000000000	0.0000000000000
279.0000000000000	21.6999999861810	0.0000000000000	0.0000000000000
280.0000000000000	21.6999999614636	0.0000000000000	0.0000000000000
281.0000000000000	21.6999999007562	0.0000000000000	0.0000000000000
282.0000000000000	21.6999999981286	0.0000000000000	0.0000000000000
283.0000000000000	21.6999999755226	0.0000000000000	0.0000000000000
284.0000000000000	21.6999999920662	0.0000000000000	0.0000000000000
285.0000000000000	21.3185737738610	0.0000000000000	-0.1775119056117
286.0000000000000	20.1632396985969	0.0000000000000	-0.7151926922588
287.0000000000000	18.9485593778642	0.0000000000000	-1.2804926209629
288.0000000000000	17.7418833353192	0.0000000000000	-1.8420674396023
289.0000000000000	16.5876406307722	0.0000000000000	-2.3792403133619
290.0000000000000	15.5084012466299	0.0000000000000	-2.8815074008391
291.0000000000000	14.5100896868346	0.0000000000000	-3.3461114978549
292.0000000000000	13.5879463306412	0.0000000000000	-3.7752676837365
293.0000000000000	12.7314088853394	0.0000000000000	-4.1738915426210
294.0000000000000	11.9274390218813	0.0000000000000	-4.5480509808994
295.0000000000000	11.1625835978826	0.0000000000000	-4.9040069548914
296.0000000000000	10.4242598298115	0.0000000000000	-5.2476153647152
297.0000000000000	9.7016342543487	0.0000000000000	-5.5839179945646
298.0000000000000	8.9862624228381	0.0000000000000	-5.9168448053868
299.0000000000000	8.2725088921189	0.0000000000000	-6.2490184753978
300.0000000000000	7.5577116861760	0.0000000000000	-6.5816778612960
301.0000000000000	6.8420669785631	0.0000000000000	-6.9147316658946
302.0000000000000	6.1282476440196	0.0000000000000	-7.2469359603395
303.0000000000000	5.4208048576802	0.0000000000000	-7.5761726737808
304.0000000000000	4.7254249754154	0.0000000000000	-7.8997954337424
305.0000000000000	4.0481261032191	0.0000000000000	-8.2150034745980
306.0000000000000	3.3944837857354	0.0000000000000	-8.5192019942947
307.0000000000000	2.7689735058044	0.0000000000000	-8.8103081484104
308.0000000000000	2.1745063285600	0.0000000000000	-9.0869671566923
309.0000000000000	1.6122103540235	0.0000000000000	-9.3486540128061
310.0000000000000	1.0814755463768	0.0000000000000	-9.5956526212487
311.0000000000000	0.5802385794768	0.0000000000000	-9.8289232331259
312.0000000000000	0.1054463418028	0.0000000000000	-10.0498867356420
313.0000000000000	-0.3463894947667	0.0000000000000	-10.2601665614026
314.0000000000000	-0.7786431330853	0.0000000000000	-10.4613330302664
315.0000000000000	-1.1941165118522	0.0000000000000	-10.6546901361542
316.0000000000000	-1.5947340926296	0.0000000000000	-10.8411335039982
317.0000000000000	-1.9814174324306	0.0000000000000	-11.0210920171065
318.0000000000000	-2.3541338057866	0.0000000000000	-11.1945504453770
319.0000000000000	-2.7120844332921	0.0000000000000	-11.3611370449578
320.0000000000000	-3.0539806559977	0.0000000000000	-11.5202520870154
321.0000000000000	-3.3783506469861	0.0000000000000	-11.6712105981972
322.0000000000000	-3.6838241510491	0.0000000000000	-11.8133748755963
323.0000000000000	-3.9693553519009	0.0000000000000	-11.9462582068972
324.0000000000000	-4.2343606212497	0.0000000000000	-12.0695889773987
325.0000000000000	-4.4787650520687	0.0000000000000	-12.1833323261290
326.0000000000000	-4.7029664758904	0.0000000000000	-12.2876733998572
327.0000000000000	-4.9077362936031	0.0000000000000	-12.3829712007500
328.0000000000000	-5.0940821553243	0.0000000000000	-12.4696946789750
329.0000000000000	-5.2630984684837	0.0000000000000	-12.5483531606742
330.0000000000000	-5.4158277263457	0.0000000000000	-12.6194318116631
331.0000000000000	-5.5531499497342	0.0000000000000	-12.6833401847272
332.0000000000000	-5.6757104655133	0.0000000000000	-12.7403786084583
333.0000000000000	-5.7838890617269	0.0000000000000	-12.7907238323686
334.0000000000000	-5.8778072792770	0.0000000000000	-12.8344324203640
335.0000000000000	-5.9573659200413	0.0000000000000	-12.8714582066422
336.0000000000000	-6.0223021200043	0.0000000000000	-12.9016788569506
337.0000000000000	-6.0722545760024	0.0000000000000	-12.9249262244533
338.0000000000000	-6.1068264801712	0.0000000000000	-12.9410156387856
339.0000000000000	-6.1256379722193	0.0000000000000	-12.9497703168125
340.0000000000000	-6.1283629311748	0.0000000000000	-12.9510384851337
341.0000000000000	-6.1147481468760	0.0000000000000	-12.9447023023026
342.0000000000000	-6.0846158503068	0.0000000000000	-12.9306790364181
343.0000000000000	-6.0378528711614	0.0000000000000	-12.9089160191650
344.0000000000000	-5.9743911104205	0.0000000000000	-12.8793815579492
345.0000000000000	-5.8941845020855	0.0000000000000	-12.8420542141209
346.0000000000000	-5.7971872708788	0.0000000000000	-12.7969126843293
347.0000000000000	-5.6833372613613	0.0000000000000	-12.7439280420617
348.0000000000000	-5.5525466752548	0.0000000000000	-12.6830594268884
349.0000000000000	-5.4047009849147	0.0000000000000	-12.6142535388024
350.0000000000000	-5.2396653461894	0.0000000000000	-12.5374476227002
351.0000000000000	-5.0572967112433	0.0000000000000	-12.4525751055668
352.0000000000000	-4.8574591616197	0.0000000000000	-12.3595727323278
353.0000000000000	-4.6400397815809	0.0000000000000	-12.2583879531417
354.0000000000000	-4.4049626303295	0.0000000000000	-12.1489854259301
355.0000000000000	-4.1521989509874	0.0000000000000	-12.0313517675324
356.0000000000000	-3.8817725377122	0.0000000000000	-11.9054980515094
357.0000000000000	-3.5937600239513	0.0000000000000	-11.7714599422915
358.0000000000000	-3.2882866211437	0.0000000000000	-11.6292957120156
359.0000000000000	-2.9655184241939	0.0000000000000	-11.4790826595690
360.0000000000000	-2.6256527466535	0.0000000000000	-11.3209126126823
361.0000000000000	-2.2689080363548	0.0000000000000	-11.1548872347655
362.0000000000000	-1.8955147725212	0.0000000000000	-10.9811137885170
363.0000000000000	-1.5057084185402	0.0000000000000	-10.7997018562143
364.0000000000000	-1.0997250592112	0.0000000000000	-10.6107613093340
365.0000000000000	-0.6777998829918	0.0000000000000	-10.4144016022040
366.0000000000000	-0.2401682359925	0.0000000000000	-10.2107322625227
367.0000000000000	0.2129313610433	0.0000000000000	-9.9998642954300
368.0000000000000	0.6812530508504	0.0000000000000	-9.7819121204091
369.0000000000000	1.1645392149444	0.0000000000000	-9.5569956304955
370.0000000000000	1.6625166057972	0.0000000000000	-9.3252419923236
371.0000000000000	2.1748937851094	0.0000000000000	-9.0867868383352
372.0000000000000	2.7013597178960	0.0000000000000	-8.8417749210515
373.0000000000000	3.2415850648429	0.0000000000000	-8.5903595116629
374.0000000000000	3.7952243246403	0.0000000000000	-8.3327014029825
375.0000000000000	4.3619198072767	0.0000000000000	-8.0689670603219
376.0000000000000	4.9413065461897	0.0000000000000	-7.7993263354256
377.0000000000000	5.5330177459346	0.0000000000000	-7.5239499311816
378.0000000000000	6.1366902937585	0.0000000000000	-7.2430068365906
379.0000000000000	6.7519699270955	0.0000000000000	-6.9566619218654
380.0000000000000	7.3785157516376	0.0000000000000	-6.6650738357672
381.0000000000000	8.0160039256892	0.0000000000000	-6.3683932909440
382.0000000000000	8.6641304462876	0.0000000000000	-6.0667617672978
383.0000000000000	9.3226130750727	0.0000000000000	-5.7603106157055
384.0000000000000	9.9911925157072	0.0000000000000	-5.4491605100581
385.0000000000000	10.6696329947486	0.0000000000000	-5.1334211769299
386.0000000000000	11.3577224062875	0.0000000000000	-4.8131913282645
387.0000000000000	12.0552721603393	0.0000000000000	-4.4885587319323
388.0000000000000	12.7621168366691	0.0000000000000	-4.1596003728366
389.0000000000000	13.4781136982570	0.0000000000000	-3.8263826793418
390.0000000000000	14.2031420722009	0.0000000000000	-3.4889618113955
391.0000000000000	14.9371025676607	0.0000000000000	-3.1473840244887
392.0000000000000	15.6799160777497	0.0000000000000	-2.8016861341660
393.0000000000000	16.4315225044772	0.0000000000000	-2.4518961094241
394.0000000000000	17.1918791377714	0.0000000000000	-2.0980338270982
395.0000000000000	17.9609582593952	0.0000000000000	-1.7401121869753
396.0000000000000	18.7387475506593	0.0000000000000	-1.3781369220483
397.0000000000000	19.5252415786175	0.0000000000000	-1.0121105607562
398.0000000000000	20.3204447633021	0.0000000000000	-0.6420310460601
399.0000000000000	21.1243664707079	0.0000000000000	-0.2678940191212
400.0000000000000	21.6999945355624	0.0000000000000	-0.0000025430943
401.0000000000000	21.6999982441491	0.0000000000000	0.0000000000000
402.0000000000000	21.6999999680761	0.0000000000000	0.0000000000000
403.0000000000000	21.6999999925269	0.0000000000000	0.0000000000000
404.0000000000000	21.6999999985805	0.0000000000000	0.0000000000000
405.0000000000000	21.6999997827603	0.0000000000000	0.0000000000000
406.0000000000000	21.6999999304241	0.0000000000000	0.0000000000000
407.0000000000000	21.6999999643069	0.0000000000000	0.0000000000000
408.0000000000000	21.6999999829312	0.0000000000000	0.0000000000000
409.0000000000000	21.6999999923893	0.0000000000000	0.0000000000000
410.0000000000000	21.6999999968417	0.0000000000000	0.0000000000000
411.0000000000000	21.6999999987539	0.0000000000000	0.0000000000000
412.0000000000000	21.6999999995028	0.0000000000000	0.0000000000000
413.0000000000000	21.6999999997590	0.0000000000000	0.0000000000000
414.0000000000000	21.6999998155504	0.0000000000000	0.0000000000000
415.0000000000000	21.6999998331263	0.0000000000000	0.0000000000000
416.0000000000000	21.6999998859028	0.0000000000000	0.0000000000000
417.0000000000000	21.6999999193015	0.0000000000000	0.0000000000000
418.0000000000000	21.6999999418971	0.0000000000000	0.0000000000000
419.0000000000000	21.6999999579100	0.0000000000000	0.0000000000000
420.0000000000000	21.6999999695019	0.0000000000000	0.0000000000000
421.0000000000000	21.6999999779500	0.0000000000000	0.0000000000000
422.0000000000000	21.6999999841262	0.0000000000000	0.0000000000000
423.0000000000000	21.6999999886326	0.0000000000000	0.0000000000000
424.0000000000000	21.6999999919738	0.0000000000000	0.0000000000000
425.0000000000000	21.6999999945149	0.0000000000000	0.0000000000000
426.0000000000000	21.6999999962760	0.0000000000000	0.0000000000000
427.0000000000000	21.6999999974751	0.0000000000000	0.0000000000000
428.0000000000000	21.6999999982792	0.0000000000000	0.0000000000000
429.0000000000000	21.6999999988131	0.0000000000000	0.0000000000000
430.0000000000000	21.6999999991252	0.0000000000000	0.0000000000000
431.0000000000000	21.6999999993399	0.0000000000000	0.0000000000000
432.0000000000000	21.6999999994924	0.0000000000000	0.0000000000000
433.0000000000000	21.6999999996002	0.0000000000000	0.0000000000000
434.0000000000000	21.6999999996802	0.0000000000000	0.0000000000000
435.0000000000000	21.6999999997416	0.0000000000000	0.0000000000000
436.0000000000000	21.6999999997900	0.0000000000000	0.0000000000000
437.0000000000000	21.6999999998289	0.0000000000000	0.0000000000000
438.0000000000000	21.6999999998605	0.0000000000000	0.0000000000000
439.0000000000000	21.6999999998869	0.0000000000000	0.0000000000000
440.0000000000000	21.6999999999089	0.0000000000000	0.0000000000000
441.0000000000000	21.6999999999271	0.0000000000000	0.0000000000000
442.0000000000000	21.6999999999416	0.0000000000000	0.0000000000000
443.0000000000000	21.6999999999537	0.0000000000000	0.0000000000000
444.0000000000000	21.6999999999637	0.0000000000000	0.0000000000000
445.0000000000000	21.6999999999721	0.0000000000000	0.0000000000000
446.0000000000000	21.6999999999790	0.0000000000000	0.0000000000000
447.0000000000000	21.6999999999844	0.0000000000000	0.0000000000000
448.0000000000000	21.6999999999889	0.0000000000000	0.0000000000000
449.0000000000000	21.6999999999923	0.0000000000000	0.0000000000000
450.0000000000000	21.6999999999950	0.0000000000000	0.0000000000000
451.0000000000000	21.6999999968663	0.0000000000000	0.0000000000000
452.0000000000000	21.6999999981278	0.0000000000000	0.0000000000000
453.0000000000000	21.6999999988670	0.0000000000000	0.0000000000000
454.0000000000000	21.6999999993807	0.0000000000000	0.0000000000000
455.0000000000000	21.6999999997676	0.0000000000000	0.0000000000000
456.0000000000000	21.7000000000892	0.0000000000000	0.0000000000000
457.0000000000000	21.7000000009004	0.0000000000000	0.0000000000000
458.0000000000000	21.7000000033186	0.0000000000000	0.0000000000000
459.0000000000000	21.7000000074649	0.0000000000000	0.0000000000000
460.0000000000000	21.7000000147040	0.0000000000000	0.0000000000000
461.0000000000000	21.7000000291363	0.0000000000000	0.0000000000000
462.0000000000000	21.7000000000526	0.0000000000000	0.0000000000000
463.0000000000000	21.7000000000887	0.0000000000000	0.0000000000000
464.0000000000000	21.7000000001470	0.0000000000000	0.0000000000000
465.0000000000000	21.7000000002482	0.0000000000000	0.0000000000000
466.0000000000000	21.7000000004398	0.0000000000000	0.0000000000000
467.0000000000000	21.7000000008310	0.0000000000000	0.0000000000000
468.0000000000000	21.7000000016273	0.0000000000000	0.0000000000000
469.0000000000000	21.7000000032289	0.0000000000000	0.0000000000000
470.0000000000000	21.7000000063454	0.0000000000000	0.0000000000000
471.0000000000000	21.7000000121045	0.0000000000000	0.0000000000000
472.0000000000000	21.7000000223852	0.0000000000000	0.0000000000000
473.0000000000000	21.7000000408234	0.0000000000000	0.0000000000000
474.0000000000000	21.7000000771005	0.0000000000000	0.0000000000000
475.0000000000000	21.7000001624448	0.0000000000000	0.0000000000000
476.0000000000000	21.7000003827215	0.0000000000000	0.0000000000000
477.0000000000000	21.7000000012393	0.0000000000000	0.0000000000000
478.0000000000000	21.7000000045692	0.0000000000000	0.0000000000000
479.0000000000000	21.7000000149247	0.0000000000000	0.0000000000000
480.0000000000000	21.7000000429462	0.0000000000000	0.0000000000000
481.0000000000000	21.7000007367290	0.0000000000000	0.0000000000000
482.0000000000000	21.7000000121518	0.0000000000000	0.0000000000000
483.0000000000000	21.7000000091484	0.0000000000000	0.0000000000000
484.0000000000000	22.0332084431533	-0.1550718373733	0.0000000000000
485.0000000000000	22.7013029344768	-0.4659962525198	0.0000000000000
486.0000000000000	23.4074292822795	-0.7946203087884	0.0000000000000
487.0000000000000	24.1169755373658	-1.1248359552976	0.0000000000000
488.0000000000000	24.8076272017678	-1.4462582505154	0.0000000000000
489.0000000000000	25.4683695718563	-1.7537610628419	0.0000000000000
490.0000000000000	26.0965740628370	-2.0461210755148	0.0000000000000
491.0000000000000	26.6948653682433	-2.3245597943429	0.0000000000000
492.0000000000000	27.2686404214325	-2.5915888974936	0.0000000000000
493.0000000000000	27.8244104330291	-2.8502386364981	0.0000000000000
494.0000000000000	28.3687785005249	-3.1035820261054	0.0000000000000
495.0000000000000	28.9077903785443	-3.3544326993355	0.0000000000000
496.0000000000000	29.4464812636060	-3.6051339856915	0.0000000000000
497.0000000000000	29.9885386576584	-3.8574020112627	0.0000000000000
498.0000000000000	30.5360853698512	-4.1122247099445	0.0000000000000
499.0000000000000	31.0896026240801	-4.3698260384680	0.0000000000000
500.0000000000000	31.6480060116885	-4.6297013240188	0.0000000000000
501.0000000000000	32.2088655092373	-4.8907196582799	0.0000000000000
502.0000000000000	32.7687421499360	-5.1512805809094	0.0000000000000
503.0000000000000	33.3236019186417	-5.4095067020842	0.0000000000000
504.0000000000000	33.8692607590109	-5.6634508043245	0.0000000000000
505.0000000000000	34.4018115121999	-5.9112945354451	0.0000000000000
506.0000000000000	34.9179844546662	-6.1515161991987	0.0000000000000
507.0000000000000	35.4153997023468	-6.3830082216270	0.0000000000000
508.0000000000000	35.8926834551786	-6.6051312500834	0.0000000000000
509.0000000000000	36.3494400105615	-6.8177011285822	0.0000000000000
510.0000000000000	36.7860942275566	-7.0209155822311	0.0000000000000
511.0000000000000	37.2036396772923	-7.2152370089781	0.0000000000000
512.0000000000000	37.6033412969991	-7.4012540978093	0.0000000000000
513.0000000000000	37.9864450460358	-7.5795467056010	0.0000000000000
514.0000000000000	38.3539405764497	-7.7505754064010	0.0000000000000
515.0000000000000	38.7064085192021	-7.9146104199823	0.0000000000000
516.0000000000000	39.0439654921977	-8.0717060191379	0.0000000000000
517.0000000000000	39.3663015876342	-8.2217179759128	0.0000000000000
518.0000000000000	39.6727904217239	-8.3643547776311	0.0000000000000
519.0000000000000	39.9626429788149	-8.4992492243934	0.0000000000000
520.0000000000000	40.2350740350485	-8.6260358809622	0.0000000000000
521.0000000000000	40.4894531375175	-8.7444213409348	0.0000000000000
522.0000000000000	40.7254192957390	-8.8542376029936	0.0000000000000
523.0000000000000	40.9429477109704	-8.9554731260546	0.0000000000000
524.0000000000000	41.1423661258306	-9.0482804382163	0.0000000000000
525.0000000000000	41.3243262349533	-9.1329628315656	0.0000000000000
526.0000000000000	41.4897411309933	-9.2099452501840	0.0000000000000
527.0000000000000	41.6397026140007	-9.2797358067654	0.0000000000000
528.0000000000000	41.7753924947895	-9.3428845041029	0.0000000000000
529.0000000000000	41.8980002498309	-9.3999449125087	0.0000000000000
530.0000000000000	42.0086562065445	-9.4514430749249	0.0000000000000
531.0000000000000	42.1083855794991	-9.4978561158367	0.0000000000000
532.0000000000000	42.1980848098020	-9.5396012298635	0.0000000000000
533.0000000000000	42.2785183190203	-9.5770341710666	0.0000000000000
534.0000000000000	42.3503313355373	-9.6104552222059	0.0000000000000
535.0000000000000	42.4140730588289	-9.6401199751596	0.0000000000000
536.0000000000000	42.4702240942281	-9.6662520987858	0.0000000000000
537.0000000000000	42.5192226741398	-9.6890555420111	0.0000000000000
538.0000000000000	42.5614854394883	-9.7087242053052	0.0000000000000
539.0000000000000	42.5974201954730	-9.7254478770807	0.0000000000000
540.0000000000000	42.6274297828434	-9.7394140353458	0.0000000000000
541.0000000000000	42.6519077606471	-9.7508058384984	0.0000000000000
542.0000000000000	42.6712277850856	-9.7597971823535	0.0000000000000
543.0000000000000	42.6857292800795	-9.7665460313686	0.0000000000000
544.0000000000000	42.6957022018353	-9.7711873282278	0.0000000000000
545.0000000000000	42.7013734517929	-9.7738266705651	0.0000000000000
546.0000000000000	42.7028968974211	-9.7745356667431	0.0000000000000
547.0000000000000	42.7003481601526	-9.7733495102115	0.0000000000000
548.0000000000000	42.6937244747418	-9.7702669140530	0.0000000000000
549.0000000000000	42.6829491504234	-9.7652521871616	0.0000000000000
550.0000000000000	42.6678795752260	-9.7582389593688	0.0000000000000
551.0000000000000	42.6483173615533	-9.7491349030950	0.0000000000000
552.0000000000000	42.6240191491221	-9.7378267609276	0.0000000000000
553.0000000000000	42.5947067346982	-9.7241850598962	0.0000000000000
554.0000000000000	42.5600755296877	-9.7080680475523	0.0000000000000
555.0000000000000	42.5198007811081	-9.6893245871437	0.0000000000000
556.0000000000000	42.4735414488153	-9.6677959620391	0.0000000000000
557.0000000000000	42.4209420403832	-9.6433167296608	0.0000000000000
558.0000000000000	42.3616330102082	-9.6157149072247	0.0000000000000
559.0000000000000	42.2952304999154	-9.5848118509279	0.0000000000000
560.0000000000000	42.2213362257037	-9.5504222035197	0.0000000000000
561.0000000000000	42.1395382194335	-9.5123542391974	0.0000000000000
562.0000000000000	42.0494129351240	-9.4704108439476	0.0000000000000
563.0000000000000	41.9505289815741	-9.4243912526711	0.0000000000000
564.0000000000000	41.8424524783006	-9.3740935417818	0.0000000000000
565.0000000000000	41.7247537944796	-9.3193177654423	0.0000000000000
566.0000000000000	41.5970152490296	-9.2598695391039	0.0000000000000
567.0000000000000	41.4588392421024	-9.1955638238211	0.0000000000000
568.0000000000000	41.3098562590996	-9.1262286512394	0.0000000000000
569.0000000000000	41.1497322313475	-9.0517085491789	0.0000000000000
570.0000000000000	40.9781748374094	-8.9718674742009	0.0000000000000
571.0000000000000	40.7949384643955	-8.8865911205522	0.0000000000000
572.0000000000000	40.5998276973536	-8.7957885440919	0.0000000000000
573.0000000000000	40.3926993454937	-8.6993931052753	0.0000000000000
574.0000000000000	40.1734631301567	-8.5973627893279	0.0000000000000
575.0000000000000	39.9420812403119	-8.4896799993788	0.0000000000000
576.0000000000000	39.6985670027590	-8.3763509375858	0.0000000000000
577.0000000000000	39.4429829179851	-8.2574046910430	0.0000000000000
578.0000000000000	39.1754382854615	-8.1328921266181	0.0000000000000
579.0000000000000	38.8960865938781	-8.0028846763942	0.0000000000000
580.0000000000000	38.6051227934248	-7.8674730682170	0.0000000000000
581.0000000000000	38.3027805092545	-7.7267660288681	0.0000000000000
582.0000000000000	37.9893292062678	-7.5808889645852	0.0000000000000
583.0000000000000	37.6650712810877	-7.4299826076965	0.0000000000000
584.0000000000000	37.3303390400236	-7.2742016101957	0.0000000000000
585.0000000000000	36.9854915215154	-7.1137130649388	0.0000000000000
586.0000000000000	36.6309111348755	-6.9486949413501	0.0000000000000
587.0000000000000	36.2670001096046	-6.7793344329686	0.0000000000000
588.0000000000000	35.8941767757160	-6.6058262263489	0.0000000000000
589.0000000000000	35.5128717203214	-6.4283707123755	0.0000000000000
590.0000000000000	35.1235238850526	-6.2471721700415	0.0000000000000
591.0000000000000	34.7265766797054	-6.0624369577786	0.0000000000000
592.0000000000000	34.3224741896535	-5.8743717484256	0.0000000000000
593.0000000000000	33.9116575471298	-5.6831818404595	0.0000000000000
594.0000000000000	33.4945615224405	-5.4890695715809	0.0000000000000
595.0000000000000	33.0716113728834	-5.2922328522324	0.0000000000000
596.0000000000000	32.6432199673157	-5.0928638274022	0.0000000000000
597.0000000000000	32.2097851861937	-4.8911476666280	0.0000000000000
598.0000000000000	31.7716875826851	-4.6872614755029	0.0000000000000
599.0000000000000	31.3292882817715	-4.4813733179386	0.0000000000000
600.0000000000000	30.8829270916201	-4.2736413372174	0.0000000000000
601.0000000000000	30.4329208047799	-4.0642129653855	0.0000000000000
602.0000000000000	29.9795616746201	-3.8532242142035	0.0000000000000
603.0000000000000	29.5231160635047	-3.6407990460200	0.0000000000000
604.0000000000000	29.0638232714335	-3.4270488286329	0.0000000000000
605.0000000000000	28.6018945655157	-3.2120718836172	0.0000000000000
606.0000000000000	28.1375124401193	-2.9959531420047	0.0000000000000
607.0000000000000	27.6708301437447	-2.7787639240967	0.0000000000000
608.0000000000000	27.2019709011705	-2.5605615774593	0.0000000000000
609.0000000000000	26.7310299984873	-2.3413904472724	0.0000000000000
610.0000000000000	26.2580728358726	-2.1212809701180	0.0000000000000
611.0000000000000	25.7831371991383	-1.9002507311305	0.0000000000000
612.0000000000000	25.3062342145024	-1.6783049083392	0.0000000000000
613.0000000000000	24.8273499656803	-1.4554370252460	0.0000000000000
614.0000000000000	24.3464474508731	-1.2316298615882	0.0000000000000
615.0000000000000	23.8634688586795	-1.0068565125245	0.0000000000000
616.0000000000000	23.3783385428774	-0.7810817730689	0.0000000000000
617.0000000000000	22.8909631617543	-0.5542622029332	0.0000000000000
618.0000000000000	22.4012400454390	-0.3263500205981	0.0000000000000
619.0000000000000	21.9090545306690	-0.0972918629415	0.0000000000000
620.0000000000000	21.7000000146823	0.0000000000000	0.0000000000000
621.0000000000000	21.7000000411551	0.0000000000000	0.0000000000000
622.0000000000000	21.7000000041853	0.0000000000000	0.0000000000000
623.0000000000000	21.7000005842847	0.0000000000000	0.0000000000000
624.0000000000000	21.7000000641104	0.0000000000000	0.0000000000000
625.0000000000000	21.7000000266080	0.0000000000000	0.0000000000000
626.0000000000000	21.7000000121351	0.0000000000000	0.0000000000000
627.0000000000000	21.7000000051174	0.0000000000000	0.0000000000000
628.0000000000000	21.7000000020716	0.0000000000000	0.0000000000000
629.0000000000000	21.7000000008761	0.0000000000000	0.0000000000000
630.0000000000000	21.7000003814888	0.0000000000000	0.0000000000000
631.0000000000000	21.7000001824989	0.0000000000000	0.0000000000000
632.0000000000000	21.7000000989419	0.0000000000000	0.0000000000000
633.0000000000000	21.7000000595240	0.0000000000000	0.0000000000000
634.0000000000000	21.7000000380908	0.0000000000000	0.0000000000000
635.0000000000000	21.7000000251753	0.0000000000000	0.0000000000000
636.0000000000000	21.7000000167308	0.0000000000000	0.0000000000000
637.0000000000000	21.7000000110844	0.0000000000000	0.0000000000000
638.0000000000000	21.7000000072957	0.0000000000000	0.0000000000000
639.0000000000000	21.7000000047676	0.0000000000000	0.0000000000000
640.0000000000000	21.7000000030957	0.0000000000000	0.0000000000000
641.0000000000000	21.7000000020028	0.0000000000000	0.0000000000000
642.0000000000000	21.7000000012981	0.0000000000000	0.0000000000000
643.0000000000000	21.7000000008471	0.0000000000000	0.0000000000000
644.0000000000000	21.7000000005604	0.0000000000000	0.0000000000000
645.0000000000000	21.7000000003821	0.0000000000000	0.0000000000000
646.0000000000000	21.7000000002661	0.0000000000000	0.0000000000000
647.0000000000000	21.7000000001873	0.0000000000000	0.0000000000000
648.0000000000000	21.7000000001336	0.0000000000000	0.0000000000000
649.0000000000000	21.7000000000961	0.0000000000000	0.0000000000000
650.0000000000000	21.7000000000689	0.0000000000000	0.0000000000000
651.0000000000000	21.7000000000488	0.0000000000000	0.0000000000000
652.0000000000000	21.7000000000336	0.0000000000000	0.0000000000000
653.0000000000000	21.7000000000223	0.0000000000000	0.0000000000000
654.0000000000000	21.7000000000144	0.0000000000000	0.0000000000000
655.0000000000000	21.7000000000086	0.0000000000000	0.0000000000000
656.0000000000000	21.7000000000047	0.0000000000000	0.0000000000000
657.0000000000000	21.7000000000022	0.0000000000000	0.0000000000000
658.0000000000000	21.7000000000010	0.0000000000000	0.0000000000000
659.0000000000000	21.7000000000004	0.0000000000000	0.0000000000000
660.0000000000000	21.6999999999998	0.0000000000000	0.0000000000000
661.0000000000000	21.6999999999993	0.0000000000000	0.0000000000000
662.0000000000000	21.6999999999990	0.0000000000000	0.0000000000000
663.0000000000000	21.6999999999985	0.0000000000000	0.0000000000000
664.0000000000000	21.6999999999981	0.0000000000000	0.0000000000000
665.0000000000000	21.6999999999977	0.0000000000000	0.0000000000000
666.0000000000000	21.6999999999971	0.0000000000000	0.0000000000000
667.0000000000000	21.6999999999964	0.0000000000000	0.0000000000000
668.0000000000000	21.6999999999953	0.0000000000000	0.0000000000000
669.0000000000000	21.6999999999940	0.0000000000000	0.0000000000000
670.0000000000000	21.6999999999927	0.0000000000000	0.0000000000000
671.0000000000000	21.6999999999909	0.0000000000000	0.0000000000000
672.0000000000000	21.6999999999890	0.0000000000000	0.0000000000000
673.0000000000000	21.6999999999872	0.0000000000000	0.0000000000000
674.0000000000000	21.6999999999851	0.0000000000000	0.0000000000000
675.0000000000000	21.6999999999827	0.0000000000000	0.0000000000000
676.0000000000000	21.6999999999679	0.0000000000000	0.0000000000000
677.0000000000000	21.6999999999643	0.0000000000000	0.0000000000000
678.0000000000000	21.6999999999601	0.0000000000000	0.0000000000000
679.0000000000000	21.6999999999554	0.0000000000000	0.0000000000000
680.0000000000000	21.6999999999502	0.0000000000000	0.0000000000000
681.0000000000000	21.6999999999446	0.0000000000000	0.0000000000000
682.0000000000000	21.6999999999397	0.0000000000000	0.0000000000000
683.0000000000000	21.6999999999344	0.0000000000000	0.0000000000000
684.0000000000000	21.6999999999282	0.0000000000000	0.0000000000000
685.0000000000000	21.6999999999207	0.0000000000000	0.0000000000000
686.0000000000000	21.6999999999132	0.0000000000000	0.0000000000000
687.0000000000000	21.6999999999050	0.0000000000000	0.0000000000000
688.0000000000000	21.6999999998970	0.0000000000000	0.0000000000000
689.0000000000000	21.6999999998886	0.0000000000000	0.0000000000000
690.0000000000000	21.6999999998830	0.0000000000000	0.0000000000000
691.0000000000000	21.6999999999162	0.0000000000000	0.0000000000000
692.0000000000000	21.6999999999112	0.0000000000000	0.0000000000000
693.0000000000000	21.6999999999035	0.0000000000000	0.0000000000000
694.0000000000000	21.6999999998959	0.0000000000000	0.0000000000000
695.0000000000000	21.6999999998869	0.0000000000000	0.0000000000000
696.0000000000000	21.6999999998772	0.0000000000000	0.0000000000000
697.0000000000000	21.6999999998667	0.0000000000000	0.0000000000000
698.0000000000000	21.6999999998556	0.0000000000000	0.0000000000000
699.0000000000000	21.6999999998428	0.0000000000000	0.0000000000000
700.0000000000000	21.6999999997521	0.0000000000000	0.0000000000000
701.0000000000000	21.6999999997327	0.0000000000000	0.0000000000000
702.0000000000000	21.6999999997123	0.0000000000000	0.0000000000000
703.0000000000000	21.6999999996905	0.0000000000000	0.0000000000000
704.0000000000000	21.6999999996674	0.0000000000000	0.0000000000000
705.0000000000000	21.6999999996425	0.0000000000000	0.0000000000000
706.0000000000000	21.6999999996162	0.0000000000000	0.0000000000000
707.0000000000000	21.6999999995880	0.0000000000000	0.0000000000000
708.0000000000000	21.6999999995587	0.0000000000000	0.0000000000000
709.0000000000000	21.6999999995274	0.0000000000000	0.0000000000000
710.0000000000000	21.6999999994928	0.0000000000000	0.0000000000000
711.0000000000000	21.6999999996270	0.0000000000000	0.0000000000000
712.0000000000000	21.6999999996007	0.0000000000000	0.0000000000000
713.0000000000000	21.6999999995725	0.0000000000000	0.0000000000000
714.0000000000000	21.6999999995426	0.0000000000000	0.0000000000000
715.0000000000000	21.6999999995103	0.0000000000000	0.0000000000000
716.0000000000000	21.6999999994763	0.0000000000000	0.0000000000000
717.0000000000000	21.6999999994398	0.0000000000000	0.0000000000000
718.0000000000000	21.6999999994010	0.0000000000000	0.0000000000000
719.0000000000000	21.6999999993596	0.0000000000000	0.0000000000000
720.0000000000000	21.6999999993164	0.0000000000000	0.0000000000000
721.0000000000000	21.6999999992702	0.0000000000000	0.0000000000000
722.0000000000000	21.6999999992219	0.0000000000000	0.0000000000000
723.0000000000000	21.6999999991713	0.0000000000000	0.0000000000000
724.0000000000000	21.6999999991181	0.0000000000000	0.0000000000000
725.0000000000000	21.6999999990628	0.0000000000000	0.0000000000000
726.0000000000000	21.6999999990057	0.0000000000000	0.0000000000000
727.0000000000000	21.6999999989465	0.0000000000000	0.0000000000000
728.0000000000000	21.6999999988857	0.0000000000000	0.0000000000000
729.0000000000000	21.6999999988231	0.0000000000000	0.0000000000000
730.0000000000000	21.6999999987592	0.0000000000000	0.0000000000000
731.0000000000000	21.6999999986943	0.0000000000000	0.0000000000000
732.0000000000000	21.6999999986285	0.0000000000000	0.0000000000000
733.0000000000000	21.6999999985627	0.0000000000000	0.0000000000000
734.0000000000000	21.6999999984968	0.0000000000000	0.0000000000000
735.0000000000000	21.6999999984315	0.0000000000000	0.0000000000000
736.0000000000000	21.6999999983670	0.0000000000000	0.0000000000000
737.0000000000000	21.6999999983038	0.0000000000000	0.0000000000000
738.0000000000000	21.6999999982421	0.0000000000000	0.0000000000000
739.0000000000000	21.6999999981829	0.0000000000000	0.0000000000000
740.0000000000000	21.6999999981258	0.0000000000000	0.0000000000000
741.0000000000000	21.6999999980717	0.0000000000000	0.0000000000000
742.0000000000000	21.6999999980208	0.0000000000000	0.0000000000000
743.0000000000000	21.6999999979735	0.0000000000000	0.0000000000000
744.0000000000000	21.6999999979302	0.0000000000000	0.0000000000000
745.0000000000000	21.6999999978910	0.0000000000000	0.0000000000000
746.0000000000000	21.6999999978560	0.0000000000000	0.0000000000000
747.0000000000000	21.6999999978258	0.0000000000000	0.0000000000000
748.0000000000000	21.6999999978003	0.0000000000000	0.0000000000000
749.0000000000000	21.6999999977796	0.0000000000000	0.0000000000000
750.0000000000000	21.6999999977641	0.0000000000000	0.0000000000000
751.0000000000000	21.6999999977534	0.0000000000000	0.0000000000000
752.0000000000000	21.6999999977477	0.0000000000000	0.0000000000000
753.0000000000000	21.6999999977472	0.0000000000000	0.0000000000000
754.0000000000000	21.6999999977514	0.0000000000000	0.0000000000000
755.0000000000000	21.6999999977604	0.0000000000000	0.0000000000000
756.0000000000000	21.6999999977738	0.0000000000000	0.0000000000000
757.0000000000000	21.6999999977896	0.0000000000000	0.0000000000000
758.0000000000000	21.6999999978101	0.0000000000000	0.0000000000000
759.0000000000000	21.6999999978347	0.0000000000000	0.0000000000000
760.0000000000000	21.6999999978634	0.0000000000000	0.0000000000000
761.0000000000000	21.6999999978956	0.0000000000000	0.0000000000000
762.0000000000000	21.6999999979316	0.0000000000000	0.0000000000000
763.0000000000000	21.6999999979707	0.0000000000000	0.0000000000000
764.0000000000000	21.6999999980128	0.0000000000000	0.0000000000000
765.0000000000000	21.6999999980575	0.0000000000000	0.0000000000000
766.0000000000000	21.6999999981048	0.0000000000000	0.0000000000000
767.0000000000000	21.6999999981542	0.0000000000000	0.0000000000000
768.0000000000000	21.6999999982052	0.0000000000000	0.0000000000000
769.0000000000000	21.6999999982579	0.0000000000000	0.0000000000000
770.0000000000000	21.6999999983171	0.0000000000000	0.0000000000000
771.0000000000000	21.6999999983925	0.0000000000000	0.0000000000000
772.0000000000000	21.6999999984672	0.0000000000000	0.0000000000000
773.0000000000000	21.6999999985410	0.0000000000000	0.0000000000000
774.0000000000000	21.6999999986131	0.0000000000000	0.0000000000000
775.0000000000000	21.6999999986622	0.0000000000000	0.0000000000000
776.0000000000000	21.6999999987063	0.0000000000000	0.0000000000000
777.0000000000000	21.6999999987507	0.0000000000000	0.0000000000000
778.0000000000000	21.6999999987947	0.0000000000000	0.0000000000000
779.0000000000000	21.6999999988389	0.0000000000000	0.0000000000000
780.0000000000000	21.6999999988829	0.0000000000000	0.0000000000000
781.0000000000000	21.6999999989263	0.0000000000000	0.0000000000000
782.0000000000000	21.6999999989691	0.0000000000000	0.0000000000000
783.0000000000000	21.6999999990114	0.0000000000000	0.0000000000000
784.0000000000000	21.6999999990522	0.0000000000000	0.0000000000000
785.0000000000000	21.6999999990921	0.0000000000000	0.0000000000000
786.0000000000000	21.6999999991311	0.0000000000000	0.0000000000000
787.0000000000000	21.6999999980259	0.0000000000000	0.0000000000000
788.0000000000000	21.6999999987327	0.0000000000000	0.0000000000000
789.0000000000000	21.6999999987927	0.0000000000000	0.0000000000000
790.0000000000000	21.6999999988511	0.0000000000000	0.0000000000000
791.0000000000000	21.6999999989074	0.0000000000000	0.0000000000000
792.0000000000000	21.6999999989619	0.0000000000000	0.0000000000000
793.0000000000000	21.6999999990180	0.0000000000000	0.0000000000000
794.0000000000000	21.6999999990714	0.0000000000000	0.0000000000000
795.0000000000000	21.6999999991224	0.0000000000000	0.0000000000000
796.0000000000000	21.6999999991707	0.0000000000000	0.0000000000000
797.0000000000000	21.6999999992168	0.0000000000000	0.0000000000000
798.0000000000000	21.6999999992605	0.0000000000000	0.0000000000000
799.0000000000000	21.6999999993019	0.0000000000000	0.0000000000000
800.0000000000000	21.6999999993411	0.0000000000000	0.0000000000000
801.0000000000000	21.6999999993780	0.0000000000000	0.0000000000000
802.0000000000000	21.6999999994131	0.0000000000000	0.0000000000000
803.0000000000000	21.6999999994462	0.0000000000000	0.0000000000000
804.0000000000000	21.6999999994774	0.0000000000000	0.0000000000000
805.0000000000000	21.6999999995065	0.0000000000000	0.0000000000000
806.0000000000000	21.6999999995344	0.0000000000000	0.0000000000000
807.0000000000000	21.6999999995604	0.0000000000000	0.0000000000000
808.0000000000000	21.6999999995851	0.0000000000000	0.0000000000000
809.0000000000000	21.6999999996083	0.0000000000000	0.0000000000000
810.0000000000000	21.6999999996302	0.0000000000000	0.0000000000000
811.0000000000000	21.6999999996508	0.0000000000000	0.0000000000000
812.0000000000000	21.6999999996706	0.0000000000000	0.0000000000000
813.0000000000000	21.6999999996889	0.0000000000000	0.0000000000000
814.0000000000000	21.6999999997065	0.0000000000000	0.0000000000000
815.0000000000000	21.6999999997229	0.0000000000000	0.0000000000000
816.0000000000000	21.6999999997383	0.0000000000000	0.0000000000000
817.0000000000000	21.6999999997535	0.0000000000000	0.0000000000000
818.0000000000000	21.6999999997673	0.0000000000000	0.0000000000000
819.0000000000000	21.6999999997804	0.0000000000000	0.0000000000000
820.0000000000000	21.6999999997929	0.0000000000000	0.0000000000000
821.0000000000000	21.6999999998044	0.0000000000000	0.0000000000000
822.0000000000000	21.6999999998152	0.0000000000000	0.0000000000000
823.0000000000000	21.6999999998251	0.0000000000000	0.0000000000000
824.0000000000000	21.6999999998346	0.0000000000000	0.0000000000000
825.0000000000000	21.6999999998433	0.0000000000000	0.0000000000000
826.0000000000000	21.6999999998519	0.0000000000000	0.0000000000000
827.0000000000000	21.6999999998604	0.0000000000000	0.0000000000000
828.0000000000000	21.6999999998682	0.0000000000000	0.0000000000000
829.0000000000000	21.6999999998760	0.0000000000000	0.0000000000000
830.0000000000000	21.6999999998833	0.0000000000000	0.0000000000000
831.0000000000000	21.6999999998904	0.0000000000000	0.0000000000000
832.0000000000000	21.6999999998978	0.0000000000000	0.0000000000000
833.0000000000000	21.6999999999049	0.0000000000000	0.0000000000000
834.0000000000000	21.6999999999117	0.0000000000000	0.0000000000000
835.0000000000000	21.6999999999179	0.0000000000000	0.0000000000000
836.0000000000000	21.6999999999242	0.0000000000000	0.0000000000000
837.0000000000000	21.6999999999300	0.0000000000000	0.0000000000000
838.0000000000000	21.6999999999357	0.0000000000000	0.0000000000000
839.0000000000000	21.6999999999407	0.0000000000000	0.0000000000000
840.0000000000000	21.6999999999454	0.0000000000000	0.0000000000000
841.0000000000000	21.6999999999497	0.0000000000000	0.0000000000000
842.0000000000000	21.6999999999537	0.0000000000000	0.0000000000000
843.0000000000000	21.6999999999573	0.0000000000000	0.0000000000000
844.0000000000000	21.6999999999611	0.0000000000000	0.0000000000000
845.0000000000000	21.6999999999644	0.0000000000000	0.0000000000000
846.0000000000000	21.6999999999674	0.0000000000000	0.0000000000000
847.0000000000000	21.6999999999704	0.0000000000000	0.0000000000000
848.0000000000000	21.6999999999734	0.0000000000000	0.0000000000000
849.0000000000000	21.6999999999759	0.0000000000000	0.0000000000000
850.0000000000000	21.6999999999783	0.0000000000000	0.0000000000000
851.0000000000000	21.6999999999805	0.0000000000000	0.0000000000000
852.0000000000000	21.6999999999827	0.0000000000000	0.0000000000000
853.0000000000000	21.6999999999844	0.0000000000000	0.0000000000000
854.0000000000000	21.6999999999920	0.0000000000000	0.0000000000000
855.0000000000000	21.6999999999928	0.0000000000000	0.0000000000000
856.0000000000000	21.6999999999936	0.0000000000000	0.0000000000000
857.0000000000000	21.6999999999945	0.0000000000000	0.0000000000000
858.0000000000000	21.6999999999953	0.0000000000000	0.0000000000000
859.0000000000000	21.6999999999960	0.0000000000000	0.0000000000000
860.0000000000000	21.6999999999967	0.0000000000000	0.0000000000000
861.0000000000000	21.6999999999971	0.0000000000000	0.0000000000000
862.0000000000000	21.6999999976532	0.0000000000000	0.0000000000000
863.0000000000000	21.6999999980554	0.0000000000000	0.0000000000000
864.0000000000000	21.6999999984031	0.0000000000000	0.0000000000000
865.0000000000000	21.6999999987025	0.0000000000000	0.0000000000000
866.0000000000000	21.6999999989590	0.0000000000000	0.0000000000000
867.0000000000000	21.6999999991782	0.0000000000000	0.0000000000000
868.0000000000000	21.6999999993658	0.0000000000000	0.0000000000000
869.0000000000000	21.6999999995268	0.0000000000000	0.0000000000000
870.0000000000000	21.6999999996666	0.0000000000000	0.0000000000000
871.0000000000000	21.6999999997900	0.0000000000000	0.0000000000000
872.0000000000000	21.6999999999021	0.0000000000000	0.0000000000000
873.0000000000000	21.7000000000325	0.0000000000000	0.0000000000000
874.0000000000000	21.7000000002016	0.0000000000000	0.0000000000000
875.0000000000000	21.7000000004427	0.0000000000000	0.0000000000000
876.0000000000000	21.7000000008037	0.0000000000000	0.0000000000000
877.0000000000000	21.7000000013358	0.0000000000000	0.0000000000000
878.0000000000000	21.7000000021005	0.0000000000000	0.0000000000000
879.0000000000000	21.7000000031319	0.0000000000000	0.0000000000000
880.0000000000000	21.7000000044707	0.0000000000000	0.0000000000000
881.0000000000000	21.7000000061554	0.0000000000000	0.0000000000000
882.0000000000000	21.7000000082213	0.0000000000000	0.0000000000000
883.0000000000000	21.7000000107016	0.0000000000000	0.0000000000000
884.0000000000000	21.7000000136276	0.0000000000000	0.0000000000000
885.0000000000000	21.7000000170282	0.0000000000000	0.0000000000000
886.0000000000000	21.7000000209323	0.0000000000000	0.0000000000000
887.0000000000000	21.7000000253680	0.0000000000000	0.0000000000000
888.0000000000000	21.7000000000304	0.0000000000000	0.0000000000000
889.0000000000000	21.7000000000359	0.0000000000000	0.0000000000000
890.0000000000000	21.7000000000422	0.0000000000000	0.0000000000000
891.0000000000000	21.7000000000490	0.0000000000000	0.0000000000000
892.0000000000000	21.7000000000567	0.0000000000000	0.0000000000000
893.0000000000000	21.7000000000649	0.0000000000000	0.0000000000000
894.0000000000000	21.7000000000743	0.0000000000000	0.0000000000000
895.0000000000000	21.7000000000844	0.0000000000000	0.0000000000000
896.0000000000000	21.7000000000959	0.0000000000000	0.0000000000000
897.0000000000000	21.7000000001083	0.0000000000000	0.0000000000000
898.0000000000000	21.7000000001220	0.0000000000000	0.0000000000000
899.0000000000000	21.7000000001372	0.0000000000000	0.0000000000000
900.0000000000000	21.7000000001520	0.0000000000000	0.0000000000000
901.0000000000000	21.7000000001688	0.0000000000000	0.0000000000000
902.0000000000000	21.7000000001873	0.0000000000000	0.0000000000000
903.0000000000000	21.7000000002076	0.0000000000000	0.0000000000000
904.0000000000000	21.7000000002306	0.0000000000000	0.0000000000000
905.0000000000000	21.7000000002558	0.0000000000000	0.0000000000000
906.0000000000000	21.7000000002838	0.0000000000000	0.0000000000000
907.0000000000000	21.7000000003155	0.0000000000000	0.0000000000000
908.0000000000000	21.7000000003502	0.0000000000000	0.0000000000000
909.0000000000000	21.7000000003889	0.0000000000000	0.0000000000000
910.0000000000000	21.7000000004320	0.0000000000000	0.0000000000000
911.0000000000000	21.7000000004793	0.0000000000000	0.0000000000000
912.0000000000000	21.7000000005313	0.0000000000000	0.0000000000000
913.0000000000000	21.7000000005900	0.0000000000000	0.0000000000000
914.0000000000000	21.7000000006559	0.0000000000000	0.0000000000000
915.0000000000000	21.7000000007285	0.0000000000000	0.0000000000000
916.0000000000000	21.7000000008083	0.0000000000000	0.0000000000000
917.0000000000000	21.7000000008957	0.0000000000000	0.0000000000000
918.0000000000000	21.7000000009914	0.0000000000000	0.0000000000000
919.0000000000000	21.7000000010953	0.0000000000000	0.0000000000000
920.0000000000000	21.7000000012082	0.0000000000000	0.0000000000000
921.0000000000000	21.7000000013298	0.0000000000000	0.0000000000000
922.0000000000000	21.7000000014610	0.0000000000000	0.0000000000000
923.0000000000000	21.7000000016655	0.0000000000000	0.0000000000000
924.0000000000000	21.7000000018832	0.0000000000000	0.0000000000000
925.0000000000000	21.7000000021125	0.0000000000000	0.0000000000000
926.0000000000000	21.7000000023505	0.0000000000000	0.0000000000000
927.0000000000000	21.7000000025956	0.0000000000000	0.0000000000000
928.0000000000000	21.7000000028448	0.0000000000000	0.0000000000000
929.0000000000000	21.7000000030955	0.0000000000000	0.0000000000000
930.0000000000000	21.7000000033450	0.0000000000000	0.0000000000000
931.0000000000000	21.7000000035910	0.0000000000000	0.0000000000000
932.0000000000000	21.7000000038305	0.0000000000000	0.0000000000000
933.0000000000000	21.7000000040621	0.0000000000000	0.0000000000000
934.0000000000000	21.7000000042836	0.0000000000000	0.0000000000000
935.0000000000000	21.7000000044937	0.0000000000000	0.0000000000000
936.0000000000000	21.7000000046917	0.0000000000000	0.0000000000000
937.0000000000000	21.7000000048762	0.0000000000000	0.0000000000000
938.0000000000000	21.7000000050477	0.0000000000000	0.0000000000000
939.0000000000000	21.7000000052056	0.0000000000000	0.0000000000000
940.0000000000000	21.7000000053496	0.0000000000000	0.0000000000000
941.0000000000000	21.7000000054810	0.0000000000000	0.0000000000000
942.0000000000000	21.7000000055992	0.0000000000000	0.0000000000000
943.0000000000000	21.7000000057053	0.0000000000000	0.0000000000000
944.0000000000000	21.7000000058431	0.0000000000000	0.0000000000000
945.0000000000000	21.7000000060215	0.0000000000000	0.0000000000000
946.0000000000000	21.7000000061878	0.0000000000000	0.0000000000000
947.0000000000000	21.7000000063411	0.0000000000000	0.0000000000000
948.0000000000000	21.7000000064804	0.0000000000000	0.0000000000000
949.0000000000000	21.7000000066046	0.0000000000000	0.0000000000000
950.0000000000000	21.7000000067130	0.0000000000000	0.0000000000000
951.0000000000000	21.7000000068051	0.0000000000000	0.0000000000000
952.0000000000000	21.7000000068799	0.0000000000000	0.0000000000000
953.0000000000000	21.7000000069373	0.0000000000000	0.0000000000000
954.0000000000000	21.7000000069774	0.0000000000000	0.0000000000000
955.0000000000000	21.7000000069991	0.0000000000000	0.0000000000000
956.0000000000000	21.7000000070032	0.0000000000000	0.0000000000000
957.0000000000000	21.7000000069897	0.0000000000000	0.0000000000000
958.0000000000000	21.7000000069586	0.0000000000000	0.0000000000000
959.0000000000000	21.7000000069105	0.0000000000000	0.0000000000000
960.0000000000000	21.7000000068460	0.0000000000000	0.0000000000000
961.0000000000000	21.7000000067658	0.0000000000000	0.0000000000000
962.0000000000000	21.7000000066703	0.0000000000000	0.0000000000000
963.0000000000000	21.7000000065606	0.0000000000000	0.0000000000000
964.0000000000000	21.7000000064374	0.0000000000000	0.0000000000000
965.0000000000000	21.7000000063018	0.0000000000000	0.0000000000000
966.0000000000000	21.7000000061548	0.0000000000000	0.0000000000000
967.0000000000000	21.7000000059975	0.0000000000000	0.0000000000000
968.0000000000000	21.7000000058311	0.0000000000000	0.0000000000000
969.0000000000000	21.7000000056566	0.0000000000000	0.0000000000000
970.0000000000000	21.7000000054750	0.0000000000000	0.0000000000000
971.0000000000000	21.7000000052874	0.0000000000000	0.0000000000000
972.0000000000000	21.7000000050955	0.0000000000000	0.0000000000000
973.0000000000000	21.7000000048998	0.0000000000000	0.0000000000000
974.0000000000000	21.7000000047379	0.0000000000000	0.0000000000000
975.0000000000000	21.7000000045873	0.0000000000000	0.0000000000000
976.0000000000000	21.7000000044291	0.0000000000000	0.0000000000000
977.0000000000000	21.7000000042639	0.0000000000000	0.0000000000000
978.0000000000000	21.7000000040917	0.0000000000000	0.0000000000000
979.0000000000000	21.7000000039137	0.0000000000000	0.0000000000000
980.0000000000000	21.7000000037293	0.0000000000000	0.0000000000000
981.0000000000000	21.7000000035407	0.0000000000000	0.0000000000000
982.0000000000000	21.7000000033478	0.0000000000000	0.0000000000000
983.0000000000000	21.7000000031524	0.0000000000000	0.0000000000000
984.0000000000000	21.7000000029555	0.0000000000000	0.0000000000000
985.0000000000000	21.7000000027581	0.0000000000000	0.0000000000000
986.0000000000000	21.7000000025618	0.0000000000000	0.0000000000000
987.0000000000000	21.7000000023678	0.0000000000000	0.0000000000000
988.0000000000000	21.7000000021752	0.0000000000000	0.0000000000000
989.0000000000000	21.7000000019896	0.0000000000000	0.0000000000000
990.0000000000000	21.7000000018498	0.0000000000000	0.0000000000000
991.0000000000000	21.7000000017174	0.0000000000000	0.0000000000000
992.0000000000000	21.7000000015923	0.0000000000000	0.0000000000000
993.0000000000000	21.7000000014745	0.0000000000000	0.0000000000000
994.0000000000000	21.7000000013635	0.0000000000000	0.0000000000000
995.0000000000000	21.7000000012596	0.0000000000000	0.0000000000000
996.0000000000000	21.7000000011625	0.0000000000000	0.0000000000000
997.0000000000000	21.7000000010718	0.0000000000000	0.0000000000000
998.0000000000000	21.7000000009839	0.0000000000000	0.0000000000000
999.0000000000000	21.7000000008956	0.0000000000000	0.0000000000000
1000.0000000000000	21.7000000008144	0.0000000000000	0.0000000000000
1001.0000000000000	21.7000000007404	0.0000000000000	0.0000000000000
1002.0000000000000	21.7000000006726	0.0000000000000	0.0000000000000
1003.0000000000000	21.7000000006108	0.0000000000000	0.0000000000000
1004.0000000000000	21.7000000005550	0.0000000000000	0.0000000000000
1005.0000000000000	21.7000000005047	0.0000000000000	0.0000000000000
1006.0000000000000	21.7000000004598	0.0000000000000	0.0000000000000
1007.0000000000000	21.7000000004186	0.0000000000000	0.0000000000000
1008.0000000000000	21.7000000003813	0.0000000000000	0.0000000000000
1009.0000000000000	21.7000000003472	0.0000000000000	0.0000000000000
1010.0000000000000	21.7000000003162	0.0000000000000	0.0000000000000
1011.0000000000000	21.7000000002880	0.0000000000000	0.0000000000000
1012.0000000000000	21.7000000002624	0.0000000000000	0.0000000000000
1013.0000000000000	21.7000000002393	0.0000000000000	0.0000000000000
1014.0000000000000	21.7000000002184	0.0000000000000	0.0000000000000
1015.0000000000000	21.7000000001992	0.0000000000000	0.0000000000000
1016.0000000000000	21.7000000001818	0.0000000000000	0.0000000000000
1017.0000000000000	21.7000000001662	0.0000000000000	0.0000000000000
1018.0000000000000	21.7000000001517	0.0000000000000	0.0000000000000
1019.0000000000000	21.7000000001386	0.0000000000000	0.0000000000000
1020.0000000000000	21.7000000001266	0.0000000000000	0.0000000000000
1021.0000000000000	21.7000000001155	0.0000000000000	0.0000000000000
1022.0000000000000	21.7000000001056	0.0000000000000	0.0000000000000
1023.0000000000000	21.7000000000963	0.0000000000000	0.0000000000000
1024.0000000000000	21.7000000000876	0.0000000000000	0.0000000000000
1025.0000000000000	21.7000000000798	0.0000000000000	0.0000000000000
1026.0000000000000	21.7000000000724	0.0000000000000	0.0000000000000
1027.0000000000000	21.7000000000657	0.0000000000000	0.0000000000000
1028.0000000000000	21.7000000000597	0.0000000000000	0.0000000000000
1029.0000000000000	21.7000000000537	0.0000000000000	0.0000000000000
1030.0000000000000	21.7000000000484	0.0000000000000	0.0000000000000
1031.0000000000000	21.7000000000435	0.0000000000000	0.0000000000000
1032.0000000000000	21.7000000000388	0.0000000000000	0.0000000000000
1033.0000000000000	21.7000000000347	0.0000000000000	0.0000000000000
1034.0000000000000	21.7000000000310	0.0000000000000	0.0000000000000
1035.0000000000000	21.7000000000273	0.0000000000000	0.0000000000000
1036.0000000000000	21.7000000000242	0.0000000000000	0.0000000000000
1037.0000000000000	21.7000000000213	0.0000000000000	0.0000000000000
1038.0000000000000	21.7000000000184	0.0000000000000	0.0000000000000
1039.0000000000000	21.7000000000161	0.0000000000000	0.0000000000000
1040.0000000000000	21.7000000000138	0.0000000000000	0.0000000000000
1041.0000000000000	21.7000000000119	0.0000000000000	0.0000000000000
1042.0000000000000	21.7000000100800	0.0000000000000	0.0000000000000
1043.0000000000000	21.7000000085005	0.0000000000000	0.0000000000000
1044.0000000000000	21.7000000071054	0.0000000000000	0.0000000000000
1045.0000000000000	21.7000000058824	0.0000000000000	0.0000000000000
1046.0000000000000	21.7000000048179	0.0000000000000	0.0000000000000
1047.0000000000000	21.7000000039002	0.0000000000000	0.0000000000000
1048.0000000000000	21.7000000031191	0.0000000000000	0.0000000000000
1049.0000000000000	21.7000000024764	0.0000000000000	0.0000000000000
1050.0000000000000	21.7000000019363	0.0000000000000	0.0000000000000
1051.0000000000000	21.7000000014775	0.0000000000000	0.0000000000000
1052.0000000000000	21.7000000011258	0.0000000000000	0.0000000000000
1053.0000000000000	21.7000000008346	0.0000000000000	0.0000000000000
1054.0000000000000	21.7000000005973	0.0000000000000	0.0000000000000
1055.0000000000000	21.7000000004117	0.0000000000000	0.0000000000000
1056.0000000000000	21.7000000002607	0.0000000000000	0.0000000000000
1057.0000000000000	21.7000000001373	0.0000000000000	0.0000000000000
1058.0000000000000	21.7000000000343	0.0000000000000	0.0000000000000
1059.0000000000000	21.6999999999454	0.0000000000000	0.0000000000000
1060.0000000000000	21.6999999998641	0.0000000000000	0.0000000000000
1061.0000000000000	21.6999999997852	0.0000000000000	0.0000000000000
1062.0000000000000	21.6999999997287	0.0000000000000	0.0000000000000
1063.0000000000000	21.6999999996584	0.0000000000000	0.0000000000000
1064.0000000000000	21.6999999995852	0.0000000000000	0.0000000000000
1065.0000000000000	21.6999999995090	0.0000000000000	0.0000000000000
1066.0000000000000	21.6999999994292	0.0000000000000	0.0000000000000
1067.0000000000000	21.6999999993459	0.0000000000000	0.0000000000000
1068.0000000000000	21.6999999992589	0.0000000000000	0.0000000000000
1069.0000000000000	21.6999999991681	0.0000000000000	0.0000000000000
1070.0000000000000	21.6999999990728	0.0000000000000	0.0000000000000
1071.0000000000000	21.6999999989601	0.0000000000000	0.0000000000000
1072.0000000000000	21.6999999988397	0.0000000000000	0.0000000000000
1073.0000000000000	21.6999999999985	0.0000000000000	0.0000000000000
1074.0000000000000	21.6999999999987	0.0000000000000	0.0000000000000
1075.0000000000000	21.6999999999985	0.0000000000000	0.0000000000000
1076.0000000000000	21.6999999999982	0.0000000000000	0.0000000000000
1077.0000000000000	21.6999999999981	0.0000000000000	0.0000000000000
1078.0000000000000	21.6999999999980	0.0000000000000	0.0000000000000
1079.0000000000000	21.6999999999977	0.0000000000000	0.0000000000000
1080.0000000000000	21.6999999999975	0.0000000000000	0.0000000000000
1081.0000000000000	21.6999999999972	0.0000000000000	0.0000000000000
1082.0000000000000	21.6999999999969	0.0000000000000	0.0000000000000
1083.0000000000000	21.6999999999968	0.0000000000000	0.0000000000000
1084.0000000000000	21.6999999999966	0.0000000000000	0.0000000000000
1085.0000000000000	21.6999999999963	0.0000000000000	0.0000000000000
1086.0000000000000	21.6999999999962	0.0000000000000	0.0000000000000
1087.0000000000000	21.6999999999959	0.0000000000000	0.0000000000000
1088.0000000000000	21.6999999999957	0.0000000000000	0.0000000000000
1089.0000000000000	21.6999999999955	0.0000000000000	0.0000000000000
1090.0000000000000	21.6999999999919	0.0000000000000	0.0000000000000
1091.0000000000000	21.6999999999911	0.0000000000000	0.0000000000000
1092.0000000000000	21.6999999999906	0.0000000000000	0.0000000000000
1093.0000000000000	21.6999999999901	0.0000000000000	0.0000000000000
1094.0000000000000	21.6999999999895	0.0000000000000	0.0000000000000
1095.0000000000000	21.6999999999891	0.0000000000000	0.0000000000000
1096.0000000000000	21.6999999999883	0.0000000000000	0.0000000000000
1097.0000000000000	21.6999999999877	0.0000000000000	0.0000000000000
1098.0000000000000	21.6999999999871	0.0000000000000	0.0000000000000
1099.0000000000000	21.6999999999865	0.0000000000000	0.0000000000000
1100.0000000000000	21.6999999999858	0.0000000000000	0.0000000000000
1101.0000000000000	21.6999999999853	0.0000000000000	0.0000000000000
1102.0000000000000	21.6999999999844	0.0000000000000	0.0000000000000
1103.0000000000000	21.6999999999837	0.0000000000000	0.0000000000000
1104.0000000000000	21.6999999999830	0.0000000000000	0.0000000000000
1105.0000000000000	21.6999999999824	0.0000000000000	0.0000000000000
1106.0000000000000	21.6999999999816	0.0000000000000	0.0000000000000
1107.0000000000000	21.6999999999809	0.0000000000000	0.0000000000000
1108.0000000000000	21.6999999999803	0.0000000000000	0.0000000000000
1109.0000000000000	21.6999999999796	0.0000000000000	0.0000000000000
1110.0000000000000	21.6999999999788	0.0000000000000	0.0000000000000
1111.0000000000000	21.6999999999779	0.0000000000000	0.0000000000000
1112.0000000000000	21.6999999999774	0.0000000000000	0.0000000000000
1113.0000000000000	21.6999999999766	0.0000000000000	0.0000000000000
1114.0000000000000	21.6999999999759	0.0000000000000	0.0000000000000
1115.0000000000000	21.6999999999752	0.0000000000000	0.0000000000000
1116.0000000000000	21.6999999999745	0.0000000000000	0.0000000000000
1117.0000000000000	21.6999999999738	0.0000000000000	0.0000000000000
1118.0000000000000	21.6999999999732	0.0000000000000	0.0000000000000
1119.0000000000000	21.6999999999722	0.0000000000000	0.0000000000000
1120.0000000000000	21.6999999999716	0.0000000000000	0.0000000000000
1121.0000000000000	21.6999999999711	0.0000000000000	0.0000000000000
1122.0000000000000	21.6999999999704	0.0000000000000	0.0000000000000
1123.0000000000000	21.6999999999701	0.0000000000000	0.0000000000000
1124.0000000000000	21.6999999999694	0.0000000000000	0.0000000000000
1125.0000000000000	21.6999999999688	0.0000000000000	0.0000000000000
1126.0000000000000	21.6999999999683	0.0000000000000	0.0000000000000
1127.0000000000000	21.6999999999678	0.0000000000000	0.0000000000000
1128.0000000000000	21.6999999999671	0.0000000000000	0.0000000000000
1129.0000000000000	21.6999999999666	0.0000000000000	0.0000000000000
1130.0000000000000	21.6999999999661	0.0000000000000	0.0000000000000
1131.0000000000000	21.6999999999655	0.0000000000000	0.0000000000000
1132.0000000000000	21.6999999999651	0.0000000000000	0.0000000000000
1133.0000000000000	21.6999999999646	0.0000000000000	0.0000000000000
1134.0000000000000	21.6999999999641	0.0000000000000	0.0000000000000
1135.0000000000000	21.6999999999636	0.0000000000000	0.0000000000000


==> results_plot_data/hist_DDP.dat <==
a_1	a_2.5	a_5	a_7	a_10
7.871819934	8.814572387	8.112002913	4.680756943	7.885703738
9.011557121	9.001066644	8.991666516	10.42290944	6.00403357
8.778407146	8.647070243	8.345192967	8.269680053	8.50182611
8.831050012	8.824677007	8.394745487	8.911378799	-1.41E-11
9.0160229	8.707773871	8.040697563	6.082308091	13.91806549
9.025365471	9.049218159	9.002369009	8.713410748	7.521406756
8.999604653	7.510501774	8.885516559	8.890018633	8.531631097
8.915063687	9.003958205	8.465643794	9.029868447	8.745748881
8.759016834	8.418108844	8.456721482	7.789464819	7.727439545
9.019194789	9.035647043	9.019449428	7.627556093	9.101008986
9.013719595	8.989031321	9.001097323	7.984089065	8.236300681
8.934311511	8.766821417	8.418190384	7.844668449	1.770833747
9.014393488	8.945456876	9.021137666	9.287932716	5.301328712
8.393459637	9.037911098	8.115153499	8.922296865	9.00003503
8.717542493	8.725257124	1.920615214	8.835742767	-1.24E-09
9.003867722	8.632156783	9.041143086	9.002077274	9.148793001
9.004838734	9.004496078	8.338884377	8.960103618	10.07750007
8.61989187	9.092134426	9.159037275	9.144837336	8.448262607
8.995118856	9.115899669	7.628665957	6.646752187	9.013784013
9.006038502	6.056379759	7.780720629	8.127842916	9.167795669
9.01885584	8.718135533	8.858876884	9.16511361	8.163890197
8.897172675	8.576269171	9.058720753	8.313933144	9.15567585
8.994578336	9.051927332	9.037403132	9.046862282	7.829602984
8.998696571	9.053578408	9.071581814	8.655504504	3.229784897
9.007686669	8.654929527	9.151423551	7.679160676	9.007027842
8.91326019	8.993617831	9.053700233	7.510125348	6.600878032
9.005240275	7.979468308	9.010958534	9.028786665	9.047073814
9.022361852	9.049043805	9.014332911	9.00310221	4.751221858
8.899465887	9.065661457	9.081046187	7.516725068	9.013207689
7.852121683	8.998556866	8.076033733	8.772478029	8.308523357
8.811757649	9.039726125	8.150806498	7.630339304	6.254693102
9.032442313	9.033283338	7.6412405	8.118475057	7.807323
9.016301675	9.073360008	9.197879326	7.631413506	22.6669826
8.969767783	8.997174723	9.012586627	9.816676988	9.168607062
8.976244723	9.021055336	8.351617975	9.091617481	9.096559492
9.011093033	9.075117547	9.076624177	9.013141697	9.538066341
8.802998693	8.998183129	8.377698496	7.802285754	7.802991216
8.994681272	8.999979604	14.26185875	9.240820223	8.953263401
8.763123765	9.007796339	9.038963505	9.077794971	9.508728594
8.957433311	8.881232079	9.078554824	8.038189488	9.083044757
8.810572137	9.051338179	9.101722508	9.009714508	8.965988449
9.040672491	8.909366797	10.71237597	9.025262004	7.79792035
9.023061923	8.718107458	8.370586564	0.412051202	9.003903717
8.754214229	8.994975732	9.167052883	9.134177022	7.534841959
8.927015357	8.755205379	9.034090813	8.354408891	17.85997376
8.867729598	8.825754697	7.551907547	9.027184324	9.021684795
9.006523511	9.106923531	7.950342874	9.165693646	-9.00E-09
9.006656956	9.0931908	9.042188195	7.374744177	-6.97E-10
8.90809019	9.038641644	7.513086851	9.038727639	2.027107124
8.995564779	9.081974997	7.734143663	7.533384116	9.0581835
8.889241518	7.914972407	7.543869694	9.071229875	7.960828931
8.984619227	9.041795438	9.055663805	5.651223451	9.265004207
9.002436178	8.84994872	9.059983902	8.740926497	9.004961495
9.016394509	9.004567241	8.959776493	8.997532892	9.100550748
9.005108788	9.027365307	9.038906714	8.741372144	7.865038375
9.014285765	9.119668729	9.401691693	9.157048889	10.96449289
9.017377047	9.022035714	8.949677983	7.658137463	4.239562073
9.039333031	9.006438649	9.061240428	8.691036915	9.09058766
8.796821398	8.894828202	9.126777861	11.29445709	7.525418757
8.722388252			9.846294841	8.486623325
			9.213296066	10.95244342
			9.146812729	8.412335218
			10.61696163	9.442070573
			9.04245573
			8.597215032
			9.073030161
			9.045294037
			8.963402501
			9.163539273
			8.434931089
			8.403243705
			7.591569859
			8.319083916
			8.51444906
			7.669822247
			9.054834207
			7.602848033
			9.009646244
			9.040382282	


==> results_plot_data/results_SPD_residual_0.01.dat <==
1 349.42548911495413 349.42548911495413 349.42548911495413
2 133.57388840506485 133.57388840506482 133.57388840506485
3 123.56549246757697 123.56549246757696 123.56549246757697
4 109.70146273763922 109.70146273763922 109.70146273763922
5 91.7746868336162 91.7746868336162 91.7746868336162
6 84.31285639198367 84.31285639198367 84.31285639198367
7 85.63824235333364 85.63824235333365 85.63824235333364
8 87.16357229332947 87.16357229332945 87.16357229332947
9 84.46354129213925 84.46354129213927 84.46354129213925
10 77.61964495293199 77.61964495293198 77.61964495293199
11 68.27523603264427 68.27523603264426 68.27523603264427
12 57.825673064318316 57.82567306431831 57.825673064318316
13 47.24459665832017 47.24459665832017 47.24459665832017
14 37.34450186299638 37.344501862996374 37.34450186299638
15 28.690446714858172 28.690446714858176 28.690446714858172
16 21.579334035715384 21.579334035715384 21.579334035715384
17 16.04266866493071 16.042668664930712 16.04266866493071
18 11.918906769694438 11.918906769694436 11.918906769694438
19 8.931062246822949 8.931062246822949 8.931062246822949
20 6.770091766167118 6.770091766167118 6.770091766167118
21 5.202207757638852 5.202207757638851 5.202207757638852
22 4.072705577583373 4.072705577583373 4.072705577583373
23 3.323268642733253 3.3232686427332534 3.323268642733253
24 2.9271072111824 2.9271072111823995 2.9271072111824
25 2.843108180547203 2.8431081805472025 2.843108180547203
26 2.998896381234131 2.9988963812341316 2.998896381234131
27 3.3011798492986117 3.3011798492986113 3.3011798492986117
28 3.657508113904691 3.6575081139046905 3.657508113904691
29 3.993277069140995 3.9932770691409947 3.993277069140995
30 4.2565816867998505 4.2565816867998505 4.2565816867998505
31 4.41408804441374 4.41408804441374 4.41408804441374
32 4.445332899877701 4.445332899877701 4.445332899877701
33 4.339970568487439 4.339970568487438 4.339970568487439
34 4.099318662262113 4.099318662262113 4.099318662262113
35 3.7387817057327504 3.738781705732751 3.7387817057327504
36 3.2877212957340953 3.287721295734095 3.2877212957340953
37 2.7854259660258855 2.785425966025886 2.7854259660258855
38 2.27458778127117 2.27458778127117 2.27458778127117
39 1.7947190732088638 1.7947190732088638 1.7947190732088638
40 1.37753935368522 1.3775393536852198 1.37753935368522
41 1.0448787470735663 1.0448787470735663 1.0448787470735663
42 0.8084797629549716 0.8084797629549715 0.8084797629549716
43 0.6706893478324405 0.6706893478324404 0.6706893478324405
44 0.625421093955872 0.6254210939558719 0.625421093955872
45 0.6592919162253574 0.6592919162253574 0.6592919162253574
46 0.7531557921491228 0.7531557921491226 0.7531557921491228
47 0.8842275994673844 0.8842275994673844 0.8842275994673844
48 1.0286349256061775 1.0286349256061778 1.0286349256061775
49 1.163932832191366 1.1639328321913658 1.163932832191366
50 1.2721915217922175 1.2721915217922175 1.2721915217922175
51 1.3383557637221914 1.3383557637221917 1.3383557637221914
52 1.354231431576169 1.354231431576169 1.354231431576169
53 1.3176603327402414 1.3176603327402414 1.3176603327402414
54 1.231767820039409 1.2317678200394093 1.231767820039409
55 1.1041921678805255 1.1041921678805255 1.1041921678805255
56 0.9460349631159908 0.9460349631159908 0.9460349631159908
57 0.7705990821281473 0.7705990821281472 0.7705990821281473
58 0.5920074059269052 0.5920074059269052 0.5920074059269052
59 0.4238267450845447 0.4238267450845447 0.4238267450845447
60 0.0 0.0 0.0
61 0.0 0.0 0.0
62 0.0 0.0 0.0
63 0.0 0.0 0.0
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0


==> results_plot_data/results_SPD_residual_0.025.dat <==
1 334.89211508089534 346.88851885406393 357.8138664056972
2 125.77252273958712 132.84988690798815 138.83795212827033
3 117.47182402266515 123.11983958674018 128.47415911019732
4 104.1904971196833 109.54151189066715 114.74665782691446
5 87.05280780671174 91.71465714686906 97.1244984223187
6 79.4772050583135 84.05070820613876 89.3717888638672
7 80.75237611516211 84.99646284663986 90.94958683940588
8 81.89393615417305 86.17916901300083 92.27798190253743
9 79.30438180153335 83.24808958984731 89.14295852405482
10 72.7481200170186 76.41336005126793 81.81353659171485
11 63.82185871275941 67.18644409982505 71.96340190098587
12 54.01978697377492 56.8833612378846 60.969923450983075
13 44.128392521441796 46.438240511193264 49.784733608731116
14 34.687986239212954 36.645418884259776 39.29075660935716
15 26.420044822335715 28.087285813095637 30.11825626179858
16 19.71396123382753 21.071688384011534 22.588157264804096
17 14.597378633405349 15.63440327326568 16.74690372804277
18 10.878684467885941 11.60999820765578 12.420572296472882
19 8.229231436242863 8.71364983957262 9.389465814008977
20 6.327456970293406 6.634588350165769 7.083923962470083
21 4.916104701832981 5.129826611119165 5.452130138680074
22 3.8666872810609996 4.052994962892893 4.32922854928844
23 3.0043523010695266 3.344833134322859 3.7661076529729853
24 2.466575503555427 2.979915810989952 3.5233956394938137
25 2.2333729264968665 2.9151333918241447 3.538575312344768
26 2.249080233104762 3.0762970262617504 3.736503785072831
27 2.4348290440951046 3.370047884737737 4.025587422865308
28 2.7094954970322775 3.7060877621765256 4.4598241020169445
29 3.006047757444414 4.013534024711095 4.861121818423933
30 3.275103271539602 4.244863547331331 5.152361057622982
31 3.4812825177060502 4.370788884904614 5.2997242201754045
32 3.525203159695333 4.372757912858154 5.1810768367479945
33 3.3685083156017535 4.2433752775169795 4.971321774775827
34 3.090237813035466 3.9858552744882196 4.704510808013645
35 2.74574667890342 3.6165385660788827 4.294175906338307
36 2.3599696072750422 3.164671387072907 3.734018114988387
37 1.9634548068068762 2.6696693753040135 3.1519409491889756
38 1.5871940322023874 2.172982476492439 2.598293750664131
39 1.2572197260613933 1.7121791058205766 2.052064293983664
40 0.9919885240692011 1.317204906324213 1.5806596642427038
41 0.8010308063137838 1.0075888132994795 1.189101523011698
42 0.6644722970893124 0.7928460141886584 0.8974700856470045
43 0.5496868867654467 0.6737213218920206 0.7684591973684741
44 0.5049195977597724 0.6426016858710354 0.7538776852132146
45 0.49689375123836027 0.6855769602067866 0.8276449327077651
46 0.0 0.7775077141315789 0.9581052206784093
47 0.0 0.9061787310406533 1.129841806331345
48 0.0 1.0436347729083697 1.3079465361556049
49 0.0 1.168690876336265 1.4660112568775228
50 0.0 1.2638816700450124 1.5833396407915974
51 0.0 1.3167917255989032 1.6455317805272016
52 0.0 1.3206508400296983 1.6451335034511163
53 0.0 1.2742243445732038 1.5815402255760633
54 0.0 1.181065377232169 1.4349329170124996
55 0.0 1.0494751372725624 1.2916244392418617
56 0.0 0.8905047236306822 1.091630939568567
57 0.0 0.7175984485600851 0.9149735124284748
58 0.0 0.5408783669718341 0.713445908103848
59 0.0 0.31098764733797823 0.5260294141408508
60 0.0 0.010634120014604904 0.3599249667357963
61 0.0 0.0 0.0
62 0.0 0.0 0.0
63 0.0 0.0 0.0
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0


==> results_plot_data/results_SPD_residual_0.05.dat <==
1 315.6218292376632 348.9693923574667 375.1463209873258
2 116.720116377469 132.47549402218576 144.63102588548787
3 109.70157029197469 123.10343781851361 133.37653868428464
4 98.0929622719039 109.55964597704637 120.11750050396353
5 81.23869094280744 91.49931805945347 100.52003752832826
6 72.86355979067672 83.72330170991938 93.07912342412689
7 73.1663440321273 84.77510842372378 95.3656805941371
8 74.9392901212539 86.14889154596362 96.58332776769585
9 73.50962325214913 83.3251818375184 92.45521772188904
10 68.70683338903335 76.46639064347194 84.1121249983214
11 61.115677382607934 67.1857629341257 73.34074663712417
12 51.43712192374169 56.84138561080343 61.99652154335008
13 41.863573365702386 46.37677104433579 50.93740732807031
14 33.08698304611333 36.58577455605427 40.56609950245695
15 25.242311224356932 28.06008025554612 31.491455638038733
16 18.702490845789065 21.083257665551976 23.76287247439388
17 13.760696964981546 15.675608031962705 17.7579462988494
18 10.255553884092249 11.667569352850405 13.321963980396845
19 7.866270362096828 8.77698752940219 9.915543277308686
20 6.046027411213701 6.697963270085688 7.562663511192964
21 4.706359447084226 5.183139295940543 5.7976788632157
22 3.5960774292916993 4.089582873212452 4.6722513165554185
23 2.722275814597563 3.356455497779626 4.0545085756985
24 2.1480279208131883 2.95963155909643 3.7564604229407705
25 1.8604306225954246 2.8586196298681608 3.94761670266643
26 1.7623746944008027 2.983740331420878 4.344222541629895
27 1.8212733473681026 3.2459992970565983 4.83290037970629
28 2.0265989202961268 3.5557101847274595 5.310003542324774
29 2.314387754335062 3.844398602471671 5.695590216196485
30 2.624189275653456 4.066388182530479 5.936813689566886
31 2.790329281451843 4.192156456528173 6.004014394288422
32 2.751281743062228 4.20332881821148 5.934437660495492
33 2.652996856747978 4.090542710167189 5.815447194770321
34 2.489448387115492 3.855025595945751 5.498756164442405
35 2.2628549891233396 3.511152974570289 5.011619711255789
36 1.9867245581243738 3.0862871394745692 4.397482648592145
37 1.6838830040622788 2.617131536800567 3.7104765257517967
38 1.3807701490723527 2.142666869458822 3.006966755141457
39 1.0983077458085286 1.6995170596766893 2.3446577841199945
40 0.8293197502863746 1.3173626560446998 1.787282997958578
41 0.6334972660894723 1.01479154093769 1.3112440177074451
42 0.516528621577341 0.8020869502689275 1.0641092169081199
43 0.4728062200430941 0.6785613852455432 0.9210233311515678
44 0.0 0.6306176148625554 0.8543250032422691
45 0.0 0.6435684922110222 0.9710790303534463
46 0.0 0.7127251839441608 1.1523799680076987
47 0.0 0.8259896392580263 1.3600126322355497
48 0.0 0.9481640509525037 1.56268296533957
49 0.0 1.058323546741977 1.7328781159141917
50 0.0 1.1423926108880078 1.8492264496943633
51 0.0 1.189195072466784 1.8978857508305098
52 0.0 1.1925508880549407 1.8730336711333226
53 0.0 1.1511611456642175 1.8408065657723431
54 0.0 1.0682513503257096 1.7376487750551037
55 0.0 0.9509108104568759 1.5819757884422485
56 0.0 0.8090549415587603 1.418709363653591
57 0.0 0.6502551268157754 1.1446053227379154
58 0.0 0.47565187790894525 0.8724783728518835
59 0.0 0.25101315621307896 0.6546476873719559
60 0.0 0.054297053402639586 0.4730588743677382
61 0.0 0.0 0.0
62 0.0 0.0 0.0
63 0.0 0.0 0.0
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0


==> results_plot_data/results_SPD_residual_0.07.dat <==
1 306.5857350042739 350.6558769337829 384.10407902471115
2 112.78271890115076 134.93695293139697 154.57255242031204
3 106.95783886120587 124.84818732243032 139.71348943730902
4 96.07827957692388 111.18957230841673 123.73568653194833
5 80.88633659735642 93.25304555653975 106.07228552628762
6 73.23312411078302 85.42046545988195 101.80149419452128
7 72.68686794687433 86.0773240150212 103.37904706292784
8 73.79826267735267 86.96253713337424 102.85886361403388
9 71.68444286371076 83.73816891657434 97.98564942884174
10 66.27645045144217 76.67336217110415 89.80024670612607
11 58.57502107767084 67.34017097348973 79.28909266049811
12 49.702496739038416 57.00563875527348 67.89377081419649
13 40.13448263554762 46.5429177105721 56.1132936149903
14 31.300975765274206 36.72171946077534 44.93761585336675
15 23.96806307810917 28.14434743100633 34.82985325314496
16 17.60803692738549 21.125284018857464 26.194876472654403
17 12.827527278451148 15.698268156080031 19.26750739456809
18 9.477012002550252 11.693521489718782 14.03836086485754
19 7.256435750485395 8.816672926819747 10.427738906502332
20 5.711400524793828 6.750962898072991 8.537979189658595
21 4.5545886343412025 5.2374487240470335 6.474097322732473
22 3.5873527216345464 4.147046815736994 5.054711190516636
23 2.6734708424977356 3.4261351361369927 4.858651478341077
24 2.135447403959236 3.050441028203005 4.929888569254873
25 1.8267271653673467 2.9772005749304697 5.19388521683595
26 1.6613903355332682 3.125945101911308 5.003523657252371
27 1.6670929626709226 3.4067461121881966 5.591262958404943
28 1.7978657681713777 3.727796230686828 6.160319588959323
29 2.0036667591809874 4.017493537418471 6.275866407249522
30 2.045508620202971 4.233556300129187 6.696034188800945
31 2.0212323973870294 4.348718724568725 6.971740817833374
32 1.979496528191413 4.3458780040686715 6.999935675653362
33 1.9077894898779346 4.216819581194134 6.773517598271929
34 1.7963829202725847 3.9638303554654324 6.365968289463914
35 1.6433512620050397 3.60174296063361 5.797811295476643
36 1.368777783079519 3.1584752136342287 4.919880724418792
37 1.15976500254741 2.673673202601692 4.000796848169376
38 1.0276867122031703 2.187856643295961 3.2322702186466903
39 0.8580640309156231 1.7380504175165623 2.568112418968684
40 0.6967136403690117 1.3526988789768986 2.0053873911158777
41 0.5695652449483485 1.0500205359468622 1.5186911061678894
42 0.4793182312277873 0.8387508321643147 1.2687114122915513
43 0.0 0.7144591835582971 1.1527403911974223
44 0.0 0.6626094264028888 1.1550675661687957
45 0.0 0.6755527380392604 1.284874483190771
46 0.0 0.7590306457883007 1.5028699367494474
47 0.0 0.8630356107058123 1.6128145633296749
48 0.0 0.978321125782429 1.899786791346198
49 0.0 1.0803374482331136 2.000915093704342
50 0.0 1.1553616868715455 2.0419716615316332
51 0.0 1.192978402510275 2.0819389137366118
52 0.0 1.1877444080856574 2.1794139466262954
53 0.0 1.1390339881754958 2.187855094293013
54 0.0 1.0505858504204895 2.10723127261782
55 0.0 0.9255457499505221 1.9204182800691512
56 0.0 0.7801882824540236 1.6120078918306184
57 0.0 0.6205603778792289 1.2819258771420188
58 0.0 0.44520225276322467 0.956562177663762
59 0.0 0.24133762175344217 0.6970736764640689
60 0.0 0.07159689155195935 0.47026173810001426
61 0.0 0.0 0.0
62 0.0 0.0 0.0
63 0.0 0.0 0.0
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0


==> results_plot_data/results_SPD_residual_0.1.dat <==
1 297.82042416470745 352.34592614772674 407.3858207883476
2 104.58177062690423 134.57647825102939 159.76172755300092
3 95.02885956652365 124.570688156935 146.0562181403018
4 89.4267517596893 110.79854350717048 127.32976813997024
5 75.17742114534698 92.61797621012532 110.14588579092077
6 67.17690237903868 84.69934186765984 100.1463968355226
7 62.56550954809704 85.53848733298456 104.06762462845795
8 61.90890487251343 86.69785826890612 108.03599642293767
9 59.61398544493154 83.63668950738284 104.15148658759007
10 55.135040588878034 76.63499345832396 93.87997998636678
11 49.2809180663717 67.37259828338394 80.92977281114558
12 42.500669739598536 57.11436087342626 67.82359920018473
13 35.055386100896534 46.73877431958376 55.80878664614673
14 27.759244064719773 36.98343386544453 44.68095652642493
15 21.36797000846233 28.44348720261267 34.74251565448897
16 16.237329639897045 21.42517087501409 26.499197201912267
17 12.236030354951264 15.969471717970459 19.808650355097022
18 9.031400642232246 11.915279784654425 15.173497695443476
19 6.921520553491176 8.992890269276792 11.54019893875823
20 5.242386183843508 6.896195667674963 8.647752330458017
21 3.8548560303953656 5.3726367358983165 6.604703193351162
22 2.8379295899165244 4.269518323227503 5.468588323936235
23 2.180500793602075 3.5320639863619148 4.982052442622763
24 1.8526816025212112 3.1350245365309206 4.730871267020826
25 1.4765599579099962 3.0445728815045685 5.117102264973801
26 1.42451181005237 3.1834814959793087 5.71316716729979
27 1.1971767130178521 3.452854190833991 6.14607426707641
28 1.0637820313123845 3.7661873298302924 6.532290878404982
29 0.9934783843657746 4.053377532370778 6.741774590829868
30 0.9670509127140614 4.269131150832817 6.93475251362903
31 0.9734986565132925 4.386442740639129 7.148551434144127
32 1.0024703657921308 4.388199775261497 7.119149615049959
33 1.0396175322894987 4.265203933524542 6.98542186655244
34 1.0677210766108405 4.015251045059841 6.410214294128059
35 1.0717515507368751 3.6546091802505742 6.065193522904003
36 1.0434982143665605 3.210432749519746 5.31925892352311
37 0.9829402451609554 2.723326351341735 4.5758074801332995
38 0.8560309582832416 2.2348215588901996 4.007764065414198
39 0.7013326211359953 1.781677195422176 3.3666655175365605
40 0.6083568517773296 1.3912717966250203 2.5958428721139377
41 0.5029420405211035 1.083078904585021 2.078895308783296
42 0.3822969576063848 0.866319728038145 1.5202519337696574
43 0.0 0.7325082051670433 1.3113074646277627
44 0.0 0.6695664335361888 1.1682577506052407
45 0.0 0.6823257008151605 1.2629120740043915
46 0.0 0.7554171680126845 1.4842598670377989
47 0.0 0.8587704670895434 1.7252395514334116
48 0.0 0.9717441298385358 1.9154010072048544
49 0.0 1.0720758478374341 2.0345723088835177
50 0.0 1.1453332117389032 2.1921268069324995
51 0.0 1.181578320395274 2.326395937113747
52 0.0 1.174465927797459 2.261237669517369
53 0.0 1.124156496965572 2.210804605788838
54 0.0 1.0350610809497145 2.1434865366201965
55 0.0 0.90749916949206 1.9346463971400345
56 0.0 0.7639147136052973 1.654727222784777
57 0.0 0.6039116213013961 1.344128910850498
58 0.0 0.442711919327597 1.1310438305583588
59 0.0 0.2480273843485937 0.9088641157757701
60 0.0 0.09496615606552292 0.6368454931455256
61 0.0 0.011011917785654933 0.4063488610958143
62 0.0 0.0 0.0
63 0.0 0.0 0.0
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0


==> results_plot_data/results_residual_0.01.dat <==
1 340.0025400381076 345.74199013592204 348.280224718973
2 132.24686265435494 132.50354215958694 132.76006851397872
3 121.7253869310432 122.81254722727274 123.3876043238379
4 108.26583321053077 109.36806489590133 109.9990782336788
5 90.64888238052498 91.57193823007336 92.1226511370967
6 83.19172480661815 83.97183229925226 84.48676451281696
7 84.17386222482021 84.89754106612305 85.29449990950688
8 85.26493138375655 86.1121585838437 86.60852422424641
9 82.18271823048617 83.1781184319178 83.67552485906373
10 75.28522019094014 76.30053945476809 76.80271414512352
11 66.28434176560036 67.07552339455754 67.52002489591675
12 55.83626688173363 56.78361864124088 57.26893656092531
13 45.64864321305798 46.39395984988407 46.721372630930794
14 36.11052512983475 36.64165277510979 36.968660623824874
15 27.573073900621186 28.08350625955228 28.338789257291246
16 20.657324494188185 21.04362947908492 21.30204720164297
17 15.248095006670308 15.639215450220837 15.870479809160313
18 11.30975350145871 11.642568318480583 11.816863385139598
19 8.477057055341435 8.771012074405727 9.007825882965324
20 6.406105655222638 6.679397800871681 6.860899528822622
21 4.856973289187596 5.1861460775465416 5.407736755423194
22 3.8097499966409405 4.093895360520671 4.2664419639927615
23 3.2183485141485098 3.3924898373601318 3.5330624328700484
24 2.8311576764399495 3.0162798651642517 3.1564100003862112
25 2.7933693527804317 2.9618906576651174 3.1080641094758144
26 2.946005232338019 3.1134078476246936 3.291106423761487
27 3.1988165539080313 3.3892810308993875 3.526840120154928
28 3.478453120199349 3.7242815862850187 3.894433575175761
29 3.7668847554407994 4.025676591233598 4.173056616577919
30 4.070098179125968 4.257549620619195 4.416144345785381
31 4.207606698086932 4.381686656613045 4.554470481265325
32 4.167559109602425 4.3688689339496145 4.526952818569761
33 3.998733824125349 4.2568679976905655 4.407533380183069
34 3.798252891587352 4.019629515008616 4.1742377436792495
35 3.4552191125102603 3.6453892203867455 3.824690791933568
36 2.970555000054015 3.202691450295297 3.3756729017656446
37 2.505965590917132 2.716487660370931 2.887633490852348
38 2.0567354572646446 2.2128287587564484 2.365534943736008
39 1.6359622910149412 1.7690477222345464 1.8861283392038826
40 1.2084421245930108 1.365767236642721 1.507466658963866
41 0.9244243484562096 1.0622972501281576 1.2103112285922846
42 0.7357621173209955 0.8552534868020178 0.9645376627656909
43 0.6140684232299547 0.7515074886798855 0.9053926445678444
44 0.5946323272935292 0.7063081771028026 0.8768457346789448
45 0.6372299365557325 0.7290155078002967 0.8251956591358804
46 0.7100503334805122 0.83495454822429 0.9658491223910141
47 0.8340725722525167 0.9463918731674369 1.028033096136405
48 0.9536649789650155 1.092625727311554 1.2301239652836293
49 1.0720112480936568 1.2127108552106052 1.328188002512659
50 1.155161023120764 1.3072945024254463 1.4479473518096266
51 1.219860196265824 1.3556936018531487 1.4931054883195127
52 1.2334581573268768 1.3643717206662864 1.492014732689441
53 1.188373399980156 1.3405293591232705 1.455797049183709
54 1.0943673660612798 1.252259741067717 1.401178828810157
55 0.9262001228153367 1.102919447506737 1.2232337427123017
56 0.8079460827750891 0.9483626391126488 1.1094386726604526
57 0.6782198686931666 0.7809973609713973 0.9092290540354516
58 0.4935490406930169 0.6038042336444984 0.7319959136803346
59 0.0 0.44263195018504975 0.57308694206955
60 0.0 0.054951878550964964 0.3312753279513917
61 0.0 0.0 0.0
62 0.0 0.0 0.0
63 0.0 0.0 0.0
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0
100 0.0 0.0 0.0
101 0.0 0.0 0.0
102 0.0 0.0 0.0
103 0.0 0.0 0.0
104 0.0 0.0 0.0
105 0.0 0.0 0.0
106 0.0 0.0 0.0
107 0.0 0.0 0.0
108 0.0 0.0 0.0
109 0.0 0.0 0.0
110 0.0 0.0 0.0
111 0.0 0.0 0.0
112 0.0 0.0 0.0
113 0.0 0.0 0.0
114 0.0 0.0 0.0
115 0.0 0.0 0.0
116 0.0 0.0 0.0
117 0.0 0.0 0.0
118 0.0 0.0 0.0
119 0.0 0.0 0.0
120 0.0 0.0 0.0
121 0.0 0.0 0.0
122 0.0 0.0 0.0
123 0.0 0.0 0.0
124 0.0 0.0 0.0
125 0.0 0.0 0.0
126 0.0 0.0 0.0
127 0.0 0.0 0.0
128 0.0 0.0 0.0
129 0.0 0.0 0.0
130 0.0 0.0 0.0
131 0.0 0.0 0.0
132 0.0 0.0 0.0
133 0.0 0.0 0.0
134 0.0 0.0 0.0
135 0.0 0.0 0.0
136 0.0 0.0 0.0
137 0.0 0.0 0.0
138 0.0 0.0 0.0
139 0.0 0.0 0.0
140 0.0 0.0 0.0
141 0.0 0.0 0.0
142 0.0 0.0 0.0
143 0.0 0.0 0.0
144 0.0 0.0 0.0
145 0.0 0.0 0.0
146 0.0 0.0 0.0
147 0.0 0.0 0.0
148 0.0 0.0 0.0
149 0.0 0.0 0.0
150 0.0 0.0 0.0
151 0.0 0.0 0.0
152 0.0 0.0 0.0
153 0.0 0.0 0.0
154 0.0 0.0 0.0
155 0.0 0.0 0.0
156 0.0 0.0 0.0
157 0.0 0.0 0.0
158 0.0 0.0 0.0
159 0.0 0.0 0.0
160 0.0 0.0 0.0
161 0.0 0.0 0.0
162 0.0 0.0 0.0
163 0.0 0.0 0.0
164 0.0 0.0 0.0
165 0.0 0.0 0.0
166 0.0 0.0 0.0
167 0.0 0.0 0.0
168 0.0 0.0 0.0
169 0.0 0.0 0.0
170 0.0 0.0 0.0
171 0.0 0.0 0.0
172 0.0 0.0 0.0
173 0.0 0.0 0.0
174 0.0 0.0 0.0
175 0.0 0.0 0.0
176 0.0 0.0 0.0
177 0.0 0.0 0.0
178 0.0 0.0 0.0
179 0.0 0.0 0.0
180 0.0 0.0 0.0
181 0.0 0.0 0.0
182 0.0 0.0 0.0
183 0.0 0.0 0.0
184 0.0 0.0 0.0
185 0.0 0.0 0.0
186 0.0 0.0 0.0
187 0.0 0.0 0.0
188 0.0 0.0 0.0
189 0.0 0.0 0.0
190 0.0 0.0 0.0
191 0.0 0.0 0.0
192 0.0 0.0 0.0
193 0.0 0.0 0.0
194 0.0 0.0 0.0
195 0.0 0.0 0.0
196 0.0 0.0 0.0
197 0.0 0.0 0.0
198 0.0 0.0 0.0
199 0.0 0.0 0.0
200 0.0 0.0 0.0
201 0.0 0.0 0.0
202 0.0 0.0 0.0
203 0.0 0.0 0.0
204 0.0 0.0 0.0
205 0.0 0.0 0.0
206 0.0 0.0 0.0
207 0.0 0.0 0.0
208 0.0 0.0 0.0
209 0.0 0.0 0.0
210 0.0 0.0 0.0
211 0.0 0.0 0.0
212 0.0 0.0 0.0
213 0.0 0.0 0.0
214 0.0 0.0 0.0
215 0.0 0.0 0.0
216 0.0 0.0 0.0
217 0.0 0.0 0.0
218 0.0 0.0 0.0
219 0.0 0.0 0.0
220 0.0 0.0 0.0
221 0.0 0.0 0.0
222 0.0 0.0 0.0
223 0.0 0.0 0.0
224 0.0 0.0 0.0
225 0.0 0.0 0.0
226 0.0 0.0 0.0
227 0.0 0.0 0.0
228 0.0 0.0 0.0
229 0.0 0.0 0.0
230 0.0 0.0 0.0
231 0.0 0.0 0.0
232 0.0 0.0 0.0
233 0.0 0.0 0.0
234 0.0 0.0 0.0
235 0.0 0.0 0.0
236 0.0 0.0 0.0
237 0.0 0.0 0.0
238 0.0 0.0 0.0
239 0.0 0.0 0.0
240 0.0 0.0 0.0
241 0.0 0.0 0.0
242 0.0 0.0 0.0
243 0.0 0.0 0.0
244 0.0 0.0 0.0
245 0.0 0.0 0.0
246 0.0 0.0 0.0
247 0.0 0.0 0.0
248 0.0 0.0 0.0
249 0.0 0.0 0.0
250 0.0 0.0 0.0
251 0.0 0.0 0.0
252 0.0 0.0 0.0
253 0.0 0.0 0.0
254 0.0 0.0 0.0
255 0.0 0.0 0.0
256 0.0 0.0 0.0
257 0.0 0.0 0.0
258 0.0 0.0 0.0
259 0.0 0.0 0.0
260 0.0 0.0 0.0
261 0.0 0.0 0.0
262 0.0 0.0 0.0
263 0.0 0.0 0.0
264 0.0 0.0 0.0
265 0.0 0.0 0.0
266 0.0 0.0 0.0
267 0.0 0.0 0.0
268 0.0 0.0 0.0
269 0.0 0.0 0.0
270 0.0 0.0 0.0
271 0.0 0.0 0.0
272 0.0 0.0 0.0
273 0.0 0.0 0.0
274 0.0 0.0 0.0
275 0.0 0.0 0.0
276 0.0 0.0 0.0
277 0.0 0.0 0.0
278 0.0 0.0 0.0
279 0.0 0.0 0.0
280 0.0 0.0 0.0
281 0.0 0.0 0.0
282 0.0 0.0 0.0
283 0.0 0.0 0.0
284 0.0 0.0 0.0
285 0.0 0.0 0.0
286 0.0 0.0 0.0
287 0.0 0.0 0.0
288 0.0 0.0 0.0
289 0.0 0.0 0.0
290 0.0 0.0 0.0
291 0.0 0.0 0.0
292 0.0 0.0 0.0
293 0.0 0.0 0.0
294 0.0 0.0 0.0
295 0.0 0.0 0.0
296 0.0 0.0 0.0
297 0.0 0.0 0.0
298 0.0 0.0 0.0
299 0.0 0.0 0.0


==> results_plot_data/results_residual_0.025.dat <==
1 325.99815650588124 345.2161257794598 352.4636435970658
2 131.9276430795784 132.86733628928963 133.81088862552426
3 121.15620230408283 122.84813010667737 124.5192782482304
4 107.99135077408837 109.59472413874425 111.13731916551018
5 90.15645684194375 91.95260269847464 93.37846889092172
6 82.75786777291351 84.35918011926438 85.51016748518408
7 83.7239966740067 85.34338805611871 87.02031809748236
8 84.93927166027377 86.65823462640526 87.69078274998141
9 81.18910759546783 83.49794424383114 84.8567473295949
10 73.88898811962716 76.65508881551227 78.29453220766455
11 64.79997974501366 67.29624504354479 68.65123491780514
12 55.27711646510856 57.208313041691575 58.63758663574995
13 45.38908121643663 46.75618736359329 48.258347077733575
14 35.54320480313584 37.09813237206634 38.353440486937004
15 27.081932462602833 28.49718942798959 29.665767673910107
16 20.469144873461197 21.621298713580007 22.473409965668672
17 15.065545735601335 16.146100115655223 17.49505745244785
18 11.007457396508693 12.084566755626282 13.142455032402255
19 8.296550370375927 9.115493223721469 10.04041197911454
20 6.388952480720755 7.0218787041374195 7.946601172335799
21 4.851788325563078 5.518307613308557 6.361196734764977
22 3.8371138470936605 4.425558915590091 5.09474521926057
23 3.2448870726986847 3.7938798404114267 4.59457694401439
24 2.816304510803885 3.390351571617618 4.327613709628983
25 2.812764543279912 3.4308300530644495 4.3943639176001295
26 2.793606601798032 3.4323357374422563 4.221119876360672
27 3.069323750377158 3.68645599585574 4.363952555397743
28 3.259734919495126 4.05593091720899 4.858288104394874
29 3.812576105784707 4.390969177929475 5.198621729544429
30 4.041926795189967 4.640985396637047 5.61237025593372
31 3.9935962838378654 4.717351315134977 5.730066431065894
32 4.026692392429282 4.773538727102949 5.579729812066374
33 3.957470304745206 4.586743388553509 5.1073225771187065
34 3.5707701512043855 4.321101288382243 5.258925061242798
35 3.3383473244653263 3.934568561481047 4.726450081298211
36 2.7540122004972964 3.537779694176719 4.364276168405245
37 2.4450977315164097 3.0024405286559896 3.612957916057429
38 1.8217035727564603 2.4950119135493183 3.3298602732943774
39 1.4648819916348172 2.1381343111219024 2.9116067772174223
40 1.1252582653037724 1.6563491418147405 2.2797834721197656
41 0.8749389389180194 1.3564978849906666 1.9720468227873225
42 0.6820091161231282 1.141024202851392 1.7539113919679177
43 0.5470609234373066 1.025354063901807 1.8408657739384457
44 0.49130182869635064 1.122038774251562 1.9874760559581506
45 0.0 1.0743230369077403 2.002339745663716
46 0.0 1.1103069662915435 2.004039673272227
47 0.0 1.2198232782926213 1.897476784633094
48 0.0 1.398688699514217 2.0600063963001114
49 0.0 1.544179824686968 2.3091826308273142
50 0.0 1.6687502281726627 2.326878130795588
51 0.0 1.582133002438611 2.392046855915063
52 0.0 1.712146052262718 2.7131785392069636
53 0.0 1.6204373718300467 2.2912918028195444
54 0.0 1.5286687120351101 2.2732156014830367
55 0.0 1.440252265100285 2.1024553642653996
56 0.0 1.367219317740872 2.202322006168514
57 0.0 1.0476939253846524 1.8661426466731708
58 0.0 0.915884180948302 1.6796867367584392
59 0.0 0.7864625375991661 1.8303550062258955
60 0.0 0.5463378055346662 1.290576998361151
61 0.0 0.26072239528377267 1.081423594423185
62 0.0 0.06482256608239631 0.5577749443646675
63 0.0 0.001227393624669526 0.09819148997356208
64 0.0 0.0 0.0
65 0.0 0.0 0.0
66 0.0 0.0 0.0
67 0.0 0.0 0.0
68 0.0 0.0 0.0
69 0.0 0.0 0.0
70 0.0 0.0 0.0
71 0.0 0.0 0.0
72 0.0 0.0 0.0
73 0.0 0.0 0.0
74 0.0 0.0 0.0
75 0.0 0.0 0.0
76 0.0 0.0 0.0
77 0.0 0.0 0.0
78 0.0 0.0 0.0
79 0.0 0.0 0.0
80 0.0 0.0 0.0
81 0.0 0.0 0.0
82 0.0 0.0 0.0
83 0.0 0.0 0.0
84 0.0 0.0 0.0
85 0.0 0.0 0.0
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0
100 0.0 0.0 0.0
101 0.0 0.0 0.0
102 0.0 0.0 0.0
103 0.0 0.0 0.0
104 0.0 0.0 0.0
105 0.0 0.0 0.0
106 0.0 0.0 0.0
107 0.0 0.0 0.0
108 0.0 0.0 0.0
109 0.0 0.0 0.0
110 0.0 0.0 0.0
111 0.0 0.0 0.0
112 0.0 0.0 0.0
113 0.0 0.0 0.0
114 0.0 0.0 0.0
115 0.0 0.0 0.0
116 0.0 0.0 0.0
117 0.0 0.0 0.0
118 0.0 0.0 0.0
119 0.0 0.0 0.0
120 0.0 0.0 0.0
121 0.0 0.0 0.0
122 0.0 0.0 0.0
123 0.0 0.0 0.0
124 0.0 0.0 0.0
125 0.0 0.0 0.0
126 0.0 0.0 0.0
127 0.0 0.0 0.0
128 0.0 0.0 0.0
129 0.0 0.0 0.0
130 0.0 0.0 0.0
131 0.0 0.0 0.0
132 0.0 0.0 0.0
133 0.0 0.0 0.0
134 0.0 0.0 0.0
135 0.0 0.0 0.0
136 0.0 0.0 0.0
137 0.0 0.0 0.0
138 0.0 0.0 0.0
139 0.0 0.0 0.0
140 0.0 0.0 0.0
141 0.0 0.0 0.0
142 0.0 0.0 0.0
143 0.0 0.0 0.0
144 0.0 0.0 0.0
145 0.0 0.0 0.0
146 0.0 0.0 0.0
147 0.0 0.0 0.0
148 0.0 0.0 0.0
149 0.0 0.0 0.0
150 0.0 0.0 0.0
151 0.0 0.0 0.0
152 0.0 0.0 0.0
153 0.0 0.0 0.0
154 0.0 0.0 0.0
155 0.0 0.0 0.0
156 0.0 0.0 0.0
157 0.0 0.0 0.0
158 0.0 0.0 0.0
159 0.0 0.0 0.0
160 0.0 0.0 0.0
161 0.0 0.0 0.0
162 0.0 0.0 0.0
163 0.0 0.0 0.0
164 0.0 0.0 0.0
165 0.0 0.0 0.0
166 0.0 0.0 0.0
167 0.0 0.0 0.0
168 0.0 0.0 0.0
169 0.0 0.0 0.0
170 0.0 0.0 0.0
171 0.0 0.0 0.0
172 0.0 0.0 0.0
173 0.0 0.0 0.0
174 0.0 0.0 0.0
175 0.0 0.0 0.0
176 0.0 0.0 0.0
177 0.0 0.0 0.0
178 0.0 0.0 0.0
179 0.0 0.0 0.0
180 0.0 0.0 0.0
181 0.0 0.0 0.0
182 0.0 0.0 0.0
183 0.0 0.0 0.0
184 0.0 0.0 0.0
185 0.0 0.0 0.0
186 0.0 0.0 0.0
187 0.0 0.0 0.0
188 0.0 0.0 0.0
189 0.0 0.0 0.0
190 0.0 0.0 0.0
191 0.0 0.0 0.0
192 0.0 0.0 0.0
193 0.0 0.0 0.0
194 0.0 0.0 0.0
195 0.0 0.0 0.0
196 0.0 0.0 0.0
197 0.0 0.0 0.0
198 0.0 0.0 0.0
199 0.0 0.0 0.0
200 0.0 0.0 0.0
201 0.0 0.0 0.0
202 0.0 0.0 0.0
203 0.0 0.0 0.0
204 0.0 0.0 0.0
205 0.0 0.0 0.0
206 0.0 0.0 0.0
207 0.0 0.0 0.0
208 0.0 0.0 0.0
209 0.0 0.0 0.0
210 0.0 0.0 0.0
211 0.0 0.0 0.0
212 0.0 0.0 0.0
213 0.0 0.0 0.0
214 0.0 0.0 0.0
215 0.0 0.0 0.0
216 0.0 0.0 0.0
217 0.0 0.0 0.0
218 0.0 0.0 0.0
219 0.0 0.0 0.0
220 0.0 0.0 0.0
221 0.0 0.0 0.0
222 0.0 0.0 0.0
223 0.0 0.0 0.0
224 0.0 0.0 0.0
225 0.0 0.0 0.0
226 0.0 0.0 0.0
227 0.0 0.0 0.0
228 0.0 0.0 0.0
229 0.0 0.0 0.0
230 0.0 0.0 0.0
231 0.0 0.0 0.0
232 0.0 0.0 0.0
233 0.0 0.0 0.0
234 0.0 0.0 0.0
235 0.0 0.0 0.0
236 0.0 0.0 0.0
237 0.0 0.0 0.0
238 0.0 0.0 0.0
239 0.0 0.0 0.0
240 0.0 0.0 0.0
241 0.0 0.0 0.0
242 0.0 0.0 0.0
243 0.0 0.0 0.0
244 0.0 0.0 0.0
245 0.0 0.0 0.0
246 0.0 0.0 0.0
247 0.0 0.0 0.0
248 0.0 0.0 0.0
249 0.0 0.0 0.0
250 0.0 0.0 0.0
251 0.0 0.0 0.0
252 0.0 0.0 0.0
253 0.0 0.0 0.0
254 0.0 0.0 0.0
255 0.0 0.0 0.0
256 0.0 0.0 0.0
257 0.0 0.0 0.0
258 0.0 0.0 0.0
259 0.0 0.0 0.0
260 0.0 0.0 0.0
261 0.0 0.0 0.0
262 0.0 0.0 0.0
263 0.0 0.0 0.0
264 0.0 0.0 0.0
265 0.0 0.0 0.0
266 0.0 0.0 0.0
267 0.0 0.0 0.0
268 0.0 0.0 0.0
269 0.0 0.0 0.0
270 0.0 0.0 0.0
271 0.0 0.0 0.0
272 0.0 0.0 0.0
273 0.0 0.0 0.0
274 0.0 0.0 0.0
275 0.0 0.0 0.0
276 0.0 0.0 0.0
277 0.0 0.0 0.0
278 0.0 0.0 0.0
279 0.0 0.0 0.0
280 0.0 0.0 0.0
281 0.0 0.0 0.0
282 0.0 0.0 0.0
283 0.0 0.0 0.0
284 0.0 0.0 0.0
285 0.0 0.0 0.0
286 0.0 0.0 0.0
287 0.0 0.0 0.0
288 0.0 0.0 0.0
289 0.0 0.0 0.0
290 0.0 0.0 0.0
291 0.0 0.0 0.0
292 0.0 0.0 0.0
293 0.0 0.0 0.0
294 0.0 0.0 0.0
295 0.0 0.0 0.0
296 0.0 0.0 0.0
297 0.0 0.0 0.0
298 0.0 0.0 0.0
299 0.0 0.0 0.0


==> results_plot_data/results_residual_0.05.dat <==
1 325.4239201937295 344.5376817467886 356.3739995784327
2 131.45878812071666 134.07403228989222 137.1217872892256
3 121.04904655530048 124.15617342891096 127.69522486310028
4 104.99819077896423 111.40859179436868 117.49222518780296
5 89.4466812107043 92.89590051952717 97.77995119879628
6 81.15628542625568 85.47417734032925 89.00705472760069
7 81.89285911828516 86.47427436406096 89.97170713517862
8 83.21461734572672 87.54547085905213 91.27098228672243
9 80.45109629568697 84.89250662423993 89.01115578441515
10 72.12793883000153 77.50570047549053 81.29417481622113
11 64.52048986720163 68.76831856403939 73.50551187853048
12 54.36827059709102 58.45608721499343 61.55945803319993
13 44.72054730985984 48.1170584277013 51.10333037265777
14 34.28416501966588 38.294019776819475 42.331252156997415
15 25.869256616708803 30.519318280550237 35.32286882386167
16 19.52599736109977 22.929036846956183 26.46363598542564
17 14.163057999829455 17.127932760966836 20.05940916485803
18 10.761397464781279 13.320816167443677 16.00984208132582
19 8.048857589550932 10.301595186663365 12.766852536086164
20 5.9455734625574905 8.325351670543856 10.966572861735353
21 4.5439632964429455 6.87924214007869 9.964315851976753
22 3.5601671598121936 5.87221432444996 8.90036526718562
23 3.405695164562003 4.783962819591269 7.64263689295175
24 2.8910454715529084 4.950673427306379 8.190968834677063
25 2.770390042243848 4.346375587600667 7.192644906512549
26 2.611346112549521 4.513841247017263 7.449176534240755
27 2.861832547163594 5.004202476941922 7.606322735970647
28 3.041304585078609 5.1486546704504885 7.733272565679472
29 3.460913486962222 5.400176343260389 8.282258196281756
30 3.7797166339277464 6.058086231098034 8.523659762776687
31 3.7770932499992327 5.936753345738528 9.151931689155877
32 3.6130558677145608 5.694210388025926 8.020678752838329
33 3.6988013731316545 5.764127193384283 8.543544482160247
34 3.3572108068114366 5.658259148394263 8.347159052289266
35 3.0024002898742017 5.408271027817489 9.105975676496719
36 2.5954104836339176 4.913549485468335 7.791205068913149
37 2.3946819180719494 4.260925284294572 6.912643673671337
38 2.0102995287749104 4.175500839124986 8.012263079656629
39 1.2758555763047867 3.297295284050655 6.513608570135784
40 1.0175181579321602 2.8782731914894537 6.1754800276990816
41 0.7985927596783468 2.684085382976437 5.876771350525236
42 0.5586372249413942 2.197368056229756 5.031535639289087
43 0.5520324845339184 2.2333675667000974 5.130158509041486
44 0.628946842033612 2.126454171266139 4.7495547517545935
45 0.614034320323717 2.3460769858197135 6.219852612881054
46 0.681508371144395 2.293005952553053 4.651357369533097
47 0.6778037491895603 2.482191419649893 4.68708032727741
48 0.9682666538071973 2.4601549735466444 4.708390515764426
49 1.1731523504312305 2.5569444024364096 5.067852830256957
50 1.374950641401501 3.411229479185625 7.919314552871532
51 1.1297639408182607 2.9765196473858273 6.077319202458892
52 1.0243907021556076 2.8623426416465656 5.298318880656137
53 1.0250733091081856 3.197455379922009 6.58768734482572
54 1.0925011306846473 2.8816892179389937 5.756742601786005
55 0.9488206046547027 2.910425602674546 6.785081657058419
56 0.9411762520433642 2.853420394161574 6.383654736108664
57 0.5929722403564545 2.487365349702364 5.8560760344084635
58 0.5618430292996841 2.4934449686880003 6.072942536271471
59 0.30537819799145244 2.1978190675320457 5.267271101150325
60 0.0 1.902317055505804 5.416075540627545
61 0.0 1.571921781498402 4.955593495296356
62 0.0 1.1239892040606427 3.7791489997289274
63 0.0 0.9448109609455143 4.107673296528981
64 0.0 0.6715705257309204 2.9102009121594095
65 0.0 0.5819723483267613 2.9169406389983576
66 0.0 0.41308724819297044 2.4063908126265745
67 0.0 0.3967502286669018 2.986356497131624
68 0.0 0.28698207059524944 2.6617464224607743
69 0.0 0.3165620820445748 3.4062336677108083
70 0.0 0.30126675864322466 2.4531365630229405
71 0.0 0.22021679789477416 2.042625643410453
72 0.0 0.22645728111774655 2.0145623817592884
73 0.0 0.23633845057006503 1.9173849300905421
74 0.0 0.22259862253006757 1.9481715503891128
75 0.0 0.17587714083182207 1.4478852061575491
76 0.0 0.19045453194318632 2.260389155849502
77 0.0 0.18317537378533486 1.6305676239043785
78 0.0 0.15902795609121187 1.6210530500845022
79 0.0 0.13879833066063277 1.5504608709047047
80 0.0 0.07995150108251117 0.8248669067874366
81 0.0 0.06349554183388127 1.1177800725822236
82 0.0 0.04036078345550849 0.8079907343433074
83 0.0 0.028274635228167606 0.861248721724472
84 0.0 0.014070432252538914 0.6057493480246965
85 0.0 0.009326681969328971 0.4499004502238655
86 0.0 0.0 0.0
87 0.0 0.0 0.0
88 0.0 0.0 0.0
89 0.0 0.0 0.0
90 0.0 0.0 0.0
91 0.0 0.0 0.0
92 0.0 0.0 0.0
93 0.0 0.0 0.0
94 0.0 0.0 0.0
95 0.0 0.0 0.0
96 0.0 0.0 0.0
97 0.0 0.0 0.0
98 0.0 0.0 0.0
99 0.0 0.0 0.0
100 0.0 0.0 0.0
101 0.0 0.0 0.0
102 0.0 0.0 0.0
103 0.0 0.0 0.0
104 0.0 0.0 0.0
105 0.0 0.0 0.0
106 0.0 0.0 0.0
107 0.0 0.0 0.0
108 0.0 0.0 0.0
109 0.0 0.0 0.0
110 0.0 0.0 0.0
111 0.0 0.0 0.0
112 0.0 0.0 0.0
113 0.0 0.0 0.0
114 0.0 0.0 0.0
115 0.0 0.0 0.0
116 0.0 0.0 0.0
117 0.0 0.0 0.0
118 0.0 0.0 0.0
119 0.0 0.0 0.0
120 0.0 0.0 0.0
121 0.0 0.0 0.0
122 0.0 0.0 0.0
123 0.0 0.0 0.0
124 0.0 0.0 0.0
125 0.0 0.0 0.0
126 0.0 0.0 0.0
127 0.0 0.0 0.0
128 0.0 0.0 0.0
129 0.0 0.0 0.0
130 0.0 0.0 0.0
131 0.0 0.0 0.0
132 0.0 0.0 0.0
133 0.0 0.0 0.0
134 0.0 0.0 0.0
135 0.0 0.0 0.0
136 0.0 0.0 0.0
137 0.0 0.0 0.0
138 0.0 0.0 0.0
139 0.0 0.0 0.0
140 0.0 0.0 0.0
141 0.0 0.0 0.0
142 0.0 0.0 0.0
143 0.0 0.0 0.0
144 0.0 0.0 0.0
145 0.0 0.0 0.0
146 0.0 0.0 0.0
147 0.0 0.0 0.0
148 0.0 0.0 0.0
149 0.0 0.0 0.0
150 0.0 0.0 0.0
151 0.0 0.0 0.0
152 0.0 0.0 0.0
153 0.0 0.0 0.0
154 0.0 0.0 0.0
155 0.0 0.0 0.0
156 0.0 0.0 0.0
157 0.0 0.0 0.0
158 0.0 0.0 0.0
159 0.0 0.0 0.0
160 0.0 0.0 0.0
161 0.0 0.0 0.0
162 0.0 0.0 0.0
163 0.0 0.0 0.0
164 0.0 0.0 0.0
165 0.0 0.0 0.0
166 0.0 0.0 0.0
167 0.0 0.0 0.0
168 0.0 0.0 0.0
169 0.0 0.0 0.0
170 0.0 0.0 0.0
171 0.0 0.0 0.0
172 0.0 0.0 0.0
173 0.0 0.0 0.0
174 0.0 0.0 0.0
175 0.0 0.0 0.0
176 0.0 0.0 0.0
177 0.0 0.0 0.0
178 0.0 0.0 0.0
179 0.0 0.0 0.0
180 0.0 0.0 0.0
181 0.0 0.0 0.0
182 0.0 0.0 0.0
183 0.0 0.0 0.0
184 0.0 0.0 0.0
185 0.0 0.0 0.0
186 0.0 0.0 0.0
187 0.0 0.0 0.0
188 0.0 0.0 0.0
189 0.0 0.0 0.0
190 0.0 0.0 0.0
191 0.0 0.0 0.0
192 0.0 0.0 0.0
193 0.0 0.0 0.0
194 0.0 0.0 0.0
195 0.0 0.0 0.0
196 0.0 0.0 0.0
197 0.0 0.0 0.0
198 0.0 0.0 0.0
199 0.0 0.0 0.0
200 0.0 0.0 0.0
201 0.0 0.0 0.0
202 0.0 0.0 0.0
203 0.0 0.0 0.0
204 0.0 0.0 0.0
205 0.0 0.0 0.0
206 0.0 0.0 0.0
207 0.0 0.0 0.0
208 0.0 0.0 0.0
209 0.0 0.0 0.0
210 0.0 0.0 0.0
211 0.0 0.0 0.0
212 0.0 0.0 0.0
213 0.0 0.0 0.0
214 0.0 0.0 0.0
215 0.0 0.0 0.0
216 0.0 0.0 0.0
217 0.0 0.0 0.0
218 0.0 0.0 0.0
219 0.0 0.0 0.0
220 0.0 0.0 0.0
221 0.0 0.0 0.0
222 0.0 0.0 0.0
223 0.0 0.0 0.0
224 0.0 0.0 0.0
225 0.0 0.0 0.0
226 0.0 0.0 0.0
227 0.0 0.0 0.0
228 0.0 0.0 0.0
229 0.0 0.0 0.0
230 0.0 0.0 0.0
231 0.0 0.0 0.0
232 0.0 0.0 0.0
233 0.0 0.0 0.0
234 0.0 0.0 0.0
235 0.0 0.0 0.0
236 0.0 0.0 0.0
237 0.0 0.0 0.0
238 0.0 0.0 0.0
239 0.0 0.0 0.0
240 0.0 0.0 0.0
241 0.0 0.0 0.0
242 0.0 0.0 0.0
243 0.0 0.0 0.0
244 0.0 0.0 0.0
245 0.0 0.0 0.0
246 0.0 0.0 0.0
247 0.0 0.0 0.0
248 0.0 0.0 0.0
249 0.0 0.0 0.0
250 0.0 0.0 0.0
251 0.0 0.0 0.0
252 0.0 0.0 0.0
253 0.0 0.0 0.0
254 0.0 0.0 0.0
255 0.0 0.0 0.0
256 0.0 0.0 0.0
257 0.0 0.0 0.0
258 0.0 0.0 0.0
259 0.0 0.0 0.0
260 0.0 0.0 0.0
261 0.0 0.0 0.0
262 0.0 0.0 0.0
263 0.0 0.0 0.0
264 0.0 0.0 0.0
265 0.0 0.0 0.0
266 0.0 0.0 0.0
267 0.0 0.0 0.0
268 0.0 0.0 0.0
269 0.0 0.0 0.0
270 0.0 0.0 0.0
271 0.0 0.0 0.0
272 0.0 0.0 0.0
273 0.0 0.0 0.0
274 0.0 0.0 0.0
275 0.0 0.0 0.0
276 0.0 0.0 0.0
277 0.0 0.0 0.0
278 0.0 0.0 0.0
279 0.0 0.0 0.0
280 0.0 0.0 0.0
281 0.0 0.0 0.0
282 0.0 0.0 0.0
283 0.0 0.0 0.0
284 0.0 0.0 0.0
285 0.0 0.0 0.0
286 0.0 0.0 0.0
287 0.0 0.0 0.0
288 0.0 0.0 0.0
289 0.0 0.0 0.0
290 0.0 0.0 0.0
291 0.0 0.0 0.0
292 0.0 0.0 0.0
293 0.0 0.0 0.0
294 0.0 0.0 0.0
295 0.0 0.0 0.0
296 0.0 0.0 0.0
297 0.0 0.0 0.0
298 0.0 0.0 0.0
299 0.0 0.0 0.0


==> results_plot_data/results_residual_0.07.dat <==
1 288.7228925167519 343.4816040725694 363.42998115787725
2 131.97722564501848 135.35502023959776 141.86483468159395
3 119.74414755653916 126.11356701722191 134.77674192285295
4 105.90245604898952 111.61491761555317 117.33323118384304
5 89.0385595498432 94.5825572939661 100.71748153435993
6 81.31102412564562 86.20417990766519 91.49995810518654
7 82.39006791888065 88.31085267008042 93.77096388533025
8 84.4791050985734 89.5244114946156 95.42208860602727
9 81.2383011305338 86.75086434775942 94.15241834319913
10 74.64081402441046 79.56683029303834 86.21900948838334
11 62.772161604021754 70.015208504584 77.05681131953133
12 54.372976998934305 60.47694621199463 66.98668871401574
13 42.67532212463861 49.843519958368184 57.340890143856434
14 34.40230835609663 40.724222823827866 51.51723828383881
15 26.31230953751965 31.819611114822617 38.88193301210483
16 19.687920598714346 24.976347122254474 34.540704710150365
17 14.271695992429686 19.82832288409767 28.059856050499096
18 10.591604079638847 15.611984753900751 22.187815323783152
19 8.431340448149017 12.208589962699664 19.128931567566738
20 6.203759500709661 9.464993042572265 14.688771601379084
21 4.97819522778606 8.277422778611562 12.866356878854743
22 3.5496312198079125 7.114249234373806 14.568665627944641
23 2.931532973806219 6.5181008863029986 11.249237457552288
24 2.7496942124882717 6.224175438040481 12.241310210277861
25 2.6492010577473484 7.198629288402179 14.565454716455571
26 2.8013000315249497 6.518104615416634 12.005140995372287
27 2.853036676654964 6.2889769051593785 12.482705657387557
28 3.0107527554510227 7.411160664009417 14.51819019792843
29 3.400800251190892 7.70736414832636 15.257359491419551
30 3.9478688438954186 7.253195897664332 11.487407313358759
31 3.6043908720135893 7.689252594009231 12.785890935636166
32 4.062202811784183 8.100501581497136 13.922361448139045
33 3.6711540498866113 7.0995893329232445 11.818676392349037
34 3.3146131368199914 7.05154052882326 12.712136113408182
35 3.4571696492726134 6.390195854263881 10.304790930858305
36 2.3649573693110773 6.066333620523334 10.312577856929689
37 2.2083037823424716 6.016740894991047 11.550637571124279
38 1.686156833098182 5.109587854044429 10.685211381143672
39 1.7661961592579076 5.140498302153852 11.38030071545115
40 1.124307215523609 5.059602588010863 10.599541676711887
41 1.2853287348139164 4.695912308178298 10.427878130188569
42 0.9156943363221774 4.193093689315284 10.24753873888074
43 0.3297886109462177 4.447356328741394 10.907012377891748
44 0.0 4.0558642586697555 10.808718387955665
45 0.0 4.433874599102287 10.943020977607139
46 0.0 4.526740705183537 10.37085150123652
47 0.0 4.010848261021638 9.748950221915067
48 0.0 4.833769807754164 11.201530983192965
49 0.0 5.182062551714124 12.368951364127083
50 0.0 4.662563403141577 9.938437168997714
51 0.0 4.130594981157322 8.830631787073127
52 0.0 4.356350017803645 9.826879615201019
53 0.0 4.22746391882589 10.119787466963146
54 0.0 4.525860125333933 9.659444764367045
55 0.0 3.993011986786862 8.526875602632026
56 0.0 4.617810784997617 10.139397358444008
57 0.0 3.9558299903574103 10.505626338031313
58 0.0 3.4773839924832473 8.346736241987594
59 0.0 3.3408682135763947 8.018294108729828
60 0.0 3.590309232895545 8.90649485247499
61 0.0 3.3914137858347777 9.516567784725597
62 0.0 4.019910390025453 11.264357273518772
63 0.0 3.1215858680262447 9.455445476769208
64 0.0 2.3133295439049926 8.498005432101808
65 0.0 2.6072060258523186 10.515788756909245
66 0.0 2.2424145112801055 8.001685275070368
67 0.0 2.5251100731807847 8.355972350652385
68 0.0 2.7480327601857293 12.079976536846496
69 0.0 2.5245153818715047 7.965341637642017
70 0.0 2.305739177354277 6.989406494580862
71 0.0 2.213063288289926 7.592614407549369
72 0.0 2.4696490920575567 9.024301709078715
73 0.0 1.8866658943594978 5.951758265278611
74 0.0 2.258793186700316 7.428253945242644
75 0.0 2.6138229535584445 8.988749050531784
76 0.0 2.4350824651366128 9.126564368060677
77 0.0 2.1181499150393543 9.357617478206343
78 0.0 2.0908484242128553 7.4077773805768565
79 0.0 2.0826095770366746 6.996840112946367
80 0.0 1.857131808557444 6.155446034128654
81 0.0 1.9411268178406587 8.837668112830531
82 0.0 2.003572170195654 8.060736935388247
83 0.0 1.8038060127980422 8.11161892168177
84 0.0 1.5473381236593957 7.117020317247053
85 0.0 1.3962612251024382 5.661585778836613
86 0.0 1.4104288584419558 5.870358941321684
87 0.0 0.9696128239155601 5.25919983128802
88 0.0 1.0847205321950666 6.82370207034019
89 0.0 1.1690708704360473 5.220057790926389
90 0.0 1.2367927826885532 7.452730806951652
91 0.0 0.979932914588451 5.674261375122126
92 0.0 0.9755671400816158 5.632639022721996
93 0.0 1.0704729742294554 6.744484760106385
94 0.0 1.2150564398236674 6.9472270611965365
95 0.0 0.8740067512069469 5.482387072764932
96 0.0 1.031016387837547 6.9466802291861685
97 0.0 0.5461624658142358 4.75183295687914
98 0.0 0.8261431158380621 5.496609577242437
99 0.0 0.6450955778029266 4.520457044269854
100 0.0 0.6632957019688183 4.000237790501767
101 0.0 0.5912264436553167 3.5325896835072386
102 0.0 0.28437338162439685 1.9537112595357695
103 0.0 0.35722926411083833 3.1985329289705535
104 0.0 0.2703090967353581 2.5295881520109442
105 0.0 0.29430723841911227 3.7583205315167616
106 0.0 0.2229863753154835 2.6679755131304272
107 0.0 0.28667945933708144 2.8672489599856665
108 0.0 0.2268420640367356 2.5234612875576414
109 0.0 0.21793480406382715 2.740943678673951
110 0.0 0.16154411869084903 2.5378339318055576
111 0.0 0.16559613495794884 2.9855323455655784
112 0.0 0.1898635459132026 2.532998112790273
113 0.0 0.22377768618706084 3.0349201746083545
114 0.0 0.15045356533734167 1.9999498705071035
115 0.0 0.17606427643525935 3.1013657807623587
116 0.0 0.13264268056133166 1.9626034458564863
117 0.0 0.14707007786716156 2.3873628838644967
118 0.0 0.09594341325789335 1.9002024347805218
119 0.0 0.05981702087935999 1.218468238797719
120 0.0 0.10091458821685059 2.6422379881137914
121 0.0 0.05690384114604785 1.073734776031699
122 0.0 0.06192726572212287 1.2592468538890227
123 0.0 0.06325190346006884 1.370195668567672
124 0.0 0.08144641405915108 1.726798448936113
125 0.0 0.046745683301319965 1.375159308631245
126 0.0 0.034306934608493 1.2140184184871632
127 0.0 0.027293168428602483 1.2157456627748389
128 0.0 0.023070716080329897 1.0498044471843917
129 0.0 0.006693637290866543 0.3276762631262248
130 0.0 0.0 0.0
131 0.0 0.0 0.0
132 0.0 0.0 0.0
133 0.0 0.0 0.0
134 0.0 0.0 0.0
135 0.0 0.0 0.0
136 0.0 0.0 0.0
137 0.0 0.0 0.0
138 0.0 0.0 0.0
139 0.0 0.0 0.0
140 0.0 0.0 0.0
141 0.0 0.0 0.0
142 0.0 0.0 0.0
143 0.0 0.0 0.0
144 0.0 0.0 0.0
145 0.0 0.0 0.0
146 0.0 0.0 0.0
147 0.0 0.0 0.0
148 0.0 0.0 0.0
149 0.0 0.0 0.0
150 0.0 0.0 0.0
151 0.0 0.0 0.0
152 0.0 0.0 0.0
153 0.0 0.0 0.0
154 0.0 0.0 0.0
155 0.0 0.0 0.0
156 0.0 0.0 0.0
157 0.0 0.0 0.0
158 0.0 0.0 0.0
159 0.0 0.0 0.0
160 0.0 0.0 0.0
161 0.0 0.0 0.0
162 0.0 0.0 0.0
163 0.0 0.0 0.0
164 0.0 0.0 0.0
165 0.0 0.0 0.0
166 0.0 0.0 0.0
167 0.0 0.0 0.0
168 0.0 0.0 0.0
169 0.0 0.0 0.0
170 0.0 0.0 0.0
171 0.0 0.0 0.0
172 0.0 0.0 0.0
173 0.0 0.0 0.0
174 0.0 0.0 0.0
175 0.0 0.0 0.0
176 0.0 0.0 0.0
177 0.0 0.0 0.0
178 0.0 0.0 0.0
179 0.0 0.0 0.0
180 0.0 0.0 0.0
181 0.0 0.0 0.0
182 0.0 0.0 0.0
183 0.0 0.0 0.0
184 0.0 0.0 0.0
185 0.0 0.0 0.0
186 0.0 0.0 0.0
187 0.0 0.0 0.0
188 0.0 0.0 0.0
189 0.0 0.0 0.0
190 0.0 0.0 0.0
191 0.0 0.0 0.0
192 0.0 0.0 0.0
193 0.0 0.0 0.0
194 0.0 0.0 0.0
195 0.0 0.0 0.0
196 0.0 0.0 0.0
197 0.0 0.0 0.0
198 0.0 0.0 0.0
199 0.0 0.0 0.0
200 0.0 0.0 0.0
201 0.0 0.0 0.0
202 0.0 0.0 0.0
203 0.0 0.0 0.0
204 0.0 0.0 0.0
205 0.0 0.0 0.0
206 0.0 0.0 0.0
207 0.0 0.0 0.0
208 0.0 0.0 0.0
209 0.0 0.0 0.0
210 0.0 0.0 0.0
211 0.0 0.0 0.0
212 0.0 0.0 0.0
213 0.0 0.0 0.0
214 0.0 0.0 0.0
215 0.0 0.0 0.0
216 0.0 0.0 0.0
217 0.0 0.0 0.0
218 0.0 0.0 0.0
219 0.0 0.0 0.0
220 0.0 0.0 0.0
221 0.0 0.0 0.0
222 0.0 0.0 0.0
223 0.0 0.0 0.0
224 0.0 0.0 0.0
225 0.0 0.0 0.0
226 0.0 0.0 0.0
227 0.0 0.0 0.0
228 0.0 0.0 0.0
229 0.0 0.0 0.0
230 0.0 0.0 0.0
231 0.0 0.0 0.0
232 0.0 0.0 0.0
233 0.0 0.0 0.0
234 0.0 0.0 0.0
235 0.0 0.0 0.0
236 0.0 0.0 0.0
237 0.0 0.0 0.0
238 0.0 0.0 0.0
239 0.0 0.0 0.0
240 0.0 0.0 0.0
241 0.0 0.0 0.0
242 0.0 0.0 0.0
243 0.0 0.0 0.0
244 0.0 0.0 0.0
245 0.0 0.0 0.0
246 0.0 0.0 0.0
247 0.0 0.0 0.0
248 0.0 0.0 0.0
249 0.0 0.0 0.0
250 0.0 0.0 0.0
251 0.0 0.0 0.0
252 0.0 0.0 0.0
253 0.0 0.0 0.0
254 0.0 0.0 0.0
255 0.0 0.0 0.0
256 0.0 0.0 0.0
257 0.0 0.0 0.0
258 0.0 0.0 0.0
259 0.0 0.0 0.0
260 0.0 0.0 0.0
261 0.0 0.0 0.0
262 0.0 0.0 0.0
263 0.0 0.0 0.0
264 0.0 0.0 0.0
265 0.0 0.0 0.0
266 0.0 0.0 0.0
267 0.0 0.0 0.0
268 0.0 0.0 0.0
269 0.0 0.0 0.0
270 0.0 0.0 0.0
271 0.0 0.0 0.0
272 0.0 0.0 0.0
273 0.0 0.0 0.0
274 0.0 0.0 0.0
275 0.0 0.0 0.0
276 0.0 0.0 0.0
277 0.0 0.0 0.0
278 0.0 0.0 0.0
279 0.0 0.0 0.0
280 0.0 0.0 0.0
281 0.0 0.0 0.0
282 0.0 0.0 0.0
283 0.0 0.0 0.0
284 0.0 0.0 0.0
285 0.0 0.0 0.0
286 0.0 0.0 0.0
287 0.0 0.0 0.0
288 0.0 0.0 0.0
289 0.0 0.0 0.0
290 0.0 0.0 0.0
291 0.0 0.0 0.0
292 0.0 0.0 0.0
293 0.0 0.0 0.0
294 0.0 0.0 0.0
295 0.0 0.0 0.0
296 0.0 0.0 0.0
297 0.0 0.0 0.0
298 0.0 0.0 0.0
299 0.0 0.0 0.0
300 0.0 0.0 0.0
301 0.0 0.0 0.0
302 0.0 0.0 0.0
303 0.0 0.0 0.0
304 0.0 0.0 0.0
305 0.0 0.0 0.0
306 0.0 0.0 0.0
307 0.0 0.0 0.0
308 0.0 0.0 0.0
309 0.0 0.0 0.0
310 0.0 0.0 0.0
311 0.0 0.0 0.0
312 0.0 0.0 0.0
313 0.0 0.0 0.0
314 0.0 0.0 0.0
315 0.0 0.0 0.0
316 0.0 0.0 0.0
317 0.0 0.0 0.0
318 0.0 0.0 0.0
319 0.0 0.0 0.0
320 0.0 0.0 0.0
321 0.0 0.0 0.0
322 0.0 0.0 0.0
323 0.0 0.0 0.0
324 0.0 0.0 0.0
325 0.0 0.0 0.0
326 0.0 0.0 0.0
327 0.0 0.0 0.0
328 0.0 0.0 0.0
329 0.0 0.0 0.0
330 0.0 0.0 0.0
331 0.0 0.0 0.0
332 0.0 0.0 0.0
333 0.0 0.0 0.0
334 0.0 0.0 0.0
335 0.0 0.0 0.0
336 0.0 0.0 0.0
337 0.0 0.0 0.0
338 0.0 0.0 0.0
339 0.0 0.0 0.0
340 0.0 0.0 0.0
341 0.0 0.0 0.0
342 0.0 0.0 0.0
343 0.0 0.0 0.0
344 0.0 0.0 0.0
345 0.0 0.0 0.0
346 0.0 0.0 0.0
347 0.0 0.0 0.0
348 0.0 0.0 0.0
349 0.0 0.0 0.0
350 0.0 0.0 0.0
351 0.0 0.0 0.0
352 0.0 0.0 0.0
353 0.0 0.0 0.0
354 0.0 0.0 0.0
355 0.0 0.0 0.0
356 0.0 0.0 0.0
357 0.0 0.0 0.0
358 0.0 0.0 0.0
359 0.0 0.0 0.0
360 0.0 0.0 0.0
361 0.0 0.0 0.0
362 0.0 0.0 0.0
363 0.0 0.0 0.0
364 0.0 0.0 0.0
365 0.0 0.0 0.0
366 0.0 0.0 0.0
367 0.0 0.0 0.0
368 0.0 0.0 0.0
369 0.0 0.0 0.0
370 0.0 0.0 0.0
371 0.0 0.0 0.0
372 0.0 0.0 0.0
373 0.0 0.0 0.0
374 0.0 0.0 0.0
375 0.0 0.0 0.0
376 0.0 0.0 0.0
377 0.0 0.0 0.0
378 0.0 0.0 0.0
379 0.0 0.0 0.0
380 0.0 0.0 0.0
381 0.0 0.0 0.0
382 0.0 0.0 0.0
383 0.0 0.0 0.0
384 0.0 0.0 0.0
385 0.0 0.0 0.0
386 0.0 0.0 0.0
387 0.0 0.0 0.0
388 0.0 0.0 0.0
389 0.0 0.0 0.0
390 0.0 0.0 0.0
391 0.0 0.0 0.0
392 0.0 0.0 0.0
393 0.0 0.0 0.0
394 0.0 0.0 0.0
395 0.0 0.0 0.0
396 0.0 0.0 0.0
397 0.0 0.0 0.0
398 0.0 0.0 0.0
399 0.0 0.0 0.0
400 0.0 0.0 0.0
401 0.0 0.0 0.0
402 0.0 0.0 0.0
403 0.0 0.0 0.0
404 0.0 0.0 0.0
405 0.0 0.0 0.0
406 0.0 0.0 0.0
407 0.0 0.0 0.0
408 0.0 0.0 0.0
409 0.0 0.0 0.0
410 0.0 0.0 0.0
411 0.0 0.0 0.0
412 0.0 0.0 0.0
413 0.0 0.0 0.0
414 0.0 0.0 0.0
415 0.0 0.0 0.0
416 0.0 0.0 0.0
417 0.0 0.0 0.0
418 0.0 0.0 0.0
419 0.0 0.0 0.0
420 0.0 0.0 0.0
421 0.0 0.0 0.0
422 0.0 0.0 0.0
423 0.0 0.0 0.0
424 0.0 0.0 0.0
425 0.0 0.0 0.0
426 0.0 0.0 0.0
427 0.0 0.0 0.0
428 0.0 0.0 0.0
429 0.0 0.0 0.0
430 0.0 0.0 0.0
431 0.0 0.0 0.0
432 0.0 0.0 0.0
433 0.0 0.0 0.0
434 0.0 0.0 0.0
435 0.0 0.0 0.0
436 0.0 0.0 0.0
437 0.0 0.0 0.0
438 0.0 0.0 0.0
439 0.0 0.0 0.0
440 0.0 0.0 0.0
441 0.0 0.0 0.0
442 0.0 0.0 0.0
443 0.0 0.0 0.0
444 0.0 0.0 0.0
445 0.0 0.0 0.0
446 0.0 0.0 0.0
447 0.0 0.0 0.0
448 0.0 0.0 0.0
449 0.0 0.0 0.0
450 0.0 0.0 0.0
451 0.0 0.0 0.0
452 0.0 0.0 0.0
453 0.0 0.0 0.0
454 0.0 0.0 0.0
455 0.0 0.0 0.0
456 0.0 0.0 0.0
457 0.0 0.0 0.0
458 0.0 0.0 0.0
459 0.0 0.0 0.0
460 0.0 0.0 0.0
461 0.0 0.0 0.0
462 0.0 0.0 0.0
463 0.0 0.0 0.0
464 0.0 0.0 0.0
465 0.0 0.0 0.0
466 0.0 0.0 0.0
467 0.0 0.0 0.0
468 0.0 0.0 0.0
469 0.0 0.0 0.0
470 0.0 0.0 0.0
471 0.0 0.0 0.0
472 0.0 0.0 0.0
473 0.0 0.0 0.0
474 0.0 0.0 0.0
475 0.0 0.0 0.0
476 0.0 0.0 0.0
477 0.0 0.0 0.0
478 0.0 0.0 0.0
479 0.0 0.0 0.0
480 0.0 0.0 0.0
481 0.0 0.0 0.0
482 0.0 0.0 0.0
483 0.0 0.0 0.0
484 0.0 0.0 0.0
485 0.0 0.0 0.0
486 0.0 0.0 0.0
487 0.0 0.0 0.0
488 0.0 0.0 0.0
489 0.0 0.0 0.0
490 0.0 0.0 0.0
491 0.0 0.0 0.0
492 0.0 0.0 0.0
493 0.0 0.0 0.0
494 0.0 0.0 0.0
495 0.0 0.0 0.0
496 0.0 0.0 0.0
497 0.0 0.0 0.0
498 0.0 0.0 0.0
499 0.0 0.0 0.0


==> results_plot_data/results_residual_0.1.dat <==
1.000000000	303.530438430	344.397901574	375.679203396
2.000000000	132.512819586	139.093539970	151.762299628
3.000000000	120.009037178	130.120586650	143.285821974
4.000000000	104.383483187	116.392946346	129.399752923
5.000000000	87.647019469	97.391496657	111.138257732
6.000000000	83.293950582	91.297800105	101.609635015
7.000000000	82.790994525	89.856585411	99.379931678
8.000000000	81.822412303	92.903490206	104.639257078
9.000000000	80.824170106	92.794746039	108.649430082
10.000000000	71.709461403	84.125662080	103.089684826
11.000000000	62.032135374	74.486071558	87.388150048
12.000000000	53.677859478	64.748436167	81.805121806
13.000000000	42.602874155	53.775379438	70.387579304
14.000000000	35.347006383	46.234531105	63.633694378
15.000000000	25.711285216	36.184548352	49.639076407
16.000000000	19.268951974	27.542008898	39.056602986
17.000000000	14.887006537	22.276462164	36.081256336
18.000000000	10.745488402	17.886774874	30.825639852
19.000000000	8.525501023	15.128471633	25.874489206
20.000000000	5.827185301	14.606357966	26.893726145
21.000000000	4.399806117	11.148026659	24.752351599
22.000000000	4.203439041	10.774202071	23.193522371
23.000000000	2.896343363	11.304747474	23.821361393
24.000000000	3.105904673	9.810457011	21.656416107
25.000000000	3.001054998	8.833798202	23.117578411
26.000000000	2.963989614	9.528955131	24.111235761
27.000000000	4.024289175	11.909036896	26.036872076
28.000000000	3.666949351	10.653798444	19.638857643
29.000000000	3.147000440	10.736839601	24.661701169
30.000000000	4.263456259	9.471623918	17.542030194
31.000000000	4.327284142	11.470601774	25.839614814
32.000000000	3.448460756	11.058773397	26.581472021
33.000000000	3.229808797	10.972399965	25.032626468
34.000000000	3.332818452	10.505241655	22.363043043
35.000000000	3.740574803	11.917628722	27.138656958
36.000000000	3.748315817	11.343401508	25.734875989
37.000000000	2.646487367	10.354390606	21.955222935
38.000000000	1.500258582	9.733187185	23.794576019
39.000000000	1.966302701	8.877592211	19.939986704
40.000000000	1.426763170	8.583325441	23.481352124
41.000000000	1.243013277	7.148584842	17.338550632
42.000000000	0.581894334	7.124818355	16.283525128
43.000000000	1.281368322	7.327359721	21.935006872
44.000000000	1.047053869	7.050259680	16.710757390
45.000000000	0.870947456	7.430777251	16.666936503
46.000000000	1.081128320	7.779178657	21.284085247
47.000000000	1.397473566	7.659535705	17.426924555
48.000000000	1.381973296	8.464656628	21.789174033
49.000000000	0.944643807	9.645122870	24.696584294
50.000000000	1.077786328	9.001357887	22.545991333
51.000000000	1.057058083	9.541291422	20.817598121
52.000000000	1.037668853	7.883511525	19.115563543
53.000000000	1.366800647	8.362467132	19.371667525
54.000000000	1.580713113	9.284158054	23.329211695
55.000000000	0.947358948	8.142271372	20.533534991
56.000000000	1.529955040	7.913167107	23.926380680
57.000000000	0.907123241	8.768267481	21.254419913
58.000000000	0.933468204	7.178966837	19.729983752
59.000000000	0.969513333	6.089907972	18.233644202
60.000000000	1.087717737	7.948741985	19.093551717
61.000000000	0.298669663	6.410106022	19.803208781
62.000000000	0.000000000	8.476589948	21.626683130
63.000000000	0.000000000	6.724946343	21.367930799
64.000000000	0.000000000	6.199106626	20.337680890
65.000000000	0.000000000	6.554247973	19.170898359
66.000000000	0.000000000	7.391306555	18.647864246
67.000000000	0.000000000	6.460194195	21.278865003
68.000000000	0.000000000	5.794260505	15.549955777
69.000000000	0.000000000	6.502239213	18.336140979
70.000000000	0.000000000	6.302073571	14.987157399
71.000000000	0.000000000	5.260962159	14.035895354
72.000000000	0.000000000	6.336085569	16.060087298
73.000000000	0.000000000	7.544261058	23.726923082
74.000000000	0.000000000	7.221212068	21.174194110
75.000000000	0.000000000	6.993587682	19.415312790
76.000000000	0.000000000	7.138846029	20.305951023
77.000000000	0.000000000	6.382130231	18.906476355
78.000000000	0.000000000	8.109359410	24.750587236
79.000000000	0.000000000	6.216297273	16.367987620
80.000000000	0.000000000	7.245466995	19.370678161
81.000000000	0.000000000	6.467241918	18.108001876
82.000000000	0.000000000	6.382676824	17.364417258
83.000000000	0.000000000	6.127358546	19.008183214
84.000000000	0.000000000	6.886920150	19.878476586
85.000000000	0.000000000	5.930256863	16.577988293
86.000000000	0.000000000	6.614053570	16.710094422
87.000000000	0.000000000	7.284367365	23.266361928
88.000000000	0.000000000	8.011790278	22.089000624
89.000000000	0.000000000	8.852656099	21.423447818
90.000000000	0.000000000	7.057201778	24.531242487
91.000000000	0.000000000	6.611318171	21.755568815
92.000000000	0.000000000	7.852418490	23.833013680
93.000000000	0.000000000	9.076324348	28.854298604
94.000000000	0.000000000	6.499441089	19.200122895
95.000000000	0.000000000	7.507087947	19.629374801
96.000000000	0.000000000	6.694229333	19.033241644
97.000000000	0.000000000	7.711856170	25.271358704
98.000000000	0.000000000	6.665500896	18.068573235
99.000000000	0.000000000	6.778869212	18.906442327
100.000000000	0.000000000	6.743403191	20.630347415
101.000000000	0.000000000	7.037593180	25.975926709
102.000000000	0.000000000	7.312612433	23.106383193
103.000000000	0.000000000	7.217269328	19.767531608
104.000000000	0.000000000	7.370328713	21.031055861
105.000000000	0.000000000	5.772261401	16.983681737
106.000000000	0.000000000	6.388629342	18.660282554
107.000000000	0.000000000	8.278163480	26.311302018
108.000000000	0.000000000	7.604843531	27.724015457
109.000000000	0.000000000	6.116733129	17.680691964
110.000000000	0.000000000	6.069697347	19.509765492
111.000000000	0.000000000	6.038040104	17.171512612
112.000000000	0.000000000	5.973727866	16.386064633
113.000000000	0.000000000	6.321936369	23.069456124
114.000000000	0.000000000	5.423319944	17.913101025
115.000000000	0.000000000	5.712297809	18.638072266
116.000000000	0.000000000	5.188446328	19.138020827
117.000000000	0.000000000	6.355770217	17.877538649
118.000000000	0.000000000	4.681070480	18.561575119
119.000000000	0.000000000	7.311271361	23.316734359
120.000000000	0.000000000	6.954126871	19.817337540
121.000000000	0.000000000	5.824665672	22.043319515
122.000000000	0.000000000	5.310222940	16.921493886
123.000000000	0.000000000	5.972104156	21.234180739
124.000000000	0.000000000	4.508152513	16.293772806
125.000000000	0.000000000	5.160634550	17.168623133
126.000000000	0.000000000	4.665452486	16.438362007
127.000000000	0.000000000	5.056144987	19.209380682
128.000000000	0.000000000	6.258284684	25.462553252
129.000000000	0.000000000	5.702718529	21.339649789
130.000000000	0.000000000	6.357252265	22.963019636
131.000000000	0.000000000	5.718185681	21.299389151
132.000000000	0.000000000	4.634462377	15.600078829
133.000000000	0.000000000	3.745029273	12.225571846
134.000000000	0.000000000	4.823398008	20.025675716
135.000000000	0.000000000	4.658763628	18.784648795
136.000000000	0.000000000	4.058496533	14.720183684
137.000000000	0.000000000	4.901390449	17.998733677
138.000000000	0.000000000	5.357868563	19.849082955
139.000000000	0.000000000	5.483935376	21.279068874
140.000000000	0.000000000	3.870370831	13.681834828
141.000000000	0.000000000	3.988566296	15.557506543
142.000000000	0.000000000	5.867801707	21.433743992
143.000000000	0.000000000	3.854232307	17.698065491
144.000000000	0.000000000	4.666735615	18.187420173
145.000000000	0.000000000	4.501165676	16.013040169
146.000000000	0.000000000	4.783718528	17.897842191
147.000000000	0.000000000	3.758823686	13.428806241
148.000000000	0.000000000	5.086346072	17.763565452
149.000000000	0.000000000	3.864997503	17.431238833
150.000000000	0.000000000	4.596856323	20.068487239
151.000000000	0.000000000	4.435530631	19.468537053
152.000000000	0.000000000	3.521475141	18.036164199
153.000000000	0.000000000	4.137048716	14.154770913
154.000000000	0.000000000	4.628571489	20.713959404
155.000000000	0.000000000	5.798267645	24.284187075
156.000000000	0.000000000	4.732345535	21.929893672
157.000000000	0.000000000	4.430689920	16.663181850
158.000000000	0.000000000	4.435265484	21.076603476
159.000000000	0.000000000	4.197475417	17.826167052
160.000000000	0.000000000	4.033917975	17.758243442
161.000000000	0.000000000	4.318831300	15.918749101
162.000000000	0.000000000	3.734326877	13.987172869
163.000000000	0.000000000	4.146282701	17.804946099
164.000000000	0.000000000	2.994746841	14.121401146
165.000000000	0.000000000	3.183746243	14.632019064
166.000000000	0.000000000	3.695962826	14.688610363
167.000000000	0.000000000	3.135589670	13.637084097
168.000000000	0.000000000	2.568335075	10.275675623
169.000000000	0.000000000	2.375148233	11.940246273
170.000000000	0.000000000	3.694770061	19.539894338
171.000000000	0.000000000	3.788521906	19.548938347
172.000000000	0.000000000	2.845165920	11.655042233
173.000000000	0.000000000	3.826680095	19.772366462
174.000000000	0.000000000	3.282059644	13.522371304
175.000000000	0.000000000	3.707918137	15.602894340
176.000000000	0.000000000	3.518249028	14.564655975
177.000000000	0.000000000	3.264276176	14.205375055
178.000000000	0.000000000	2.908642951	12.785761177
179.000000000	0.000000000	2.961865119	12.863058132
180.000000000	0.000000000	4.413303114	18.439705965
181.000000000	0.000000000	5.396524458	28.236175761
182.000000000	0.000000000	3.899784643	15.614483561
183.000000000	0.000000000	3.307876086	15.229654119
184.000000000	0.000000000	4.396504347	20.888217366
185.000000000	0.000000000	4.254702369	20.180750743
186.000000000	0.000000000	3.382636722	15.428888792
187.000000000	0.000000000	3.417609503	14.557413900
188.000000000	0.000000000	3.041349913	18.497385366
189.000000000	0.000000000	3.229031205	17.642057307
190.000000000	0.000000000	3.126352317	16.483600045
191.000000000	0.000000000	3.074599794	13.652349267
192.000000000	0.000000000	2.346868885	11.614332231
193.000000000	0.000000000	2.734770553	15.213249312
194.000000000	0.000000000	2.457363214	10.676812230
195.000000000	0.000000000	2.248690662	10.822610998
196.000000000	0.000000000	2.785813507	14.817533090
197.000000000	0.000000000	2.785171003	13.245470767
198.000000000	0.000000000	2.762134705	11.990042691
199.000000000	0.000000000	2.389989956	11.795687985
200.000000000	0.000000000	2.299244924	12.297440197
201.000000000	0.000000000	1.797742915	9.099077232
202.000000000	0.000000000	2.157384180	9.965937723
203.000000000	0.000000000	2.269434588	13.381585497
204.000000000	0.000000000	2.526921122	13.814078123
205.000000000	0.000000000	2.543498697	15.348981884
206.000000000	0.000000000	1.971620078	8.142527873
207.000000000	0.000000000	2.068471165	12.369167061
208.000000000	0.000000000	2.649101156	13.769396189
209.000000000	0.000000000	1.961805001	10.849104721
210.000000000	0.000000000	2.269640914	10.890546176
211.000000000	0.000000000	1.600395662	9.028682410
212.000000000	0.000000000	1.666773452	9.406185901
213.000000000	0.000000000	2.254293988	13.006128431
214.000000000	0.000000000	2.056948587	10.972964389
215.000000000	0.000000000	1.822697499	10.962341085
216.000000000	0.000000000	1.709972654	9.275057727
217.000000000	0.000000000	2.443826558	15.610111580
218.000000000	0.000000000	1.929434377	10.440020889
219.000000000	0.000000000	2.984138646	18.677084751
220.000000000	0.000000000	1.459539286	10.455543198
221.000000000	0.000000000	2.150681618	11.637843689
222.000000000	0.000000000	2.554165113	17.031343353
223.000000000	0.000000000	2.746032137	16.115866210
224.000000000	0.000000000	2.340065586	16.998761355
225.000000000	0.000000000	1.832380991	11.154490286
226.000000000	0.000000000	1.713322589	11.802451922
227.000000000	0.000000000	2.742456446	17.174519703
228.000000000	0.000000000	2.385196690	14.423334479
229.000000000	0.000000000	1.599352864	10.316318894
230.000000000	0.000000000	1.618998982	9.650694474
231.000000000	0.000000000	1.896653402	12.186289080
232.000000000	0.000000000	1.963004156	12.707148020
233.000000000	0.000000000	2.162299796	14.233688266
234.000000000	0.000000000	1.789791811	10.170840762
235.000000000	0.000000000	1.462355292	11.134550838
236.000000000	0.000000000	2.269098421	13.558938084
237.000000000	0.000000000	2.308890334	17.669738267
238.000000000	0.000000000	2.310665081	13.771807127
239.000000000	0.000000000	3.264720332	21.664894339
240.000000000	0.000000000	1.530830582	11.172384926
241.000000000	0.000000000	1.803005390	12.941538039
242.000000000	0.000000000	1.781187968	11.206859311
243.000000000	0.000000000	1.714400771	11.000630807
244.000000000	0.000000000	1.444432986	9.391333342
245.000000000	0.000000000	1.300855300	8.050138613
246.000000000	0.000000000	2.083086940	11.523075939
247.000000000	0.000000000	1.477437791	10.462309434
248.000000000	0.000000000	1.792720020	10.150475506
249.000000000	0.000000000	1.517603299	9.965883050
250.000000000	0.000000000	1.910032239	15.549187659
251.000000000	0.000000000	1.061581341	6.883992454
252.000000000	0.000000000	1.938058145	14.054253290
253.000000000	0.000000000	1.889246477	14.456705204
254.000000000	0.000000000	2.240521416	16.529868947
255.000000000	0.000000000	1.717724158	10.809911272
256.000000000	0.000000000	1.759751427	12.143854700
257.000000000	0.000000000	1.080820374	9.530264201
258.000000000	0.000000000	1.318936979	8.973748758
259.000000000	0.000000000	0.994285225	7.602761319
260.000000000	0.000000000	0.904105687	6.192603620
261.000000000	0.000000000	0.762023965	6.059693349
262.000000000	0.000000000	1.579422907	11.365976095
263.000000000	0.000000000	1.450525577	13.130897897
264.000000000	0.000000000	1.264715403	10.011918846
265.000000000	0.000000000	1.292140873	10.049655564
266.000000000	0.000000000	1.156896805	10.439116184
267.000000000	0.000000000	1.557885575	11.767817465
268.000000000	0.000000000	1.437938847	12.074815634
269.000000000	0.000000000	0.935454873	6.894421277
270.000000000	0.000000000	1.393609104	8.803294240
271.000000000	0.000000000	1.155082023	8.787361289
272.000000000	0.000000000	0.716445949	4.885634309
273.000000000	0.000000000	1.186590835	9.321344833
274.000000000	0.000000000	1.591709213	13.343556712
275.000000000	0.000000000	1.336415221	9.106499503
276.000000000	0.000000000	0.980389089	8.133726175
277.000000000	0.000000000	1.199633421	8.809620312
278.000000000	0.000000000	0.984851905	10.412811547
279.000000000	0.000000000	1.147065487	9.916102054
280.000000000	0.000000000	1.193565736	10.475415791
281.000000000	0.000000000	0.902640553	7.241996508
282.000000000	0.000000000	0.946752732	8.473684872
283.000000000	0.000000000	0.927738260	7.627442959
284.000000000	0.000000000	1.011464929	8.976693923
285.000000000	0.000000000	0.881231457	7.797468737
286.000000000	0.000000000	0.917432428	9.052097088
287.000000000	0.000000000	0.853172605	7.636669278
288.000000000	0.000000000	0.915969015	8.812674902
289.000000000	0.000000000	0.777639326	5.790018927
290.000000000	0.000000000	0.858848867	6.707549018
291.000000000	0.000000000	0.873943586	8.066401360
292.000000000	0.000000000	1.085093720	8.888958860
293.000000000	0.000000000	0.778972506	7.018385723
294.000000000	0.000000000	0.781220036	8.130335180
295.000000000	0.000000000	0.911180722	7.910979394
296.000000000	0.000000000	0.716309594	7.094755573
297.000000000	0.000000000	0.854060676	7.370322192
298.000000000	0.000000000	0.978450244	8.504341916
299.000000000	0.000000000	0.947324378	9.125304492


==> results_plot_data/save_SDP_inference_results.dat <==
x1 x2 x3 x4 x5
10.357090199767802 31.20209162737907 3.8505600471578383 5.822731428294219 22.41492222125089
7.253614256263395 20.178291403832944 -2.474590790174986 84.34871035538768 1.2114959102348024
14.025852487143224 0.34836883924614526 5.034265347115554 8.125232840418729 -51.08225645285846
8.63975135033306 4.978953311169933 0.3465400900681779 -2.6702698506089035 22.884606729734006
8.291425890813981 14.684036128548065 13.322820453109758 8.490877355727902 32.76297457483622
6.634412672875008 4.633589836050968 9.996676678473879 -18.84761901256254 54.25048987868539
11.175992018137217 3.7716691403597693 24.494866940037706 -28.203898508375012 -2.697467220171081
4.276107028704354 4.88551368650619 4.788276435666219 5.751654349236352 33.2087904354521
3.595029454691179 -14.730555220927258 -11.363837001575622 36.07969507584315 21.877422910181853
15.57103401695847 5.699432901903686 6.938463298742713 -0.13294940391275034 -23.40156734497038
6.89313779360417 11.12615767192025 9.538135951435715 -36.87206902518832 -13.891536012602767
8.428352371339287 4.282547123598251 -0.10654751304535282 -4.1868687445726565 26.50428605042973
9.91754448689017 12.654737193117914 7.011644276024912 6.732979321723009 6.220974706529317
9.396181097550805 -0.6609379655438303 -19.004158793535154 10.81484006442488 1.1036821929153682
6.333946630682041 1.3010114018431658 9.240472367530678 67.09945077507908 -26.256100794037934
6.859009755465085 13.944256458509255 3.5287924942054953 3.4182170228711897 -12.630380683964038
8.993379104997327 -6.1877753088852145 47.88094770057613 34.24707200830433 -76.51892968264367
10.325113416268778 12.565986304004394 -30.33445249147305 -8.460287363808035 -3.802077924498544
8.255003613631018 -6.304562625010945 -18.381090935977554 18.04086962840525 22.698724944628793
6.0393324265684445 13.5945141973408 3.4565215506395894 5.094771559813019 23.7783355163019
7.666521554212634 7.463792702739369 4.7897066128426715 -3.1357311743897256 0.9193654011613681
1.1490783223027208 4.419608968035618 11.319794037193645 1.2538582389919668 81.73312508975636
8.371539216713584 23.36991790436973 9.44158293593166 10.719142874814269 -1.7807005123507693
11.523344160438276 -4.971100839037675 57.053382455899396 0.9636122750331175 82.26302789018081
16.64962998476326 6.721177466297066 -2.357931866132734 6.654653577653455 14.327879238568839
5.09840320620347 5.771711738736954 7.96751022057647 1.8616572656677128 13.780703934467981
11.00151770815484 -6.930929399166345 14.910994895184881 -2.4601728569087165 -9.799311627090304
6.839373918411074 3.0580436951894825 -60.8865677502817 22.613664370963228 17.048537994870742
7.985942675228486 18.744362102805518 -19.03878223652078 9.546795335554467 64.77631381657173
3.424573129941777 -3.427698477215454 21.901774242189465 -0.7121785020082356 -17.32388024891434
3.090224646581877 15.49112882141294 2.2402345355732507 35.92340884273972 -3.48370160219487
6.180508875723065 14.1604154028239 37.38874304161283 -13.255549189266837 9.70872310330004
3.100129049648473 17.737449708521247 42.29625066393006 12.353549156335793 3.204687765152265
5.256249026232039 -3.1395861419831945 0.8672439928672873 10.64038246075379 -10.00890302684742
-1.3047976399765986 -10.567015166851796 13.147749511245276 55.009802189218505 41.66067335729112
7.720555173065964 11.433837928173535 38.04210725627848 -21.539747822398496 89.50156191019771
9.12223977477002 -6.085932807519491 14.09889738049204 7.146685874516219 -29.632785594605863
12.356843276581616 20.159156920768115 2.9072470644036414 24.746725655923747 -20.45733252208079
13.800418440523774 15.221811906629958 -8.083353531243088 -64.12576943943833 -5.734867142929414
-2.5898262179550144 10.611148876668144 28.57166415005762 3.801283913850135 3.7509633668877074
22.800386818250303 9.641961580886813 9.604920453676874 11.843290148971171 7.297704703230647
6.946994401700074 -3.8488117611224233 4.2311560439996345 -2.2895565133524443 -19.407436176787492
11.69374531118871 5.129815082604928 1.0951795440004979 -5.717588230667523 -24.875035994643632
8.484117562893363 -4.455690138471127 12.588805191249573 28.680208074441655 1.8788088074777498
3.4533914417479608 0.07378444195061817 -11.500983306494653 -7.082679108869446 9.368155851918393
10.966104443031544 38.23530913760332 11.011234857953104 6.733683199628032 6.883240841669284
15.31220625336126 11.758839780143218 9.543181915459796 0.43971530017337557 -11.004064027921146
1.0325056119604348 -6.38095237175439 -12.293569485318002 -2.567189739321833 -28.38441669887989
13.72082976811223 15.40254525707204 33.158824229229864 -12.111328283039981 18.61576076481362
15.698706870928302 0.26198221145751077 6.628288513623922 33.080525002543645 6.649634364649934
6.7197259431094665 7.472651083337421 21.271019485954138 -1.8755594045268253 -2.941704516899854
11.917601749238138 0.07747384633994514 5.682625040656973 17.785860833992537 -42.52575255229642
5.795707059347766 -5.018324643452296 15.512791613787368 -36.36693044415082 44.75590160690618
6.979691590263313 -0.7032666772361047 -9.19344439157043 22.236464289590838 -64.53959262873923
1.4197867111988671 0.5592711305806155 -5.344401921945149 11.815849845264381 50.85110946873
12.7808117671266 2.4443320275173335 21.26687541000201 -4.079555127707771 -6.068690639583188
12.297231864616764 9.838736733238107 65.80500899135129 38.67242194419292 26.202468478667495
7.080237940894261 11.408115406038377 -1.2020189720118104 2.661724515413013 53.99207947875936
12.850996186592132 10.856883962482271 26.559699066060848 -3.8624916809570067 1.1976780107278202
7.112992752959604 10.60028880935535 16.538544268962234 -11.746023381262795 4.808628834075506
9.24851165449637 19.34388423170703 -25.976033462885333 14.51161851506765 6.423606494047469
5.374787710749882 15.799361760716597 0.28278661741288147 -30.957455947025927 -14.275221792058701
12.565322204744373 5.085139823490431 1.871433096204834 20.644634708190075 32.30639401082372
-4.322145007258715 24.861478918377724 1.4938124449880092 27.279375072204658 0.5503366173369342
8.07206441494382 6.0140485102939 3.947179182443179 -8.369733779404608 -23.166976017082803
6.640308811877681 -11.647520351495537 12.67449462614889 -20.83060856401722 -32.82500761255125
10.259457485950119 11.543385065947717 0.9934875831839527 -1.6505499263982486 76.03350965577667
4.44853050481797 -2.8472088107893043 11.275590431981175 24.386721274496452 40.824506172789434
-3.4004186112421237 0.050931663892750834 21.313553885905733 46.04258955318426 -42.684968180275796
14.957347978778927 1.8688200327555151 4.280720601084809 3.7038000781826526 20.243430491707613
8.866597016974413 8.192307016377264 11.097419208701329 -7.586435842547544 -33.29822413893892
3.196462744114097 -1.1782791035289932 51.02709206228515 -21.407371769677262 1.5142000305918089
9.594767959119299 5.862813483381608 11.623250536527113 6.359769566270144 22.442802131583257
8.48153279631058 12.945146535709497 15.317931491370754 -2.0255704422808307 81.03501466312292
7.689649222757344 -1.8430104128038387 -22.893736857143807 24.80709606733658 24.7325270751047
-0.5489476539604503 -2.093495269104853 9.567985766539413 9.2263504216628 93.84542006637568
6.391413281771701 17.921583919551907 4.545794065180832 -21.05865361275194 19.906225141208843
9.949868419122051 7.666648503616631 29.139225864662635 -13.457543865168532 5.603001144204189
5.300253289773458 13.431138703371104 12.870583874444968 -1.564157878362721 37.25540150880131
4.64876737266305 -11.693700194853822 2.4599146158879073 14.01631584336884 -23.867424052686694
2.1432602818931166 20.199579359030913 83.3388852542594 49.41067070058733 4.887035094215719
10.962067976862123 11.780917456130547 17.946431294970026 11.956371231597368 24.660880424417332
9.467792363032231 20.50843576202875 -10.52174409755105 -4.502449826356727 3.7330373779423436
7.035116931439452 9.684336952694165 -9.947347875017478 21.22389799816916 17.030789959838604
7.312891755188749 9.803336751797211 -32.314729905967305 4.001203947395171 -3.8063884796267686
13.466261004969791 0.09769733244814205 -7.353726857315333 -10.198853723186716 -51.37735632251113
11.368814462592649 6.818879277813911 -30.748684787819833 20.84120230521 -21.428418784767196
7.4716373068065 9.301463041831246 -0.5171983595669616 62.349110746114825 2.636334595850487
11.988016147924856 0.4810693170461775 1.6637288730762556 -46.38819243706024 3.7671785320439906
9.516302114058389 -2.8511513497456953 13.643786162487686 12.132050044747576 71.26315324551271
11.139872710983934 2.098184795316694 0.2406672202170661 -12.07455753097528 -14.340968591332192
4.289035541759878 -0.328278909406464 5.4139546437170605 -28.097927951230282 13.20967208002563
10.862766384643727 11.401644158885958 7.84663470543469 -6.634168365161102 -11.363604574641737
14.876611274952333 4.431821043935853 -3.3284550616622894 -24.91055684828165 22.06731018384952
12.605194433392864 -19.683294911335416 33.753766884694734 -9.510617614245643 6.923285604836909
8.570324516739374 -4.333239623928449 -14.4003670610218 56.21039423173163 -18.808221776086633
5.341597802171012 5.211879150385201 -18.01533716737766 -5.907457482464093 -22.727002443694666
4.966895067001806 -5.01628054901704 7.477778633205956 0.312368900543202 -31.290587080063382
6.643859984310758 11.310582608131988 1.5190481278243482 -10.825089080575694 -9.893882499327376
4.746839644193869 -1.0940495316735301 -7.811700126967548 35.79337352981134 27.567596419233915
7.2668071264211225 4.710572066349204 13.522780357960528 -0.15513897216550632 10.028428126719055
1.1739538821431275 2.5871173628183257 28.811682312004248 -6.753044285316811 21.347175513345412
13.837529037874262 -23.20611509224905 2.0972595658401314 4.893619697177293 1.0672137424406927
0.23034941209674287 14.318013924716135 8.247554493345515 11.548330179407104 33.084549232695906
7.351971145979846 17.75710486064912 -7.538917952348786 0.10498798060315906 18.837192680853114
3.570379419929303 9.422349865803788 -6.403743898803054 -29.46719128967125 7.5950984754439315
12.552442144641239 13.226666176293394 7.52066821401111 19.887538768903486 18.385976043014995
0.8344166797335646 23.42205266552615 34.46150914841731 8.970064933104489 -7.314181366011532
17.316375561442467 17.198561161627843 7.7694246902977735 71.40270217005332 17.936728298314627
10.17975214561231 7.702315230041647 13.345243992857808 -7.03514075177651 32.430988739406914
5.568056020389081 4.434323599037485 3.3034904955802595 4.995319208002202 -13.464349797029747
10.941805993263904 16.24220156368345 7.759653668275281 -8.957977828933668 13.244492224710989
7.502449402898057 -7.565821147510448 10.630574278288433 -10.385804382896886 -26.807425000336814
7.810418466019657 15.59568551506698 14.130796444017438 -30.40558140561882 -66.09880769621128
14.116265607819706 -0.9754082307366083 8.886315011330982 11.290731856100846 13.344561521357065
-1.0680719307833222 14.061337432816064 -20.272546490320067 31.948386716272264 -8.150143999538887
18.218377304063296 1.668470227328866 14.767089109685225 -18.590268922034653 -84.72540438942264
2.46983879188355 15.296021858042746 0.7354158798072454 10.998815276329369 -5.1775829597934475
7.121312401648167 -4.071378145075293 -35.5726538012934 -32.049805012457576 -68.93442314872314
4.076283969725946 9.565074788877036 36.4605666228842 5.484644861831256 14.124075696704569
15.595348127406865 8.277022690526325 35.3625248276572 -30.968979698807914 2.4729748320091787
2.021617682172664 11.814822038712894 25.45460155658491 -21.723025564930325 13.225754130850383
5.715050136330934 9.497511466444305 10.837620224226189 -3.276332610582113 29.680945334876846
12.021285978522368 10.129863246310986 1.9881983114068582 -26.684643622154752 14.70958040693508
5.62054931107385 -7.986010184971011 53.73283930784947 21.782271060972672 -13.225830313884515
4.851686087528314 14.094132258455655 13.470016739579538 -6.211050145244595 36.33798702775253
13.326274459544154 10.781563890735697 8.48396290956147 4.078237431623226 33.809053606001434
8.120764800897543 5.9813995819385255 -4.224438398602995 -14.138853640170964 3.242312073641933
6.010128451284848 -3.1278464744333085 19.131199428836673 33.442791549624786 68.89447221906127
17.225763513835794 10.17293844031411 -22.01701320314323 8.658426750909575 83.03740824011044
6.788697901166184 8.522421218330091 -24.18482627134432 6.855881278647619 12.257753682986353
10.805964512161486 12.050589894627436 16.78132333332494 14.195559568943477 20.931834483391086
4.5105641659479065 6.924245656014964 34.616006405173124 -1.932676522414848 -76.28779077965636
4.905045461901798 6.9859901692516555 -15.375231344277545 0.44635822246662116 -69.92557551506908
14.743207874154445 -7.377388546550996 25.481911971063738 -19.366127960768317 -10.055306276127837
9.550806623282172 13.009437787669608 11.85744261506525 1.5501733038687249 -138.91003409507644
14.335079228416763 0.8315267940579787 31.63069659818605 7.041387185214017 2.110899517344002
10.273147507597951 12.330589758374895 20.452532209163977 4.184342541279886 -23.767611806231983
3.3354233390957617 -3.771896353578075 3.1224200821673875 13.966307251241403 19.77841981350828
10.66578537201175 -0.20600294833833388 -17.3755678436275 -19.970933793650303 6.480409374604697
11.447389959964783 -7.761191946863065 25.221064119216482 35.55285818592688 7.602867679939735
4.810957315388347 -11.187421097531832 32.586196671988304 -36.765141122133 -14.948539324010817
9.409689420815395 2.722716631145527 -17.42038432833428 48.72188983896293 -8.241706769150586
6.888407532370284 12.450487721174039 -1.4827352177426327 -5.37237305330342 31.309776340323584
-1.3548649957118428 -4.683040353604259 21.211584259862292 57.18506826340377 38.350260735211386
10.580612901268328 22.311639074557448 3.2325694975166783 -13.467198192562147 23.882859909324345
8.971375438326763 10.877735288352003 29.536848881468956 25.783451965329004 57.79988437002907
3.0946541555228997 11.39603819256751 -2.6432033330537053 -5.199960627925368 71.96762098513372
7.496197099108649 0.5025594201792565 -8.713764788077338 25.699585158686908 -24.56525772915871
-1.5303566257039591 18.301147691377174 16.903296313583674 -38.46169896482671 -50.34049305419367
10.946651454097534 7.995892899921504 66.7941864070589 24.80215707481573 -6.744649026605394
8.826855871078068 5.048859168617158 3.080533177937756 -30.4022702954669 29.2650624185863
10.270906359848288 2.57068555294315 -19.044162924306725 6.789178343139776 63.55317953455958
14.349957809799633 8.711121873016411 2.816711198123272 9.975849298417234 18.579042141591987
8.498889628005951 16.23631943040545 11.855281517708102 2.737411317962266 7.637582094631663
5.795950832751396 7.00044831160349 -7.018661145978818 34.6365398109151 13.587795596689109
6.450369972316075 2.718340980425907 41.59544768441357 11.302301951082796 6.276054290895933
5.069623181697811 13.51892983953212 13.944383893917937 14.620652504751984 164.4886371539805
3.047351664796242 6.5562650250100365 16.626059198762142 3.5640996646017324 12.125530152367055
12.143938527232512 11.625885235451658 23.958959836880062 -1.5919716076061938 51.93992653067015
19.29826041318712 -2.230068618835894 -2.377066955949541 102.20831637405888 -20.95698920764621
8.957921477184396 9.418370450082712 21.877149103294943 18.20582399137224 -24.478900277276466
4.295133904182347 -7.920155639741779 -10.84006170980404 26.918658735784682 -31.480735686528455
16.77384492313607 11.445794406025692 18.863169010943565 18.250217532020663 -35.125704205106594
13.874043827366766 4.423203226753007 -2.5101238251010365 15.962057792781701 -71.31029836689112
8.931294147915589 -5.3116233116827445 -10.131717431595135 6.854880845128861 35.798725359601846
10.16031123211936 6.657704632109539 -6.8303937553114835 16.714402920529654 -16.80618168884635
2.600807702244289 6.88664218217767 6.046856330095132 24.90798490976967 -41.701325180405064
5.822386899614372 8.75057489689309 -4.974888848749313 14.015786087640507 7.559232944569669
2.083141703672151 -13.077720577887646 17.97192675552716 -11.037524307264011 6.089409313939887
7.101192062720214 -6.8497447813501395 -28.043794833920614 -11.956954318810475 -1.1868129503870861
5.215934251372625 11.224774770518229 34.92506933420518 14.28211051610958 -0.294050917111516
9.049764518557684 10.142631614439503 7.317469403618958 5.845164979715584 1.0922646281197181
-0.5114025524255084 5.183279373737898 -19.945582596830512 -18.283596935974344 58.50537589748041
8.646898664333046 30.862558938247208 11.521969094304367 6.0353688918171144 -9.579075451689455
6.4657783609361505 20.632208868856768 7.370005089701992 -6.70932229501723 20.752748147860956
13.75796842020831 8.920986416303064 14.176952469977449 -44.67223905845782 -28.759025984134347
14.546637470744704 8.352151923522372 2.0988473229044615 -11.175864226447871 45.774478085300274
8.700309027476898 13.224962004680044 -11.783956442360605 -18.376958033164478 9.22844087551642
8.655957117514777 8.29439741082559 25.39491892748717 17.15447631544741 -16.04713845442741
14.515611555511123 7.041915266302913 4.2915449890979325 85.66959502568389 -34.154236350221616
10.577321241517037 7.649358939898351 -18.26214300249103 -0.8051630231805049 -13.99667461006867
8.814022751123215 3.1138830377518687 49.045678380410855 23.16109753857259 -16.25060871574389
-4.971247648568593 6.5221831769001675 -11.07168934322291 39.844047235770766 -72.36705444951191
13.54468997111658 5.351753530100991 -47.35806109578354 -2.2520221391235324 -9.778122056548778
3.4193633473417684 10.768860141164998 17.67251132729749 18.020116463442772 5.451604454860002
4.120234310907435 19.155604804878802 14.010836389579286 -27.6047802004096 42.73220721021332
3.4851817471263864 9.219824684298542 14.063655306724339 -21.627108180828458 -10.573885881499287
7.970612561976255 7.145351154217206 -21.88548029080424 7.91713807994196 44.40981130342793
9.890164645299203 14.92428374723919 8.514890570355423 17.300664205222986 19.828111679737773
7.907920307107496 4.461950121255983 -37.914712298496255 -16.470414899774067 -16.268895795500327
10.335952815354695 17.70528582655983 1.999828479842229 3.7374592594839413 2.234370441271725
8.191265500368853 10.441089521977144 -14.252344180575967 13.119361332486744 -0.09757759877904171
15.167141524422037 -8.246590892032206 50.27020872458719 8.156473797631737 3.0619031402820402
2.271054852643193 2.7948283324725853 3.033424142650521 23.330963210970793 3.234025577755215
5.168446369339382 -4.581013617001538 -3.641916966149033 3.603172120705807 20.333613933353156
1.8751923969806228 9.778268380239046 4.290266098274703 7.830166141229366 32.216537269021785
9.843730220733358 -1.5888613148613118 -38.241390263504464 32.76987041569279 -6.777857406277196
3.0519657168983336 8.3814841962222 -12.39504147620653 9.11965380034298 -14.355199332972667
9.16356562825455 4.5215694313504216 3.7240902658178214 -89.65619429885822 35.31601705488904
11.114512785803067 8.920684504168637 -19.418647809818708 -35.815211490291134 -32.90546513589182
-4.932269102810299 10.277727465004304 12.448882566190168 -13.250935716090623 8.254853700654316
13.383645571963651 11.81047024593049 26.546937423904374 1.0510866448888727 44.65387859446835
10.289110487575396 31.221800802792714 20.631984313053866 12.271554130584335 -55.02795257279064
10.02708966577412 1.5887798975542111 1.803663161841321 37.758662224841956 6.976169741328402
9.784303076884841 42.28225312095205 10.777274722300449 -3.900248274097585 17.40111084060224
3.9747200726284753 3.6100336598009726 10.154518365641781 32.21378554075151 -4.0869086794505165
4.537312522592783 20.726621321924497 8.708382307671876 -1.7269195429264812 22.051289103758617
7.938522395524513 -4.129610040805261 -11.410319697674623 -39.69417267168639 -4.763114881798433
10.82875859343641 6.506993706332766 -39.474311859243386 -12.586009712946392 -49.24006812418133
7.668029104151708 18.91174256740812 17.02060077540191 -11.489007204026713 11.913045217563214
3.271063364559538 -15.799846290027276 8.035862702601564 -28.6357737060396 -29.677530752425376
12.92458006244467 15.572762646489217 40.94360498217039 20.257579552661067 3.8254650701453414
9.911652728328512 13.736289720653112 2.6251195259063245 -44.26769733945503 21.31073476827835
-1.3385070404556174 -5.471895261423313 -6.568781178515302 7.925084669309385 15.874128073009441
16.464728873345585 3.5359795867389963 11.474227354314644 -2.4688828626241204 28.827293695418113
5.5337200460232765 13.739609789760058 27.917215176994617 5.511123993284556 -3.156885391008643
-0.6268479720605775 8.988835677657443 -13.71144073319914 25.539927327539836 -10.265302781460665
10.378173186164986 6.399266273479427 8.693992430050983 -21.31239534852147 -13.208990615105435
3.4468081353335016 19.064132919590875 12.260207888541146 27.00400070482102 -4.959447727738727
13.19883305096849 9.745572295865008 40.58367330387999 -50.8887224871616 -30.589967663351487
5.328321871308553 19.57972263651406 -25.649647908300174 29.23597307867365 4.82815959995326
7.1036320424342065 25.531381682452572 28.64943551688001 0.10765584625616498 26.535471106425575
7.354074100021984 1.6632114686811725 9.285362918798024 -29.648385353698572 8.520470737932545
2.5945050229393907 0.5716789709943413 47.15341669713098 -6.0948956632596065 47.289477069761084
4.574876480561064 20.17683995573556 27.557984028352184 5.4474817855621716 7.625147368261976
3.795825614262064 9.79904763195667 24.198921810762215 32.675666892350215 59.27872450254968
5.018697759202418 16.873804712021908 13.414156248287055 34.80598132291036 20.99884944380348
11.891982984325328 7.80657982848791 30.497883812525448 -26.951559401050538 5.1619911457228635
5.161524855762261 14.532733786918484 14.578294836193166 7.86169856231907 12.827493545409991
11.821199542271724 -14.92045546129561 12.675040661057768 -55.43222797245531 5.632175128258164
-0.825278305571949 28.22748492987693 22.53257026675618 -0.0578764515799719 32.73763749061902
15.625825942398013 9.516170785787237 12.124557809970096 0.003223865249683655 22.7570317523652
12.142506421160485 -0.7455224102606337 -43.31129978460186 -9.5966636312233 2.356615364748542
5.165042083788034 9.210380151388728 31.787563781447957 5.280113415871524 -35.06177994276585
7.68659813985858 -1.6058035809053024 7.800942100354651 6.256469068257134 37.498885382434125
8.478482977662543 2.326739533682197 15.804571454015534 -52.26415869043896 67.2559502925011
1.278196135969683 10.761174051609416 8.66974909329221 -17.429238472864107 22.71051699932822
11.210569136735016 7.0784324132829735 -19.910509145591767 5.5490803287583255 -26.682698665995673
3.5196779398448115 13.867968755273969 0.1409028757609434 3.0683615341552217 -6.399946692411881
3.7979923457155778 -1.1696413051818162 26.92079827366253 -25.688727718317658 -30.4298955626128
9.688185257254712 11.405172319365596 8.828099015897658 21.59026273397982 78.97482667252243
13.020603160562722 8.605939105955038 17.55820166440592 12.398069184403058 29.28163440006307
8.047759591284859 13.060646245355187 12.86340318631017 10.342519717182913 -0.8858732737620532
5.44529382182599 6.291725722761608 7.554499235597801 4.39909670474248 28.56530647532924
9.998021603363764 5.809483209712324 8.06824113235956 -21.53491864925953 -48.62287839283805
5.2524011559966475 15.007123626092364 26.257415459996093 25.385173771266814 -37.44512982271615
9.446840964590525 6.5631397049785285 -8.18833997604738 22.97327168963596 -91.18854203538594
5.916351110291389 0.4787571937624442 1.8739299153747808 -13.994833774617298 0.22613796806935227
11.062161338316228 9.356589558041906 52.740955001242625 -19.419198292624806 -12.231348547720394
14.76218248854154 2.5630059388798827 -5.491227833017 -5.074211778180732 12.87349972221994
9.062258594658656 9.596371160324376 36.11855636944885 11.03649372220841 -15.173965559657766
9.297350243101082 13.866559154570222 20.295649073726253 50.1683551062285 32.03939064278777
2.6886774677881533 5.809235646776344 22.031972756604315 -87.00502144058659 -3.777317364869276
15.566623569820802 12.27559650271393 6.209166294886014 18.73050908019428 -20.623204132787983
6.19921988472491 40.40501768981511 8.12358923253528 14.55619335732108 -19.365665993400064
6.735862142878677 14.549852675211575 8.500250650021332 20.724132276450522 -24.454562567044817
-4.933510926424667 22.540056031551867 24.974324811913007 0.5401082364046381 -20.82668183955684
8.445027275551947 -3.328918064203396 25.473802686505046 4.9388728198346925 32.54704421644531
14.128724762294679 -16.594868438800127 30.097365637368846 -11.348315818943803 24.81826135268285
8.043505466725062 15.248811486272832 28.95729501300238 4.597544945130655 7.862369636661455
9.947822556923251 12.658667897252464 54.32034291808594 10.58317347798572 11.929483848680622
16.68324173422488 9.272750940639034 5.341019100187083 -7.050560085428671 3.417341979133603
8.349904409398317 23.42860822363007 6.50951529178338 -0.7100770464821551 0.17311011764944517
9.404816474201949 9.254978133071509 11.837653198839181 -5.114046339794044 -24.13273698202839
8.071668289518833 11.16204419345753 -4.04662265902952 -9.321303295756245 50.77771968069288
6.1451229954979265 14.699304454698026 -9.579672404877755 -51.59299605265798 -21.197010223460047
10.131779495694772 0.890548414629933 7.36533178781575 6.691377383750899 -11.278295358274072
6.72371617088797 5.018075179788539 -12.504082676773546 -24.51452622772846 48.4637603803344
3.234658121142431 18.513871854210358 35.29464315139537 -15.226995994246373 71.29001569414585
6.171788696424157 -5.579384604250212 16.24203367379409 16.745575004842905 43.56239147773168
12.764338541598391 -16.715280074317214 17.715732335500533 16.02644954314586 33.27233034060998
9.507068378287961 -5.463177867458693 20.786243505763643 -32.50683492344891 -19.040852815957066
-10.697927621461986 8.411531903994694 26.531957195640782 9.87851497230956 33.54709857505085
10.871891621761923 17.923543564306833 -48.49663544592329 25.970148805903683 5.477882113159284
10.579841561161972 3.266448942369424 2.665344166238844 37.50882806018093 -33.41019287212647
9.759323685698659 -4.105426346422771 12.628706869781613 -11.89819975113361 10.78371304924346
9.832517379807186 10.95614930673043 10.852973795217407 6.969458139420663 24.214516289651087
11.271588956425184 12.288449972700702 5.132455226998758 10.210697366767869 -19.590624565507262
8.544845798455452 15.928004445003413 -17.415354990443376 -26.45780892819556 -36.87085688661785
10.917224218737726 6.508540634443634 -23.575828000817772 -77.37420357355451 5.792984638045951
2.8314000968972763 4.60815821396945 -5.009300321999582 -1.3418279160327096 -42.78323885885882
10.600800261454973 8.497834515757921 -28.318249880984425 11.756922029463045 18.155050776357815
4.410492260836051 -8.614443065290608 21.82867704639185 28.445438165455478 77.10441223086298
6.998732817484807 13.548852701073347 -0.7693390182843665 16.93326938473661 -20.068992188793203
9.16442254126122 4.951949645658027 5.587559507944427 4.200285405375421 -43.08424062628876
8.18930480025639 1.9924385169398668 13.842127095843328 16.928975924338992 -53.43075558680141
14.192927954283032 5.562304782655243 4.083416241998648 20.002953950429834 18.911040528523447
0.015810021045261635 -9.103003567971381 22.57404010346751 -29.46430418512181 -31.83609062095389
0.9630621575400156 5.053438972374652 19.563574765652618 16.87514888087547 -10.48391370898078
16.24416838649446 2.264241130803274 -16.85688341137604 45.112378352348216 -6.543351005844869
-2.157080368477075 5.446502266748238 -2.5919156978914764 2.848078500015312 -5.8595751648960075
6.672430921560887 9.392420431995903 -16.526010520418488 -11.24847020363137 -22.350777107517608
6.599594452166844 10.984245570304665 8.338238192883205 15.142782264155736 -19.455016666747106
12.404735350470922 5.702815932432118 12.890909073153097 38.20338814196572 41.23425558953275
0.9974570069715192 -22.75458964561944 18.211182438453356 22.660267529715227 18.575432093283663
7.312862998811978 11.525982673453711 11.72624605237879 -23.621828469891497 22.025956154098836
6.096032647049741 7.323462809438777 16.9977072991534 -2.2915275471176813 -0.9941599771407184
5.209071964694061 6.801670952617425 -2.506275304840482 19.259877088928192 7.442346697900183
7.852779625354216 11.440639772297747 46.62952900194329 -0.7177864859047425 -41.81034335027261
-1.2380286930918096 2.7691962319155827 10.93971946335418 -18.547086651370243 40.50174406167865
-1.0923750341632932 9.056566359108796 -18.968061439228173 32.90036928466722 83.50528527611681
14.936049169820741 13.940080149733635 32.75502154586792 -14.447479603289139 -15.034350407615712
11.518344092603746 7.131336930254756 -11.806154901302946 8.303935554346467 -33.69822159094182
10.90906517786287 -0.16391951830625118 2.364188421742174 -1.710239949008507 94.0421103083068
10.707584484523 2.666435800146157 7.009105167432541 -8.427773789955463 10.047994619756809
12.658774314356634 2.843610905798272 11.886814721421068 -14.830066302875508 9.607186341594511
3.039179999999579 -2.2239091057964053 7.5663637840559765 -11.769462411675878 29.517044318590802
5.865680813495294 25.43358913927721 20.86263230674698 32.509622562066106 -19.227785281308172
5.820798022259364 -1.957487413735695 13.003837504706379 6.835860035247592 -24.4598212284589
6.557509767134411 -9.670383778918815 23.41572668126048 45.65926787903125 -49.86889059862584
6.55373392179288 10.429371232800868 3.708915082101772 13.096390266942329 16.804480159817114
7.7641457885164815 -4.359614794892689 76.38987137421469 -1.3353494285504617 -39.47818665400378
9.890194240543016 8.238888214681134 7.603041385565394 7.959931232209424 -15.915246962008343
0.08857875871888155 6.620159283728718 -12.035168950475601 1.6120528194143233 12.110466529389928
7.246967599038928 -3.9524507371674247 -11.573094541186002 17.009408909077095 -16.750833826985684
9.975297246063395 4.444202126493071 26.633549462029794 4.528393835173425 2.0606021043941514
3.2822071325390176 3.599291683412199 24.28972739396831 8.031077186888373 62.56287932170511
5.996393973156637 8.727306531483805 20.62618774471411 14.73234449621993 -36.11029463912226
10.348751717595695 29.58508453782934 28.98306437323889 -1.253253321312961 14.032628350271036
12.250832149640821 3.574626021533362 52.0068825653279 1.064280949189456 -15.472890380984449
10.847037873991859 17.370673317339296 -40.442401088684356 1.296173035702516 -17.993187906129165
13.020884767575216 15.274693764191309 -15.188041144933027 47.63264272859099 31.89695607478354
8.409698502398019 5.267521041966869 -9.545169443264754 3.3238687040132415 -1.3480680036311519
7.352513297058524 20.083949180071812 15.152892450457848 28.06209692524209 -7.130540881707269
2.51204268150882 0.6927159173148887 25.005592577519252 -13.881117674495968 31.034863206647827
1.1428668676676885 18.815542644968996 26.835985214074896 -31.72390463547694 -22.266608855662675
4.625863710826371 18.558504618814506 3.522031290841742 21.561970065244687 -24.300568286433332
9.961588328466814 5.145058276202343 -8.525216124990976 -4.160751177472861 16.611657563146714
1.9053690796181648 3.3358893571880923 21.746184347349498 15.287745497399907 -13.285026889284357
10.186724740208842 -4.128714515165196 -17.17975149176703 -4.533576138976954 -3.635735967486201
6.317833189434134 1.3437558283331867 3.5466112941059116 -14.497977947822726 -118.98650650543266
5.76340801291791 12.815423886571503 8.69954403441291 33.53959482582818 1.8803454586417203
6.780151885903759 18.018146522672858 39.047246380068394 -10.77918416225598 10.779177637535437
7.972965256419462 6.560127524654289 -19.875284920300288 27.02770097404504 12.904734328166018
0.12361999786728362 29.05985658938473 2.2687415442190506 -9.558964639614313 -5.560916153709886
4.9742500308329785 3.4627865192722425 0.16259346662606688 -44.717268016691875 45.85895985364179
10.287191376133935 14.645636635676775 16.030172379103924 -18.36303922501247 20.056906808022934
5.366621411156764 5.167543097556546 2.7017118096149915 29.85845924956898 37.976353683440784
4.285806921342866 9.014058002764905 5.611941722890382 1.2718826259047837 -1.697937966369258
0.9585023528129355 9.112100894481655 15.053970359881479 64.07867175091344 1.0525484404059995
11.174003633247741 19.63458788342836 -20.233482461285533 -61.64482762403952 32.52568658930062
5.788966536409335 -0.6012425836617297 5.302407485319103 -9.66424482662962 19.46497290311772
0.7361175139988418 -9.276358372245934 4.166200263548166 -2.971974683098125 -30.70849622710805
3.5454898077476873 1.8617147380008348 -0.8767996100000737 -3.078631620741227 35.332407782606104
5.66447368535929 -4.2629597438424796 10.341878674268672 12.9714098927749 -33.12897959948789
15.346517371763888 -7.1995098422469255 -10.009323739386684 -17.2330209751549 -22.009897089613922
15.207954992288952 -11.10201707365312 9.809561283326701 72.48685442075556 -8.500785566655228
7.721241743472872 3.5945005141410604 17.67359286176947 11.290070753874831 3.035652665673325
7.286181274634528 6.8747953490216 5.814687300025929 14.070983748186519 39.1125465896984
0.17906156512336935 8.15584963859121 25.884842645006877 35.090838426220316 -10.36460735635901
19.724813054410625 17.317169273103953 10.237231127172961 11.099254954200363 46.35185485517644
12.94056574443225 15.22213847991388 -4.28507224606733 -37.00625966151439 12.54187020142156
0.7430320784994393 18.055803200350976 23.810942439462565 -44.637945727940846 -37.884178660020794
9.634838249700612 -3.2126680376351935 -6.518952277893124 -0.15176973200860644 -4.2197452948782015
10.790690824750916 13.019958296162976 11.450517503558396 -7.948277916111845 29.530661056094125
15.189241576051678 2.1583376310543514 34.38382887742627 43.841029999784396 0.9615854122055971
14.605093526655612 6.572093990365969 23.963287197739277 12.313705811616344 1.6199967090445
11.459109830093313 10.279973325704209 30.14226976074709 14.713367074005069 69.31352040918917
10.44116242339107 4.428406820036235 19.73795633806133 3.506387600790113 27.051422626058365
7.711429458970072 5.064193295476455 4.523384111381203 15.20317681076217 4.864734299418689
12.397412341855267 22.466506787779345 -1.9652300036803396 25.661680007479227 4.728587008245217
5.603829266883894 5.215713099321979 10.057767847372682 -3.4739816791387987 -40.34321334211188
8.22339995697414 9.666056604323298 -1.8199253279058887 -8.302474670847506 -79.70891001049205
10.571719057410979 24.220280190637585 14.031634005693327 11.612547685604786 7.023757414555378
14.212060714766016 11.148712943275278 -0.6779385205796018 -11.703744330414203 -23.566637686264684
11.432406865307332 8.677773786338843 19.740196192271142 0.5969260835920984 77.36352576963743
-1.5254151867927739 -1.2399489372822323 29.32291341442457 19.994905806762972 2.7050055426335966
1.4014385420502684 -5.588654843812666 25.410996452342943 11.980210391714312 0.18362134328261348
-0.24551634811126632 12.064155456677822 -6.000016777701902 18.689242861574023 14.324531190639048
3.528558706669532 16.20829605683226 11.754066027796057 4.486786897103817 7.466806622103815
-2.101247631159545 -0.23788295074752952 -6.230560981423537 26.104092331556462 12.475328163308763
11.813293900865931 -4.218149472110827 14.443760704269899 -15.489754658843943 10.047414740636398
9.488507683774332 -6.474777020077951 -7.862282900309179 10.431680455117581 -52.09996835742485
9.538680747187664 5.44268058360338 -1.8644290267389145 -21.336424372637516 -79.4357067002461
0.37013510624477064 2.113748883260513 44.338675910006415 14.067531017207191 43.36711199654023
9.825825444087766 -3.606906449595556 -22.201819278120936 64.45840328449471 9.982289627897842
-0.4145473574196501 6.86775827591938 -2.0740086219997593 33.45670370333186 47.61254839363479
6.645019982748625 4.041451464756054 26.042529553235113 -2.4117942947727364 10.20606529255327
12.711968851769116 13.713605860226295 10.335311436882382 -0.24690423553862217 37.745520952143195
10.090807871621804 15.596582997719624 3.024486164057169 4.859820212904687 -22.877739544089458
22.388592748973487 14.25812588950824 2.8097149319305075 -3.3252548593776545 -17.305218611762378
-3.8159001546386335 7.421771704620214 6.922487687440414 27.00234796544877 -16.607817799344183
3.914479573796667 -0.9291297803856331 0.017554004517847943 31.723892368560012 -3.6545845611290346
-1.1926654401743164 3.1238459061199215 12.518348771854617 -30.98860912859734 14.99195525912798
5.062057599590489 10.653093784730395 -3.862357069707933 24.51706327507394 27.788964043276984
7.192403968125957 16.409324854823932 0.8997198990823456 -55.25396693365445 6.135311142862035
4.988611622366571 15.209604930840008 -0.9525888008792442 -27.24956752623744 53.813997932296985
9.381417396467087 -4.590441856847907 -46.81598106403382 39.46797004213305 44.2364037042782
6.674701898248003 4.727877199505814 0.9931512196347079 8.909943416492865 22.02443884268245
11.827640839869273 -0.8101869115348634 -18.838857872768585 12.001324172023526 16.130661644811376
9.111764585441607 16.714164134021676 -37.680872761748745 -18.74401632123967 28.192849140921417
7.816643700332078 8.037800850707287 12.745437068044037 16.31780249904559 7.118422799737328
10.01104890641734 19.490836899332283 22.193222212610824 77.92218183881323 -38.19860802592781
-0.24198357526280745 7.41280631021111 25.66223170403336 3.7386942321241605 3.0740351727498982
14.353636556256696 4.762149738958579 -3.9713540535450207 21.25833630326668 16.213743151184445
13.149857873314618 12.347595355497601 -0.7446382726822236 28.30483565538598 -13.655533356807965
-2.445772224386822 -8.752067279129488 20.03587470430365 24.60266488812671 -19.94035320276597
13.044880454236983 0.9544847314213172 11.96081671399043 -17.30081969098383 -30.859266969065978
-0.6671436835355955 9.593078058692749 15.130329675795934 13.288980765166091 17.961494728102736
4.37497932706059 15.401191689464039 -13.824844589786949 0.48778269966554433 -12.16762429001935
8.903312630794405 8.655281101159183 -22.702024724502955 3.4154639342157935 -7.939074857906213
7.255227506477022 16.653432951659585 21.293581311201642 -11.160371750744993 -14.821284971132258
6.984585546049093 2.829470256029566 38.44323351591536 -32.9557821574855 -52.54539630548885
-1.6426639659946396 10.270944589940491 19.754014910266193 -10.4860125583364 -24.61932358882317
11.5445760583564 5.171554831109313 -4.0079173200828 -27.646308519690606 -2.4189330775006503
9.59225612178456 -14.226774142844953 22.33205923419921 0.18002627870355425 -8.999915247584806
8.861697956517125 15.876116906656964 9.312673280295707 10.579412975663228 -48.6069198036259
5.029516257513039 2.107498138039187 14.504348931234212 0.48928357045291904 -26.19158712653636
11.043743079687083 8.521650175036875 11.339767887922754 -4.553724954673424 1.9345480556313959
6.526166669074039 23.46813360532372 -10.285223258055765 55.56734785074308 -19.359089362903738
6.664452582412224 -2.558990389985027 10.95815289359472 3.356788897402751 35.412646282772435
6.324963052803179 9.450934273244501 13.977375976387048 7.084185053580915 9.302034094362345
11.518094603114644 3.0912655038774624 -17.243838009421495 61.447661909941694 -40.86759269137096
7.122737647012155 18.035775289662247 -19.61948626345786 15.769895908921564 14.013464259473754
11.102659901532473 2.0962814394638514 14.8845362289034 -18.164101466193436 -15.09425287673131
-0.6660467189565153 11.463343696883733 33.47649762193011 47.45779129884686 -8.067844650366524
3.460565069009373 9.935964835217089 -7.001072335060623 -19.88851058789541 23.505017655228144
3.302420391735666 8.580266844992396 4.424789180597898 5.082400065095099 4.445960788273453
8.996875842111374 7.483735399723239 19.722407457262626 -9.666259026464111 28.63007953539518
11.932359680415164 0.7904803946402623 22.258001831691068 34.76965557806578 9.045490698101915
8.001007778546898 10.522920478726967 -6.451288348937567 -14.90409509481088 26.0688302771023
-1.2067820574514307 2.2943459977589917 -18.336221349369005 13.199134815772279 -26.398346973061592
1.4574123935301344 13.295958111230444 -16.107677006655457 -10.593220266928938 25.410804264785178
9.1034340620124 0.2912923771071121 15.110025975825527 13.751846341671229 -4.231839260360395
8.37320372892984 25.65954969505309 1.6394993791514398 8.192460351435999 31.26462864282453
7.031172371601212 0.9497730796573407 6.4119020640124536 -0.3785875944692698 34.60869797345461
9.025973898034028 4.479981687047083 -16.61325616163534 -10.393791936315296 72.45892281061379
1.034509217248992 3.5353902985995003 23.83463736249776 16.76321688054621 3.948573004583931
8.121935710300319 7.227249569981323 13.295668333598869 15.754705718879244 15.172440313400315
7.661675411860006 29.16765745475045 1.8853498290884616 24.258716611494187 -13.629854446766714
13.917311927511538 -2.4076713913609176 8.743790318247788 5.699477532334813 25.727705764819707
3.9022235786738637 2.93308586397492 0.8149701652839543 -15.592400932020674 9.525425901211829
18.188907395429226 13.627794038654743 39.29980372728936 -0.2916778848739696 -5.211192975278911
8.656388103654931 -10.202828447048503 -8.443387871330991 -5.523037485581028 25.522783550134598
1.4641093842569397 14.676308600022685 -6.661007005434893 11.915793987128303 17.732799350399183
8.966747417485582 -48.29125453381893 10.58216082516302 19.66693038725423 -15.070861491593078
4.563388701772801 -5.245519884802686 -8.284612853029007 -3.128585003705581 -29.702991932089716
3.3294324535921334 -3.972181462418927 14.972470993416351 -9.549113866114858 13.266190459891959
4.489525200212343 14.46797810422418 -8.296917005758782 33.04283618454753 -97.22118241000723
9.984698748185535 11.378938979002745 24.925330665981072 -1.3413455629587645 37.239590113638485
6.721631370363838 2.5942781496208234 43.754423241084254 16.333862954992707 12.279139276114282
12.606312212256443 7.128908023098315 9.295096498610055 -9.193976631730795 12.82129771140743
6.215877024519267 12.66935722507612 10.558942486437061 31.349698236592705 4.181600471312182
-1.2827393195726735 10.694648712052198 -3.019365613767448 6.808725466996876 -4.570770810838006
5.667735451122475 19.051136226529927 -0.5881858309793238 -11.435608282100784 -88.35335789520522
2.2829225562948174 -27.17502091992212 7.867604796203093 34.85159320908687 -2.21766526892711
5.9569294015233805 15.064447114982379 3.774540277632134 14.100112311067859 -11.40198651166952
11.95458687417542 7.533139004378148 15.95255693234894 20.619443587389924 20.166987328725305
9.214853763677919 9.973317980449485 27.645032296206132 9.055551664638301 39.30157857198187
10.90213187173273 10.372778879981967 -0.25427274488400187 6.961535124359141 3.3567017399325962
14.654016373520399 8.381934899315095 21.282847587514986 34.46627124535197 16.825704596498376
7.68562453536096 -1.2131931353794911 5.288980820754871 -3.6297017314889786 -8.53743332218112
10.148979646334865 -16.21042913838332 19.650204026818052 27.63528034769343 62.432793937352685
10.914853110235608 -11.44130152871115 31.27423958012115 -12.162763603345763 28.216683099742447
-5.745095747453586 13.737779412590337 4.342687952841853 -36.73373212492207 -18.842610883257812
8.74258607341683 3.496060102369116 9.24187246710708 10.500972805555037 -9.23758117409917
9.296658849343611 -1.4678207545741433 23.0151090975152 -6.47221819304179 19.352287812801514
2.8062718134171654 12.118286562786263 -21.68948710407178 5.460491605793514 36.49110410091119
4.626102044620396 9.58718905712448 13.177427986964535 -10.292432440802788 -21.086897201401158
6.94745083583811 -1.5832919471693216 0.9443914212844113 20.348175747696104 15.635686932838643
3.8961400380225086 32.99659385338884 53.538341044898026 26.891571746859064 5.515058848154483
8.446458790931437 18.025094899975933 23.199286704194144 -19.150834975198304 -13.855677463199072
2.293734492092206 14.587999939751043 6.11527487122134 -2.68603871690822 13.693711929556045
10.889589490390524 7.66501886881113 6.039101805524295 -5.987305407772929 -0.3587738104282714
1.148505891491297 -0.04283053287475269 -6.917558226541779 9.846463230638596 68.52785824590214
8.433217614837382 -3.9474783638296884 0.9433012705895543 -9.032522858946265 -35.4967993336012
8.720173012414309 6.917591416882461 -3.071616127934238 -13.26663185202856 5.3722787930884035
10.230376131336952 3.477929556655223 0.5529914587599691 -6.844002391229665 39.538678798265494
7.299857074990701 13.913954271623968 -85.40494401195525 49.65045662233837 -27.04596390990374
6.530627399230337 32.357455080268984 20.270025604890947 -57.32591873355763 -22.572279269578992
7.291979821978437 25.88297486269407 8.026689488010563 35.73515352400363 47.273548104587704
3.305024286654726 25.528851879885814 -8.450075197454222 21.32999301729904 46.07479074689194
15.368678655158137 5.833847617397076 -11.62251456195434 27.222004450973788 -116.03204058404042
14.214242552686638 -3.731950569509337 2.010283636908113 -15.499597453494822 37.90159197268847
-1.6382304555485305 -10.915627302310643 -2.487859655116793 10.325789419823613 -9.73070070243822
10.664503139775999 12.126608046129991 13.688571918544584 1.0286555501453485 1.2628136101025476
13.582413763801611 36.46560914629167 7.491750487998944 2.910178818790868 -51.40553289556908
7.96183274965818 5.2137502844643056 -14.539580019877704 6.865078805382634 -7.774300945301455
8.690996001105246 5.981947441567073 -6.0503463817250065 -15.232288502260289 8.600662579923615
4.7339854371519206 12.792066653712187 -11.967714981289383 24.105955470186423 56.324297600474054
10.437600894122955 8.223676683030922 -38.43075620234369 -14.755911429359287 12.056859418781496
0.41104329104168613 30.661224816598587 0.5247422504933361 40.12088060474156 56.59942459464449
0.8224322712771439 6.4255775860727855 4.003352029950982 -21.949186748643392 -0.5814285234824785
9.966320862169907 8.370474755491568 -6.135722857765426 1.6406196004569402 27.904089480479197
2.8196581619685652 8.200718174786296 22.273855221105748 15.157410207364336 -2.2580167005677367
16.507659342300382 -3.4345890808358277 -21.146347456579925 20.002891038813594 -9.442829702701097
4.075171852670598 0.8179273450290481 11.356122089902321 16.688009521244368 -14.230394382106404
11.81463236520152 -2.130600640010833 34.72575593806618 -0.8580567148134861 14.884242690350447
-1.0902070985971868 22.281646798238356 24.969668046573183 5.043745066798021 19.436262789987687
0.909210942455914 14.438246382928575 14.774945045650762 -2.045670391972209 -23.362060679797096
7.269911561642148 3.9123740215514324 22.41340892227716 19.665396121519567 8.02303598352729
9.902165608821461 5.419424911864926 10.097325378795404 -13.689962391292411 8.103479992458734
14.773749283168188 25.00739641675569 36.167361094197105 5.763693118574057 8.108749719714588
11.896144354213446 13.191097816778308 -0.1385440957036579 0.8558604917673378 54.157198353500476
2.199644949994269 6.829768929799133 3.056525019612682 -8.217590101143507 38.57896249728062
5.694788621349371 14.171845813158933 -6.489110819731309 -51.295903035900864 23.925764196775464
8.518659328199504 15.93167419456259 12.676129347462087 -20.3905898412358 31.21016276662607
9.443142401343898 5.002996196464775 5.29237122974261 -1.7664817784101743 -17.67639463949294
-2.7695360753369336 -1.9592585014713606 2.525610689964253 -13.530756278635664 15.517800180988244
9.343514579208616 13.788167530360104 4.846928085573293 4.085559596109707 -14.98442360505669
11.081640481199377 5.181165177475089 3.0785586768481963 -39.37170988761768 -26.993601294333786
7.443885822379036 13.200567864997307 9.139973579534068 1.6994909042572814 19.004616624498823
0.7486114965956894 6.134015037650306 6.761692590452244 33.15292069895628 22.76109007601635
7.191267582918927 14.811683638370432 14.38620718019086 -36.51505995028007 32.782173338248434
10.508543139795123 18.982481643880412 -72.71702813705161 23.553086395275212 -1.7416850774425718
8.527241442645545 -3.5046198468911705 -14.277627599225738 6.815825688655817 11.707962272470358
8.877296606613896 12.724048323000414 25.709598049593364 10.851925450291299 30.13819453466109
7.713526294508542 1.2441346575015046 2.2047625359981744 26.779450044100816 65.20785199899079
7.353659155992036 1.0215039573844642 -42.356795856399884 30.181149242765507 59.56957759977151
6.240526214209632 9.547910215489198 13.610798488129603 -0.6087127754929895 -30.76174572317884
14.313253126832322 16.30826295436701 6.017046399021865 -6.579057533150568 53.566141851771974
12.088408941622088 4.287859719150148 12.208704609559211 27.82446647606939 -29.740371894131478
3.519500893892342 3.545118711336052 14.728894633692889 5.035159190600387 13.339189446550378
7.315755134769262 4.108650578632698 2.9013403574794125 8.698217585172964 9.053047334434373
5.626027169925646 29.392206626514493 25.447902723447015 -10.704146633888438 21.67738596498922
6.825912622240512 10.70942353620585 -0.7506710664168281 -11.075842502777334 14.98839482133956
4.541048546795928 7.503904750089228 -12.201140493152252 42.16345570387682 52.89425179447222
-0.4620265565611774 -2.4254029432659365 -8.959469956317658 -6.140142951173559 -44.96446610939299
3.679427945779544 20.750427152055504 19.11717140266961 9.172228687567324 -20.322989732020986
8.535335515175113 4.302264507059437 -9.362174535484286 -5.701111413220197 -20.930770918565415
3.3002992540957514 7.6968493308315775 23.010415830843943 6.87251162227648 0.18561764809977532
8.37945940771093 0.7846126288118853 -4.657454082928734 5.175329269615396 12.939760320570365
3.2091089314968926 -2.196083058006902 -0.403070820327617 -13.807621478098298 34.047717270844274
11.496039099372034 -10.023690088100103 5.229445645959501 -2.6756357587924136 21.97201456784418
3.3150973843897305 4.38178326123578 7.147737099437677 7.8758977418578215 61.00045589735276
7.594701077744354 11.674402965400464 4.854876969376011 13.9954572136682 -7.444102335588816
7.160518364598115 16.996088383849074 0.11150367920803106 -35.307903251958194 98.52552163531307
10.749445157073065 20.539958123441593 32.265211635907775 9.20011515683957 6.23940586747114
10.974612312597108 2.339071747817705 7.759295059129434 45.94347980075952 10.353218708010585
10.989773365996092 7.4685780793656225 23.029677061429826 15.561882930123051 -18.201164845447288
8.360581611497276 11.297036191331395 37.07929887013486 6.968596187999445 -11.833828884108435
16.226890006627308 5.451694885592172 10.095848095578072 14.422480780521639 -24.369939948430982
5.305085724101071 2.6979763361467555 4.017964021886055 -24.71137266222972 12.102282873288114
7.446460645360341 15.506146027621405 2.6608102412708234 22.915763513462434 23.922976813898302
4.126891186237515 -3.6403266915464734 14.860473321950055 51.09935081960654 -4.886211528697473
16.07011163068612 2.0041450212257566 9.962979459034447 7.9361247889631965 16.68992843219783
-1.244797575583604 10.160686834027494 17.156004912931813 -1.083750470290088 38.54959751152717
7.811020906107755 -4.720470168404262 13.744790521058441 2.7500592910977915 36.604724519539204
3.954680017989249 38.4922910661837 -1.4476842071092193 -8.404582682755496 42.30088919422145
5.266349329896418 8.41704632035852 2.657205812977665 -13.13710292864723 -5.827605035567892
9.18689280440979 7.553368353789132 57.39915540415093 5.1657255303443765 -28.27830285621925
-2.6872495050051306 -3.339438474840378 28.357478880416757 -7.4895369227948585 -5.51586897889643
12.504122519079916 10.195308069010697 24.8592080898826 -9.156286440404209 10.189496939222686
1.708752394710789 4.095274901489338 13.317031468427869 17.001260597330482 -38.14208299411168
14.281403404144587 0.24542816857059435 -3.2249579922718787 27.575791155354356 23.62183185731338
13.695071448265457 9.90403069216348 8.738784537531865 50.77491915617247 2.5425477478386824
3.8949489402810773 1.8256177154729691 1.9736606443965456 6.958815526471884 -1.2765394660566827
17.841912695745535 9.990658807982284 10.603875100004423 10.17107703302556 50.026641368194035
6.670332604174501 4.95004251257366 -6.124162169273557 -1.591084726062597 40.700560418514286
4.248700108712534 12.042749004355585 15.336172322990704 8.590858616727761 3.7432664458386107
4.778382177641051 -9.177024310213156 13.355224644964247 -37.076605361730074 6.159583329269729
8.06777202013994 19.57588681340648 -10.602489595148334 11.136089854659744 18.92199644022771
2.897331761861821 -13.068738071527854 72.16136147048438 14.369579493938163 -53.43557597577676
14.148640296778831 5.7064092952415475 2.3769789980709906 0.650486175103957 64.2208676209188
18.4638559654121 14.525338543344063 2.992445391678057 -0.2113807909117149 -31.755502721047385
6.839467800563462 15.733538595438342 -1.8397078336497614 35.332323450645006 -2.1242500929820523
11.509701697578052 2.797750063706193 -0.7687902525512342 -3.309225966622055 12.247168441353615
11.402409069000273 -1.072832405861952 25.42626733287312 -19.44410670117302 10.135149885054634
11.274398675989731 -7.047505058352641 31.494457173937114 4.394326088699843 -10.920810917642797
4.948910897788844 6.1199184023362765 7.513752825286769 16.94804960300266 51.79158082706515
1.635187247110185 15.875633027838852 0.9153548317246489 -2.4457229701415706 22.796548265162873
3.085041363037192 11.649102014605804 13.844946476853794 -0.627169943768795 0.811847071544129
14.211774692132783 16.014511426233838 -19.24441500244169 -2.588036169932412 -11.182888931194237
4.689582818365228 7.309145645572148 -8.823253239959534 39.28901941213856 -42.93666283426018
8.745137839069665 10.903329047507258 -4.654060240636724 22.095994640335263 15.034725620174918
8.472357674402232 -1.537523751492241 7.729984038217218 12.478454705251671 27.562536822669152
15.497365728554742 -3.950179032971839 14.890919469290449 46.8063275808089 -28.50898171516146
9.262833455970078 14.841108574310802 30.01709844503108 -8.73082509650606 -7.5408238487507155
10.565570071314937 2.3406039874056788 36.4946884674612 24.77759929198438 -30.267446887739027
11.101524254842934 -2.567265266764146 0.5564845368507711 50.19142838285906 22.51659944683408
7.352385594830725 -3.994779681626703 5.6558816777477965 12.255352534774563 36.60826861960296
15.763014840465459 11.611274511260676 31.81571875653109 20.884246568587955 30.214004939283384
10.590974645806975 1.4478314040282214 -2.200993720272038 1.0799447671458644 -7.637928878108259
6.688414111806326 0.17590703305007693 -15.287042164491307 48.94265077632495 -0.43619929237807753
12.486723753218389 15.159172810986535 6.523727987359244 -12.561683233230873 38.05744774451769
5.860666611517157 21.98977609320298 -8.824905471523845 1.9495132781365427 13.81189670302695
7.164583461770205 11.132861227208753 6.837741418633636 9.329066570535765 51.837773576240565
4.562117467956909 14.349237047821479 0.5243374128457603 -12.215602058741045 9.622004306722644
1.2363759044730962 8.906913586152404 -15.099754907693857 12.829311561768659 -5.639035452757167
5.534828697191106 11.777936173509227 16.519019260706315 5.781496333488698 -20.1860932288091
5.2516723349714365 11.131554740741404 27.563015719215013 -21.54021079760961 -38.63733851257804
8.033187417881017 3.9956748272359732 -9.098944146765831 -8.870804754535826 -38.31828153710499
7.100433894635891 0.14325443438630714 24.850055629194152 16.855320929808354 26.87780227600754
8.137574932395651 1.980142993604801 29.834028682662343 10.669700745866386 -66.70305562313632
-7.294684231796982 18.691536679845086 -12.374656687884446 -0.40372775261699445 24.78879284226254
5.085743430938466 7.961232422614984 35.136501800581826 -36.59047780649427 -12.831854717350673
3.731478047234109 -0.7318953253425775 -4.268153951713856 21.129262602876103 -11.735392205459405
12.31441534638892 10.019116264673627 16.703366797733167 0.3747713436247828 20.598689916952047
9.174973268680638 -0.864070426890958 30.89885656567085 19.949383621031863 -1.0118977166608314
7.562891796477118 5.60592533815133 8.30682141878068 3.940812730405522 -12.170657953501468
0.003940380961982015 2.8138799171987365 27.20500681897789 15.432557943789401 -7.310751016524751
11.553039499862827 10.053408988606368 5.884993541218636 -16.218390980576494 -10.350775800168012
8.518149512473437 -9.99773949445174 -2.6097401212673965 37.55562593585181 6.639673626421381
3.30292197729419 -0.7112738561837908 16.402774566781424 22.63887836526891 40.939066659857744
24.125750091565575 5.3711338831868005 -5.02908381083909 15.2311375396422 -59.13529968713698
5.306197598968421 13.485277496077572 18.445393933574756 -0.5030344823766661 6.742048145983716
-8.23410668630941 10.19167999871607 26.727417983148577 -14.1657278333142 -34.070951851343736
8.727635008817717 7.436210356488967 7.699148675013104 37.999352116303044 44.90673733603826
12.716391863807594 5.584918273089441 30.261501741005688 -9.364812583095421 4.608839979036599
10.039470198799457 11.145062153546228 27.213449567710676 -14.203397206050976 -17.680011190716222
3.0827840613849276 -0.035732036367235764 -26.72023299163064 13.16027046791088 -27.78920040242446
14.035956315518954 14.253678504314374 6.153791521115259 -3.6380822531347228 -54.503102555609814
3.2224690365072526 -8.18430020031671 -23.12050244282417 28.22022659019112 87.9838232081872
10.700400181781731 9.56781280888544 5.628308572539021 -19.221552000702616 28.414690747378174
9.489014043768409 4.272240955789666 -12.449765639488689 -0.8635731073372881 32.050783962594934
8.32221012955661 1.96273495519128 17.787431345468647 14.069843122460735 13.060306523787045
1.8613296173667884 0.11267713683080416 1.2911733554645863 16.092862511227654 -1.2826430809299865
2.0501786229883727 10.155109183130643 5.237794760596536 17.420715470704195 2.5500510153353932
5.814428839719421 8.592155369451497 24.856795809005003 32.7271937216298 45.364529516876686
4.3621004164625745 7.149727387602249 12.75301165568134 23.294127709103435 -28.032951271701307
8.669521385824112 -3.3519259106413912 -7.983791905668248 -22.458060770100907 -23.994561217707428
12.727241091161762 14.55506684752255 0.45586076520026353 3.907441654864261 -7.807944825640789
12.551905759324772 2.233636152485932 -1.2850063036408663 19.427099301384757 -14.112302142788565
1.9264210780489819 9.39832328845691 17.771495631607692 0.578144148963549 20.17703769614639
13.83635628950498 2.3718896385916572 14.407670402325417 28.793389576750126 30.431712814183847
8.384805954798559 16.954809088062902 -0.8368793867596267 40.09254520628106 -25.20977962418643
4.416321567642422 -2.8991539211571897 6.032988920766254 -6.432829195156607 19.82616855338474
1.1097135025621654 6.383062924939264 -0.5156254766088075 -48.62605593465494 38.428378188591886
5.009564749853276 9.112987069139674 -21.406729839445852 4.033311612424399 18.760105760946622
6.017000799174422 12.514253322489676 20.200741575170017 -9.789620430803375 4.74223258503133
9.984764611281216 11.190314029030128 -12.615827803661986 -50.132457178574704 0.7976267879822814
11.668997269635186 -1.0931311519420177 4.565774740065795 1.4825657659740976 -112.55162770977061
6.094937438084722 -8.923309771686078 9.584416279473048 1.1678007343960353 14.079120233869485
6.192861005325925 18.681862952204987 -33.28713160037631 16.78307264350032 -19.70433158869251
3.273684993373731 3.58227327699017 -3.2041982210764743 -62.31135089569007 -27.791661886371756
10.809984862929776 4.534050137556612 7.055247731596937 21.51260061778587 83.31279015083219
5.345112696484119 -1.5620673053134624 6.816444448080848 0.9961325916687187 -31.4987355118615
8.694970638330751 5.1089104767115465 -6.276077643197361 3.309877131653554 10.612378787219406
5.148662163349508 -1.2738495432102752 -4.206214557745792 -2.4918009286616183 48.791180567089086
8.320345764000324 -6.493506188294763 18.872322564769686 36.7897854225912 23.13485539014698
6.541319852494462 1.6092276799829683 8.738555540083334 41.2763059563528 8.671681226950588
0.19721743037959527 11.361383970577727 -0.03587099697006124 13.025771736585 48.17467883223348
-1.4233097965586303 6.294467760550289 12.398639137241233 19.400007249727636 17.785252874174695
17.041947584381518 29.002286684188142 5.953727634814761 9.08628549679143 -4.704218456947487
4.362196314747559 5.3447050699779 5.783807458755575 19.976375996932838 -48.726528833187146
11.102061090753567 11.341736602337491 12.848310237517907 20.737089400622814 -18.969301139569513
8.038172652194685 13.451117768796792 0.03568941542414095 5.372828435178921 41.009464751758124
3.039556490194819 -13.684669484287824 -16.046757135062016 -1.057851236949329 22.952871123396555
6.013817700835238 11.689747096913852 47.74208194533893 12.33776502707633 33.26464557181228
8.103855469179155 9.084302696079439 28.663921927925127 50.32019621995184 16.224621618818453
12.929445955707122 2.4824734480956003 -19.34842947419915 -4.750360154487854 21.044218074273772
0.05964720585475902 -0.4885030149280958 35.10348619415741 23.618617893242778 -17.91073622514245
12.114134732112255 13.022833405103201 15.832577427450927 23.75697708870929 14.323598751960612
-5.730520669268557 9.122845449914935 -43.37974811137697 2.3265544693356404 -1.94488821294728
7.790007580161355 10.515592081643835 -0.4022287663021089 1.2779324562878482 8.500187935694559
11.362536174073878 10.839711190161546 33.088355785494414 20.2719433450008 82.53249029652169
-0.021844741251538125 -15.250016238895057 17.373197872260842 -54.65995423216167 -1.2651416253927508
4.7473704642339385 -1.9840670493072459 19.5481023352925 4.214295921923576 25.12019264921241
3.5109671542429695 15.0500649352816 -17.68147792551573 -5.766342174762386 14.375360935173905
8.233565571656706 7.625006752581314 9.789654630467936 33.94419310889499 -5.809025858083938
5.183985120048167 -12.636636776231583 5.085090506310788 40.08883586320677 -3.038447292777871
11.0684033875803 0.7858516260200297 15.870725938706938 -9.799990944170336 -72.3136992720001
3.2026946258701763 -2.9306729118249635 -1.0216983326323685 57.20069755288397 60.30206806915233
5.701068314700741 -1.678017051176166 45.870678415891625 0.7200658295582123 21.639262934103233
3.8780236798610748 -1.022450406928339 2.06184506965754 62.080910275424856 -7.5056685831423735
13.350012547369326 -1.0491047252650034 3.660316410262478 15.597836778169333 6.137580739142532
12.20835348295599 10.273393096670802 5.788631343090042 -32.744653798744416 -0.432619329700362
7.879876410330219 1.776897348560329 46.51912880000617 -17.77807445646596 -9.874664349062293
3.9342602653902308 16.71740728710069 -21.451135999643903 5.114425382592735 17.1788510984127
13.653488751183538 6.672173717624682 12.553664904525277 4.040571939664494 -32.64038328785904
8.966656011635319 16.24336666158635 -14.225837496162349 -23.82117793606278 42.95290566218
-5.644476374929628 7.008492055207823 49.7158027088276 9.589098349228546 3.7707399613668997
9.029144379743192 13.015501512593339 15.706271227716982 -7.684470180864359 -43.586161934291354
4.28021388108921 13.173377724455545 19.148572150731837 14.825328787744144 0.9780070962638554
9.811148446192394 5.277009281144876 19.400117457145672 -8.500061477125456 -19.338723836617014
3.3224411720032805 -8.656330248033214 26.261998616170654 -8.576985848505075 2.3722378848576477
16.56980174364551 -11.246168553675126 -36.92990262276505 34.32604987245456 77.69622692751014
6.043136095737031 20.032371197144492 21.31838983747521 12.64026691249314 12.501841897137236
10.461421561455843 1.6301050623568756 17.772281282799643 -7.623040829746788 -119.3019791468804
-2.107022454051986 8.748557014196273 23.930836774669398 27.536979204896312 2.121956230237732
12.682383008691922 1.5047808123653326 23.37601549076549 9.804272474592313 34.571648397216556
4.0459502052510175 3.614239126732361 40.85097972971596 57.1736052095164 0.6499831819039947
8.162385069799381 14.454671547075097 5.308371963036668 16.54914156253294 44.69237131439032
7.453466987144141 5.587357212941871 19.819365117408154 3.3992701461183454 -24.512912944136012
8.713164077773733 6.4624940830587025 13.027480090142838 7.324689228096979 41.63621252812654
13.42456677572926 -4.7083382788470765 -5.19372876606921 26.65581964272552 45.00829999862813
5.836085432751219 17.01870453620397 13.176088203689398 -4.342208571859199 36.11382500164872
9.525993807667788 11.22814008270337 11.701550872092861 -12.226031242597827 -25.192044698425498
13.730007297445265 14.710161709961028 51.59550292041349 -20.29929933986344 -12.749662178861676
1.6526930672761146 -5.889989454126091 9.74744386006575 5.426430220469818 65.7858386628305
11.043540743250453 10.263665426443184 45.319237920858875 43.029120243759564 -14.032732477161538
13.123642729910696 -1.452829568019805 24.522468927034172 -4.788247203629103 -6.491180424118497
12.292067207353577 29.574300572297233 7.621426314963042 4.461891828447824 -1.334592250645077
5.242627503152143 -0.9359359530537397 38.23308019356976 17.978482910505758 9.572541077348069
10.332263439408381 12.75187886774841 4.497172987882202 47.69846909123157 5.900208367967018
12.829828302793986 -11.61766159161791 -25.841324386725056 -12.658244547091243 -2.5030854208908053
1.8854000192009224 11.778235018074756 -6.426636533551459 45.12777073633136 -7.5690155734042435
6.637207439224214 -4.407892794598734 13.599012101576085 -23.784537757937123 -11.565260921595893
4.013504025601666 -13.383812500543385 -5.651068900449513 13.48681610187665 9.914774668800089
11.734182895382629 -1.3788302047493666 12.154705612124587 -15.287960879246903 0.299322670703436
1.623933415670919 2.8307488124667977 -9.302530918093613 -11.040415975230125 -44.57814464092529
-6.696363803272163 18.90087837985825 3.8934766398802694 15.370084363774286 16.446467682329605
6.172448024860337 21.47357329225733 11.510112649831358 1.1317498424647674 -20.459983619493272
6.487857911601164 6.512684540730792 38.11730022175396 3.9868359870535137 9.64701651159966
8.41121788347766 13.026715244841164 14.786186400667027 -1.6825596320225813 21.434223080152478
4.16400294365172 -8.95522256836258 6.30640008944645 3.7654185040835237 -18.071910199787887
17.270110539494116 1.396854338412151 10.07906577287671 2.864307500094199 31.278292218561056
14.527316988763845 15.429654606010565 28.95046856664561 1.1600965639790033 24.8959597950396
-5.731721988980418 7.6725141836991355 -10.789451602943728 -52.59036506794392 89.1333933133701
1.6231274401246907 8.072350101999636 20.726578983153818 -14.15717295569808 68.07025183472444
6.161753333206873 11.788208073541565 18.26792048429818 24.619137077645924 -11.582759252743305
6.080875311524748 -2.5612349964484515 13.406685686352082 35.583079822463326 -47.65527495226369
-4.009143321823537 1.7326058168053393 -11.931713983148093 13.109846724140661 -0.19017835403538896
6.824057772903327 7.457275025345453 5.246935757905099 -4.952656759198888 5.394043416542678
1.1323739172874454 2.075330650809887 10.758000432301806 -15.406682007267648 5.724988856411041
7.007893236340619 22.275386051292713 13.154580879327831 78.93750136219421 8.202045748911859
14.496491219264222 15.144573093965672 -7.506681720719044 10.52195735308821 16.022706366916623
13.269159829549409 16.70811627704733 -3.8509331787181544 15.701187322855509 -13.60471414485027
11.7922995713868 -0.6518396045132597 -5.214276155864209 11.560812708503539 -39.48010161556432
3.9519160643107583 7.0702992991914595 -20.57674031269881 51.37911761366629 -29.594182211087507
6.3770381308848005 -1.339673350437657 -4.4378494886664726 -4.900135597214284 14.137623275560282
12.934301279694157 9.028325448725084 33.921038531376766 24.82117181051686 -63.92156454514385
2.3113434846259153 9.597857136046878 -13.119755168416404 -11.190427220397826 -17.333027298189045
6.787126333935998 6.988050780558931 -9.529241427759786 -16.05997024746639 -1.6797777940367808
3.521292306282568 2.467317735640295 -17.628726881772607 -63.97737539714848 42.67928153306862
3.307575062875525 0.6477129805140933 8.656479081674584 23.770482688347695 3.668039474874721
14.011655788171245 14.74232698352982 35.83760933585242 -5.677311362637639 57.65648996738844
16.06179275341364 1.4392515721432062 20.53744552760449 -47.087594741906145 -45.64727062223423
12.372364781841778 6.065972336267395 30.650577682346075 6.887866012782101 9.195604173798008
8.809089144433482 -14.653655900094641 -13.839893224182 7.81203835612118 -37.78031368115886
7.757646611485692 3.731181048216813 -3.0335162992744387 38.70131913762793 -21.337956388031508
10.281594963721354 3.3698516956881654 1.470318977360261 -1.474520489753214 -15.535593957214893
9.664808986732243 18.713613272184283 8.515800482103108 -2.078674533994029 5.9414856899450506
3.8458102535935517 8.73062371399731 -1.0739322605477106 -17.828859274223536 11.746730889444521
9.694736064572334 5.695731668915229 27.9386876782017 5.36444987232457 7.7087603687528565
6.321371756765519 15.86374343064426 -1.8644998429216102 13.790744918549734 -47.48605942959143
0.9551508791076735 18.743659548113246 7.530657782850204 17.218872876567815 18.839401950372764
7.5920141837423945 -3.0121330388896403 48.83417778989251 33.852967069908786 -2.061403613800117
5.9821562399873915 9.856665920427886 17.549060538875988 12.18288698894181 -4.5912329620455665
11.81596889514874 3.8353544090836227 3.03696518651876 15.27043630084156 86.54255792237
-0.2945341146399727 -6.864680986775518 28.039794298514156 30.88463238431556 36.19815023096437
9.302710336998675 25.742704430511736 4.2954136336934585 50.126719874345625 -6.283039286127291
7.988295802783513 1.5155092345369567 4.696751482204091 -10.790619277816148 15.289535613680357
9.335266088422888 0.9897551689166768 20.298092305443213 2.606830241176036 19.180300581013245
15.240166085233232 3.8575888011175454 -1.3353723312203805 38.509534701856566 -42.08659986415043
15.297096374057395 24.469262247551107 5.5447630114656725 40.02055712124444 -2.9110047525878535
12.871725489118173 8.231591349678414 -7.798940640936809 -1.5134156731358814 -2.32467560709636
2.158796350049414 22.31015540521794 -11.425924378223733 -61.682920239686624 -20.189553793993095
12.032494468209418 16.117057624659346 -3.81110241110364 27.619982319961245 17.73224879773113
12.365468599758328 -11.470374387501167 42.625404099116835 -37.52558896833437 -16.52148392287865
9.832197402697597 -8.432801374836153 5.239025290449943 19.791391939744074 18.504928056453878
-0.9613947157442411 3.4465280175000927 4.761244988040513 33.737141459214754 68.95066098582694
12.1759740151189 -5.798469079721212 2.977108753988947 -16.881061640244404 -4.5607807079077425
1.9140471281774012 4.399961313231191 2.6190146208643377 49.811370304312156 43.115602492285504
11.16160176364952 20.965721273019597 -31.994984792678473 -0.7257107991657996 46.0121378630008
5.059537067026326 10.112219845926631 -13.807753061875268 -37.53692199073447 -19.937643788312783
2.742723488999232 10.10667199585475 3.6594733010366998 16.93876491054359 12.175567240093619
11.999715600600268 -1.693890270663612 38.43469417339453 8.32993281339008 29.79711075663304
8.339967624894705 6.742829232783775 -3.273048129459891 -9.363802482446879 55.479924989103644
12.838656225071327 0.77812350571811 8.099199398403874 -18.23487473078751 59.518152724640494
13.420844633114736 -3.5933932344872623 4.2352575669260055 -14.499485279619462 40.371528978894084
4.689137899062603 23.28300779976164 -1.5793668712414046 19.20900100488816 119.61124259891434
14.090822481259076 -6.483587653224095 4.682999698074742 1.269452098244411 92.41245829697644
6.916959068432405 11.785755531615386 -2.071445730302024 13.53474594749592 4.508348619231553
-0.20270338626889028 1.1771278030182692 8.554529609920207 -49.759958085489984 -96.67948695391021
12.396717595354119 16.92644001848447 19.923492818446086 4.14019538564108 -48.25996192529675
8.635397237445243 6.677085674794448 10.003741142497269 -20.27213937364148 -39.92393840748106
-2.0529708148187673 13.630284647764709 35.36401579069147 8.169513988323901 -20.648924643359678
10.901720977913945 8.295050478271408 -4.516142059891507 -11.1320868794147 4.990169793277042
5.04678360543317 22.563669481036072 6.871271213136231 24.836009789846972 14.087073511535243
15.135493042078531 6.284040430534866 -4.256037496132151 19.399555035788055 -5.050321887439402
5.736660844412205 -10.955212804940654 -5.794346254791776 -67.8435208462799 -35.95699407148284
11.700257103945548 7.316475223827426 47.108910423933 18.6815428067669 -1.5746526235499445
12.342568207050888 0.46339976433463903 -20.99727258183428 29.213503873795325 4.2930347018141575
4.900489303848866 3.32735591744688 78.74267173550285 9.418745099482553 -7.847202947401428
12.362262631492879 2.136168791010739 -3.609953577646511 2.9830337952840047 1.686433330142572
8.399922316908658 -11.44433249102363 34.02138799207472 12.807760971776673 -10.035266299605972
4.8683456615241845 16.84538533580157 18.49299522541095 8.29715204807278 -56.61789202553412
12.010093497535387 2.872374338378126 31.636257450532494 8.057410247944176 -30.07973847784931
13.516187110838477 7.148413882794273 -3.997111742774514 4.18645488822898 27.302953211153
7.302928822284411 15.712927628548439 -6.106232937165313 77.92705643047633 36.43214728351957
8.116263720264831 -3.1116715760883586 -1.7769251971025035 14.161088712746048 25.089073508126184
7.306696581389099 -5.157248483107402 5.954072968574561 -32.7159706898232 3.2568981936128196
1.5672549314897246 10.906829663885615 13.099015934798643 32.65543507407649 -25.541924523739382
10.643606485651658 -24.259607157191525 12.524102687827412 -23.40763241853854 10.575897722430428
9.320481885053102 6.25327909610661 12.176722668619073 19.11500221568522 15.832226039559329
10.880968861641518 10.568592096642188 3.9256897685390797 15.232384462012718 -9.85827453196292
1.7117319342122457 5.111906914844607 14.056004308751278 18.141354724398024 -9.429926458255835
14.129274760192029 2.282789562842961 17.748590656865034 33.55346056614774 -13.858846501696057
12.141165933595817 -1.3008645512225456 5.755140079463748 -4.057533928958367 -14.620529442730188
10.79691273473953 10.540717252615796 2.83729355579716 33.37052918687887 -17.53891832393532
6.068466600780418 1.597723960506773 13.23269910372931 29.019290117638082 -16.94039664635263
4.58720065779972 5.857246517631252 28.224960472215137 -24.91294019150677 -12.036655159642258
8.013503813414061 4.490951832120448 0.016313792294358365 -6.011300982638019 26.81988970835
7.069118702024037 -10.707041030605659 -0.857693363037697 7.861387830544249 12.985771585733945
8.83104912478162 8.243527425932614 18.47369262584219 34.28530570229279 56.290984418488485
13.519987853677906 22.336357552173943 18.564510383766457 -23.989745101513265 -7.022822135359405
12.363295351210043 15.572178167281173 -13.69971311642513 68.47785276694958 31.32569416379226
-0.5799203993506339 19.50026185880581 -4.437830880628688 7.644381596472755 54.81413084158394
8.36970339301302 -15.816007579396256 16.44573253819396 -2.469343159502312 15.702065019698788
16.512186057664575 5.301174768424376 6.8623118121286435 24.77041716634207 -1.5511798665183747
4.196448597930923 15.002109015849296 9.2414496367421 43.13772575046655 24.620014360796986
7.98849385119164 15.595207065647275 12.5670039840295 -27.622251286089238 36.84494820760676
9.211382191312575 7.773922407589975 20.559625187032008 -11.067546305537164 24.35660893533404
10.38505348675542 11.023786294434798 -16.603986394475783 -17.88905186339744 16.80634367103596
0.8346484633095521 12.082323556847532 -18.17697764548322 25.511815208548562 -35.066043340733934
5.979019333881606 -1.1452431460817643 -0.5707356822445497 47.837054254770216 -4.1106473877955025
10.352300459172316 10.766418497957297 5.331481432291989 -13.083951483106915 -43.36847087858692
3.9622474188841785 7.9930771570202594 7.583090444222254 -13.642566660140204 -13.86292227851137
8.45517742586276 6.972166621027755 19.563866216997102 -14.752855575325086 83.3807269941512
5.781530039833784 21.469670087727984 -2.630868221625441 0.6465477289612522 5.975927288169061
10.466869025949412 -5.206848507436387 -20.93182886469107 49.172629307704874 -26.72461154472093
8.613613730208384 -8.439300377720773 30.005920193814205 -16.74500429931973 -1.9301689728089766
-4.15600694317942 16.963774422818997 24.19694120861338 50.702130294738254 29.54707176346767
6.577340844302908 12.87274726196362 3.1708721984777792 -6.46118625340705 -16.707912453612806
-3.9877203884783725 3.9791002007842255 53.113670971336425 -23.8783305002976 6.901835629592108
11.116115064310003 3.634106320808593 6.371451300038254 14.965167882669974 63.87020241378787
1.2787719570505978 18.73747476484212 -21.72083546147266 30.63489553722637 -14.222729699611655
7.200446529242196 11.27263359542967 12.4763292357488 -3.718870626419477 -25.24079337056297
4.510801768361619 13.742444546229775 26.290267389169585 -14.61150995979499 54.16130221445479
-1.9356044079291195 7.767837650101079 11.5460495729486 27.643330062220226 -17.307842955736408
7.562869683713988 20.234371567395563 -14.018939742712654 21.514453926751226 24.92215263011407
13.835692212114058 18.492428016985727 20.05834589754863 -10.939174482169769 -27.916157823507305
5.999471154453934 3.2287137541610313 8.952287620993477 9.600242604138787 51.92602457068115
4.440229783155543 6.313297078871937 19.332784347526058 26.529510077363973 26.64888805416141
9.62639708530895 2.29569745354177 -6.930762055811471 -7.2117616784083225 3.8702829547040407
5.279921981203126 0.8595421602290791 14.149390820311101 -19.370303674163786 41.715060973224055
3.8704438063135207 8.323060799863235 7.628661932970653 -1.6802926159142437 22.400803756130568
-3.907995523049774 18.121934672285136 0.6270883911182565 6.7656924961863965 23.482022886962177
7.789591762090174 12.098123217130286 -7.3887417042191 8.57958210140312 12.054147151299027
7.379877401588196 2.4714331747085296 -8.027154916364353 -6.882488776550833 -17.943251352395954
3.729756799434428 -3.209451715302599 5.5625634437692035 18.8157139854419 -3.691843017058737
0.9237084640245712 6.861868696325933 13.660884945484758 -1.9856080479873217 30.89328985420923
16.37515836263466 28.653825541038618 -3.541526547317641 14.307471809955816 1.9435984829285573
4.132339461300635 3.2460787129016104 13.805428050834797 -5.627468168888264 2.164906959605922
6.919058777798178 3.4647351309125547 -4.485585222503584 3.910654694561714 9.271803584292487
7.337954458209676 -0.03415854104650151 10.103617685484998 -12.579073837070275 -8.31505859641633
11.065555054234947 9.99597024951985 -43.03000068872049 29.123858752767998 39.19027797158838
5.370929421455022 6.622340027351045 -5.124634358860565 27.019241153146204 32.21786748667256
14.901535441719211 3.9678983714336873 14.997749490276242 15.937976106754721 -14.057370097532033
11.178573559172508 4.241105320733428 -3.153733673217232 -14.538787566318312 -5.486916764222382
5.602516800973305 -0.6993327356874204 8.234780028619953 -46.346901022170954 22.39746573833365
10.328206007134801 11.391686348062331 13.943975327251014 -47.1937347225278 -11.364918655606232
5.9998756806001925 4.648920717828062 -6.285356443606215 19.187651870755673 71.79234328011098
6.269462262338074 2.340906719399605 -13.921253215043173 147.1848131496718 17.67859197275154
7.464196200613607 13.643676369735491 -13.108062268434047 14.886084951206772 -24.4047029553129
3.764639447532362 -20.70249508742917 1.2026457479034818 -1.2553493974511731 45.45192593186751
14.192183058878921 21.623366320920685 -10.755781854403807 24.135093643564907 22.39460020640441
12.063250760752966 15.834046164745217 5.3436195049558926 -12.132599729148932 -20.37641964944021
-4.038664338502976 9.405371656689153 10.21614907746097 31.260023422395495 15.726515488864981
10.806619247737595 11.521699437634313 -17.056212759587083 34.72406445565393 -5.6150597294057505
10.479749630361484 7.198807829710258 16.524996215114783 6.842394586102833 29.246265036638817
9.95101678938111 16.537303421987684 -6.108292436911839 12.650758023200384 -21.590940013816933
2.870906330580045 3.016938261619675 -36.340289621878426 18.987978836151726 37.56411086659949
-0.461055681818479 -8.576074934758584 -3.240333173502215 3.521601330842497 28.701233186387867
13.3390446283775 15.416945421993255 8.369498771731575 -35.20225982302052 30.023621288296862
1.3907874415224342 20.958016944954075 -48.566807820359614 7.0460799136702175 -7.397050986270706
1.1706738395026228 14.212826726169299 8.707181191388639 10.163245259345917 -114.0829818533993
11.046654285417787 0.16693163797390653 15.819317093943312 36.86640718374304 -7.794760205013581
4.469549374935472 -3.251740241396739 4.457685788056974 11.644650933106375 -5.760257878785634
11.566465031010027 -10.353675714586895 6.404475014745628 24.7895182138179 5.035307640055969
14.784680904465127 8.087800577434585 16.916999988295785 3.1114528493113625 -4.588342331055017
8.67488640791191 11.958363092385259 19.317728745795645 4.906192281997264 3.8076711821354756
11.57257373944602 3.4868317919879104 16.94778857840027 3.6129897262041624 -38.466803519456064
4.597072920821111 3.009585573395988 26.110033269256295 46.46488422094478 9.076441101910797
13.644577907336657 9.952808884449235 19.941278208554678 19.11353141034434 9.243074298876515
3.119853814311117 24.176556860084336 2.3723095321554624 4.041408724622002 24.496765931118766
10.481042570384206 2.811078681368816 -4.762307144094681 20.67045309878539 29.20854021192695
13.033454419996263 11.700621998628138 -6.780919477643884 34.065552425351235 -18.55724472763007
14.479902544296149 15.301038366563214 -26.348106108676944 -41.46752266747246 3.428172707982167
10.814826296194404 -7.485127726690333 1.612806369387254 17.794425695531853 49.89543064634752
9.660158198062664 4.469686422660345 -0.09322043320753082 -3.524839271768581 -11.626554767926613
9.722703348013656 10.041108847356774 17.01996633975277 47.29361920222995 -15.974518014632373
8.438477039728728 -7.561049948847387 9.525626343028854 -7.478422267465323 -22.571675790806708
14.943647872910805 1.0364495895754153 -1.1023832777842024 6.55796319094488 19.984924214222715
5.011464221761418 10.729308426330354 -27.844058101627397 20.76934120325232 0.4355675697863517
17.627763823422868 1.9494355091591444 11.498644722660956 24.989183262503214 3.033301612829481
13.190758031202096 40.00741061229955 12.38676355129082 7.538702203842059 36.651892061853
3.314665179206365 9.060520261860534 31.70748354554072 5.9172637161085735 -14.359023226260213
3.6964429547007533 -0.22249639426525647 8.045023078745622 20.87962503742508 11.141190092179269
8.994131838759088 -0.05150151942139303 53.43510090875576 16.11748124405768 -41.77699412877841
9.890502886440101 -1.0387573251798656 43.40632559094402 20.90746867904835 -34.59582377509432
8.367785686983208 11.388745436716357 18.73789006275069 10.645658326034122 -120.89806704062667
5.17110639699948 14.759075278685946 15.033216781881551 19.495917582101537 -69.20028273462881
9.786398355352699 21.885170049992784 -6.132570934650097 -5.051557030836079 -3.5696884255600523
9.538381725270575 1.0645235375755355 -17.68786386511342 11.533372143943945 -79.90670602784454
8.818931360176752 12.364454434677846 -19.751630912440753 -4.855642914144614 18.62224800446434
0.4418558327046149 10.316288896922043 17.62929468657581 32.83765628140945 -2.9278920516110496
3.198645224137463 -10.158642498156787 3.901115486128557 -27.968015109682128 11.609210813036333
10.466427329196213 -3.703041307777454 -7.4647631693054315 -28.932745915903055 -55.00923318466212
2.570346885057777 -10.348500219406517 11.809653470895176 -19.533770297445756 8.583592168106453
17.603652132338535 1.7214579898083855 9.264553050576007 -74.01955897401966 -29.271024667565847
11.738374005536688 13.35488753563213 0.6349705342280672 0.9467793777090243 21.528102107117554
-0.26202744802260014 1.2091868760902713 -3.0370215208356868 16.09132354882299 34.134934566985514
6.227234312079201 0.9936083523216439 0.9489252194846713 1.2852341831705818 35.95960854631258
-2.504523832134012 -2.7387467692373235 6.075001305204811 -28.229280267049646 18.42286028356566
16.870853351935946 6.183326941118551 3.1580327956879906 42.25980876505466 -5.450669440639281
12.278690385552686 10.225414504038683 5.627180325625057 16.61805235809712 22.912375080778414
6.585805713063992 -18.204704941640593 44.107771065144505 -17.025246492815192 25.52196043715172
4.301110738721118 22.875648880557332 7.895424410540182 21.200445924215234 -17.909990037975568
11.01016090402562 -1.9285002471342203 -12.73714356406714 3.2854955110688824 6.922127130759513
7.369690323576982 13.830031161679281 13.14730192697665 44.222965232149136 22.160903059282333
8.870570892796747 33.9938149636638 14.746831654322406 26.582234263624578 -31.55850150515616
10.44671333529045 5.557601812367132 -14.92229266220468 15.436834365705831 -33.20133509426954
24.32022366623925 -6.128048711919124 7.679803202116645 -3.4827735727081865 -1.6292275337679332
-1.3284265534922888 15.795678512516199 -9.609074797892134 -7.1476277466279825 10.839359345521409
3.730809582694228 9.254501783233833 20.62643642387056 -9.294803777342413 -40.376019276501964
2.016220471224358 10.591742395427108 27.45475791763578 -7.873193081855909 -2.489943486710253
12.835944404819188 9.681130486521463 -1.4631929290115835 -20.282220128348236 1.1089233091629165
13.283831016582075 12.684501682492787 0.9019447689641815 -15.014823821888655 64.03759940465964
1.5969075858553197 8.58990105925366 19.36697761159082 -3.0880671849757846 25.690631215322274
11.879280406635852 12.271476379347526 2.4861357071126857 -28.600442768249913 30.308078222314336
9.870421887211032 22.271690891077924 -1.9161751646594034 5.555017997216719 10.653823133616804
6.255557971734014 12.036301448323293 8.012570692795325 3.0680722883030924 -13.139657344680174
8.213436586988768 8.961363254137678 21.809143519560525 2.49207593106075 29.680643830191116
6.173255257076816 8.213730396162932 -11.921573481420118 11.39250912654218 33.92685037736514
10.803949259656083 22.363914036891302 1.0185631308207839 -15.15475370185785 -26.109657427199743
7.2728924084524635 6.201460204301387 7.992900746963338 -11.037628904329786 10.702363392682642
11.324207938312993 21.579489107350813 -15.723037694929886 15.043824000628012 77.77682152698509
11.143409032243486 12.811156082381565 26.432707320486475 18.03625350683909 -10.316848814337703
8.262873924458694 -0.08288202252470711 31.721120191932492 13.637209703862133 -4.083081739395588
3.5980046263898267 -0.1253744871471163 6.5297159210564075 4.495839635836223 34.01484292574456
8.829659516104938 3.568848208756034 -4.0454476604669445 -9.38179242678919 24.73800578555844
11.956852899994294 9.978826258036683 10.69785199672561 -24.984937698301167 -15.741940281581346
6.70703761592344 11.031687373994869 10.611815448096808 -6.29806661973976 -30.01942735542339
4.435613853885837 -6.880053211519524 0.8459982353605469 10.926215048348432 14.672620568376473
7.176683251970285 13.723913122699102 2.0437060673744547 -0.6470660645532966 20.757586029475206
16.205298567528153 11.454984837335468 -12.407496225469032 33.84545300784078 20.708945212440156
11.701073164192385 -1.159327176154168 1.484881330026763 -42.783563731959134 18.465685699788963
2.201695123389541 24.355041077642838 21.764060428463704 -82.20221248703439 -18.437709180353693
10.947398691731612 -11.44880246423336 16.46451115235453 -34.56770199059975 24.200923037823785
11.909521835093434 13.947300920316774 -12.569889211904279 43.82073388448964 4.8368236240359845
8.306859366400895 -8.939798079326618 -4.6881707904143965 25.504113690016617 55.04603678194638
5.863139231303595 10.11947248191541 8.695747355742233 -13.443494115878032 -2.607550291228641
8.807144142808635 5.336185748630664 8.583225170923749 0.8128885514386006 10.269269687333264
-0.2483092394750095 2.2100658114889917 5.2966778485726 12.484504581577 63.15916760931349
6.638485910120158 7.798108841140833 3.75875350406747 -37.73092310556469 -12.367384780306963
10.830688912586481 8.680967091031162 9.583802612486423 -23.728498717162466 38.053466278218956
6.5711134553512895 9.805943537716873 -3.916025810836633 5.410189237823664 38.294099905644934
4.805928725767767 24.407693971766257 0.21022211065283614 9.326954487257428 -42.017111074556574
9.828307037735783 10.3413426481644 -12.992663955598871 29.051856029019 -33.46073099565928
8.562185981254109 20.53604718553407 4.128536528115225 22.12748014884024 -15.134179503363043
4.397660707778147 2.0753206600159473 4.824748233353182 -46.328948948022955 20.836953662471053
11.266998470771954 8.227707714577335 5.848286122181133 -11.236225743186779 -2.273281771727218
0.47538039780225105 -0.8813805651736786 4.383996817801535 29.232628467340795 45.49312104990608
-0.9311895996447888 8.884326173256666 24.94154289913703 8.283597049641312 43.10522042763601
7.091670957258458 4.4136637022139595 14.519003982540777 4.113189209712679 48.98448988669459
10.458262305749582 7.411172268111615 9.132063662123464 7.883791222597532 14.851536061483394
19.417033553746798 13.413029174286308 -4.215030964290484 -12.804191829866546 -23.514542757260422
9.594192169735637 16.325573570768587 10.725285356885921 -34.684798176431485 5.6447965242793785
2.861144834742902 10.305723898884919 5.634855053406623 31.64606339719958 19.700087938008302
10.431833877021845 2.4414135306905855 16.872261551177594 22.707701493877046 -2.186472932255441
9.989807407129817 15.425138617197728 30.09191396940797 50.37347684714397 5.03477839761937
4.718995008637769 -6.75216771980455 -0.7531443514777365 33.26291396208057 17.813035686797136
10.556105234408905 17.52584139206389 44.706595655271485 -2.6241434221335247 -29.746488431897234
8.286853690335452 1.9410495638623253 30.76409840299415 -5.6707609121383165 -10.999367422156212
-1.2854365244077428 0.4873227543550058 5.540490988068889 -11.429974351977329 34.25921827889631
1.3857491052585367 0.07818857170400051 -2.2415346443832647 -3.7634850290142836 -19.775520928680166
11.31292354348669 6.3506228584752265 12.64061529289826 26.906980847958817 62.04990607344896
16.699773313582124 -12.966612778875032 20.781672386085404 -11.983926737688893 13.61551802410543
5.565342462303972 11.597620300537125 -1.195551454869193 32.525687961983756 23.22175083266868
11.445439653074843 5.117680974759635 20.442860565411188 -55.450672163371195 -23.365736396562504
-1.6324984802559612 -5.5959780550498515 2.6012170244021373 -6.56965021576449 55.016376497694395
4.988577893134261 7.342867216227498 -1.6012222830594496 -2.9542539559961654 -10.666641619114312
7.427616667024864 -3.1713477795948357 20.14564125369568 -33.61484376676812 28.422640344272228
10.659241139427898 34.775300915339656 54.58609354407118 4.747726737716681 -39.600941303074364
9.741784239014144 -7.333250012945136 2.4130216236891506 -22.187547337537787 11.181133489153986
6.612431224355571 3.6812889357281016 -14.125338209053325 12.04678392876982 -43.71779580126854
5.977129237846064 7.448180782359332 8.679010480269355 -11.211491963378243 -25.247822856275548
15.588327985814383 8.722021581897627 7.519380968488063 38.30910123072112 2.230469828589719
1.4135055510699885 -11.509947356927569 -6.249273509058405 7.752687484382969 39.93231619279724
-1.9497251675532787 12.853479393152426 31.52287041795252 -20.5918799295331 98.11716356703417
10.873568069581237 -23.82877080394625 -33.69472096985662 4.452518833675178 13.97990528587217
-7.431633313465962 4.407517257356812 3.782299523117424 4.266162807494988 1.347983970837305
10.316880941778466 7.619081746341726 4.273635515428101 2.700858192440549 -9.915702355713094
12.734076109747381 12.781545557931409 22.17647270719015 -55.936922675350544 -18.96857027097313
8.959022844292463 14.20216785053187 -4.985433176585396 4.628709056965864 18.294663298275395
3.051531261904337 5.713811113121977 -8.518554765236331 7.348879342241657 79.68173314724635
3.4294036730655293 -1.2639928048123892 15.20729527010807 -36.034705844275756 -45.81267827822131
5.701975446977553 11.530356423052403 33.53752426796527 19.484057533539193 -11.706140631061299
-0.4450486160449394 -2.1068989291947346 18.165576100674308 -2.901568824168635 -30.644763893753357
9.84962329201544 -0.5315814102408538 21.60837803846348 15.360718661639243 30.597335525960474
2.9993215003176523 11.303995952754708 37.64376693434522 40.55910923039566 -13.872255564148169
11.902530961572987 19.50084598438436 -18.627467633118215 22.54983366055554 19.860800300131945
2.0392471948110433 7.118780432697685 11.271660410106975 14.232596061079818 -1.6778598346311426
-4.884850238958261 -4.682884662400927 -7.857382843385885 16.099129397321743 -18.610854525730687
7.477207605253422 -9.503949989446372 -45.43750272929685 -2.584748945853061 -25.546653593178576
4.090637300110055 13.842463738049943 -43.03049142745429 83.06276973223194 4.379798042346128
10.878475401079703 0.005265798076418804 2.7691933424567843 1.4564591594154415 -14.36253085444421
0.7805817523520453 13.851883784477588 9.324872489404925 -2.861733676474291 -7.676839792542559
6.374861271258652 2.399542032983394 -15.872021806052274 26.446700602364913 -47.578122866255924
2.649628850801978 7.101442144166278 -26.680990343169405 25.27275276444114 43.01474092812958
9.210247531809962 -4.072066179215447 -13.636904634347722 -12.249811989216315 7.663801628147278
14.665051486547592 -0.872955663683161 1.9393948920919035 -21.5762378105227 48.216008484099774
8.875065567921796 15.840804606813778 -7.520582144086887 -11.307817012466579 -49.76382449370958
9.203849530649444 3.9508522791922704 6.0890934024525105 -1.848326356109549 16.8031401272637
19.588437750911567 9.147727472915289 9.022932006573757 5.073168142718104 -8.728210730043315
8.920656512282804 45.352512934466944 5.572940584984865 52.491961912112465 22.927553105311738
12.438689412985086 5.272272821413457 4.558486274406949 19.3770024480037 -3.3400063800280257
14.427576993903333 -16.17171865917178 7.1384070793736925 13.470346989434537 45.12306941275433
9.634270990514743 -11.88425544460246 23.963110497494945 15.565359351771276 13.744343581642966
4.1024664463689255 19.224421829549712 26.768989913978253 24.572734276059464 33.50772184194772
4.5210720169662615 13.786869888532495 -5.554334735732233 28.699679565258485 58.70828169820476
11.196124554522166 8.490969396346735 -7.222917767011118 5.49091094423558 33.59659857705171
7.90448511110888 23.0078831467545 6.231637585280652 13.061824052261928 -6.377671143636341
9.294978304319033 15.433455493393943 15.99624775760928 -8.568131062243523 19.729639323140457
7.100475149249203 -10.239940033468308 6.92102820332793 -15.326487502177375 18.807294083888728
8.709989830562348 23.101289219018433 20.170990734427004 25.420492852623042 -3.3478390184150015
8.231010366513635 -9.292118551266611 7.992172850678598 38.18722761210689 12.053531767237232


==> results_plot_data/save_SDP_inference_results_global_sense.dat <==
x1 x2 x3 x4 x5
34.06205149676809 13.758953772491827 107.70223844957104 105.22509516301636 203.9494937959035
1.4039707519874938 76.04080832004131 -80.52424996081005 -1.8783011557282947 -62.13608783146874
74.8311589968664 20.709073241878812 -5.592943709604525 -38.31394593677074 59.93407119888891
-0.23639974980660483 24.594788152492725 -53.712065165528 33.97455067483297 56.65534250986465
12.602449472808686 66.31690309058149 4.914075678438749 -45.977481929482295 215.77724408045782
33.09154967784007 -11.317012128720464 -48.86138606589559 -99.6967273951658 29.896364322569667
-31.376297107897578 91.1119237158996 17.40484667412599 -55.98636557759583 27.335341539375996
32.776923924306814 -13.362043579284702 44.35262415295826 80.55185375130262 -72.90364598130654
-2.655010383073815 11.399163310750499 213.97350330344676 71.469404303705 258.49342054203277
-8.923624718594532 96.28121248104716 68.25292824137634 144.69177108008938 -211.27372534728875
6.507502038930548 5.180568271472712 -82.11378681950815 -130.71778338254904 74.99924093000287
8.456855645583618 7.761367487662376 -18.688814396389915 245.02564962481432 -8.589141328577853
-11.539812917809279 -14.67435838529645 3.8306206246712655 -44.632924573959635 28.877012245860627
14.753954169414298 4.342937154721088 42.205401549066714 158.20381950015795 -22.20961543880239
17.659896311005227 -8.803313331369711 -65.923264686848 73.95521145614342 138.1156981029794
-28.303331867291647 -8.16501313572126 148.2483988333696 -37.8875118795752 140.81954239344955
-1.786643314130707 -30.965188387077212 -74.93806371664883 69.28971689194347 -229.23224167437616
-3.4415564656625186 59.80594836337826 121.58980187771233 25.348019862613867 165.42857420666056
16.864354657186883 0.17705131601473312 -38.25294436022922 149.6440896489632 47.5551653472304
1.9522779321275117 8.942583938139375 -30.344682595990704 84.1052671617854 150.33822427170998
33.18120673163007 -68.02540092858216 71.00898380279196 82.40693521472107 71.89383863929812
-24.23577552405046 61.380002346451214 24.317351410078516 38.99462669457028 240.68403500682615
0.5383160583091282 -39.47033906305917 7.401931749017594 56.203017685614164 167.33491895849505
10.408471282860113 23.493984470854066 -97.09773483644702 48.53950348099978 -7.547399867398447
-6.858204381248239 -14.575538592131133 -58.28553861351965 7.474666589099128 -162.78986422727917
-1.9557805034314768 -133.83462417177054 -243.15726869409968 -108.37346663958328 279.55382101312125
65.11216436276757 -6.854910536352708 -14.40208999264215 31.738599283220182 44.07006194224945
54.70810281790487 -53.24766997402635 65.77394754429469 -61.91550039825002 71.26115111709368
-5.344422289317951 33.06447729095265 -58.86371714508267 53.044264145061504 103.00698757676376
-7.035300139006672 31.08403944831066 6.264333646416999 -14.760850443395924 120.1862869774049
5.106762886658693 -4.5840867161233305 7.6820645296749035 156.37851239099263 -91.44524269617135
34.2493371826606 7.55459245944697 -48.34136271829681 38.92047705935633 239.77574945448555
52.21103117768746 -21.37233307781453 -28.189986244892886 -271.0756352849413 72.75212336209398
0.06792181086035498 -38.58451795309604 74.29181337422462 77.94327386120786 45.28504001362802
20.227296867782776 -12.430067386731295 -65.2872220703483 -103.17681825790609 -41.76521645633593
4.98889264698839 29.30133923274599 153.9428388587482 -271.4014856515587 -58.215645452759354
16.652471923918934 58.266537231390984 -52.02158215162194 -5.494855347427233 -23.74073568069192
-29.79916340097808 36.7055380362541 237.64484171049378 111.04025896762064 -176.62503714953718
-11.455425377493548 0.27594302434845996 197.25803959876183 -17.85354134117965 -20.974728979127207
5.997366771449988 20.20565286553027 -16.896446550402505 40.644735254818684 -27.717513054304135
-6.058016922736169 -48.4831930840615 -52.24836573617509 12.065580460873594 34.73643793369616
15.641941708314688 102.93255709656374 148.07713698301205 -139.12910505506414 214.7648497697598
-13.53660659091188 12.164266309831472 -126.20844056616968 138.47585777803522 99.26764788380778
33.27934317266502 -124.80078099965192 -31.40344445493432 -177.7183196484153 134.9062801420637
8.075832631030398 -1.2831874023653214 7.093398948212741 26.733861590576645 226.66347558662358
24.176364390365844 -32.87426698514668 70.28208622302742 -26.132459434565163 128.79833609503788
17.80282050107166 68.95763475686496 89.53039392135422 79.91597190343174 125.9572370621808
-11.249389109086195 4.938009082405845 -90.21174811121355 279.3322364664341 6.526438240834544
-16.963112718291534 110.58848942615307 -6.122172148986625 236.97288559378495 39.531971756432256
9.054811714047164 -192.9437213467275 69.76561457396227 66.19205418479291 -140.34188520092593
37.78724188050673 9.01818206823713 -2.7599207735270497 -78.49351433531803 -129.74603478713448
25.61720388916862 -20.328938178984767 90.56894771714326 122.76706714509695 -101.67261972406365
5.609632884515518 -1.9643623954308094 -16.357800430770503 -78.5648710457163 96.25183087973
21.405111740209016 -5.772247909326168 -35.0609246378518 -24.790551573706935 -209.36730284025458
-10.262387117205336 10.513350924378592 63.021376728295856 88.31378120061473 253.18656724470782
-1.8833969130888022 3.80764526422233 97.81115356997688 71.64202277791412 63.92492159577931
25.617560658428236 -28.559851246022546 148.03961721161636 17.47867201896222 293.7230332073684
13.96401696044308 -57.78576237481404 134.6112414575672 -3.9143425244147707 -137.07213317580448
-2.311379206498266 21.771523464159763 -34.57710926530627 -46.1706882096447 115.59680813277008
0.9016389948811767 -48.0553367062863 176.5750989917819 -224.10578307500225 99.7634436953046
-15.673461537364012 49.83289050670276 69.68880511422408 -139.4137162113393 -12.532081248781552
21.5271301784967 39.25988183900418 -140.84064170115664 -37.09341399698246 -51.785092552915174
21.92981049473343 37.79033198303898 81.89362833036364 11.596305646259907 -253.1936908214718
-11.83869811920841 75.99299591061367 -11.004967330574786 -62.28178715922127 224.04665965835298
-4.854200708749442 -100.19705651529623 210.63307478980303 -147.4701745160863 -3.5492897193252304
-16.109434059858216 -35.40941806468322 -29.047576040865174 151.89713144182753 72.01259078819746
41.416700724807484 21.5725549931182 13.705417301566648 -108.20836006202427 45.62093582566234
-9.840321033908218 -15.781284834924454 21.454275351348265 52.47807340575911 217.74666088939685
10.617997023364172 1.4229171955918076 154.2475141784199 -7.0597505527337105 278.1855301098084
-4.330890205143135 79.35945421784969 52.714147643050524 117.64349104247438 231.1410561951453
16.23512711235594 99.71011809143877 93.44886423779076 -117.25266179241744 -237.63910565871555
5.123151805757907 4.082843946306182 -82.00279181667977 61.68550749695055 -230.78787845410415
40.783555818715975 7.518109176842772 96.2859711656331 29.96010878007323 194.88139492244105
10.983199266887935 19.66549375563825 128.4758371265455 -136.30578701811842 10.747825096748446
12.893237564032415 14.799431058563883 89.97181507513517 127.1563670531614 53.172533613815794
-22.172974047665974 -60.69872553010313 73.91292946605837 188.17118054057647 117.66567212573966
13.000852425894928 15.89187635648453 184.67954197927793 -147.7870812663801 242.72017520123183
9.063867234984677 44.65193094860548 17.5351552761754 -56.51884171826558 21.103710481011298
5.5264461159198355 139.16589056730442 -73.22465508592867 -17.759652774941937 -10.618295494870722
-5.299794632719625 -39.803123271508284 115.83931523755092 17.51231615383964 -21.254922651508043
-33.8913184436385 -10.206537254751947 -35.2715975532336 -59.86607132654632 -255.23579044565884
16.641568874786103 -38.86385745515602 -84.222651376106 27.236627271447162 -168.7308352253831
-1.7344445407680276 -20.719912053294685 89.49152293705066 99.2904326437473 -107.94876319609637
20.962884390606284 -97.47959878236435 169.9810668214363 -72.5443827684795 -148.85490151064693
5.227991308248928 31.131765972846978 6.6577383419923954 -40.87916576426356 65.46581570992046
-15.296472100934501 -15.84526711874937 28.591210385655785 212.0729212118396 -141.3680436914962
-10.26363691378307 15.617046878936225 -2.1200587665719013 13.498817454137118 44.55221782101181
18.076338958446264 121.55584287423257 19.08913238496789 189.2345074211358 52.14062668379162
16.187299048812136 25.218226256576536 190.59184625886178 -55.40234731794192 59.07061303107652
-0.2482680360824645 12.780641080428394 -22.154455218804877 84.92774256661231 -84.64114585211308
-1.9252778664528059 7.604770546171773 28.20297189488081 71.77910578104236 7.075174208313321
3.775350542713195 -51.2991111090809 59.35801672186432 114.11985125110215 -34.44931096794846
46.651358188691326 3.972429525151285 42.52626692352581 -89.44291123062402 10.834751367217095
0.3488034946757068 12.163620892870949 11.460025751946652 105.81047914178937 178.58136516535234
7.2803064851881345 -43.852903994343265 197.05645227300312 -133.4528798660114 127.0592549237929
-11.68064066653147 97.4415438859466 3.694185934382375 132.43040867235737 -37.76851921353244
32.527341573782174 161.44754599905806 -23.223714666873647 0.9616937263708536 6.629319769372955
9.245179367487038 -76.95571473163734 32.67190944704563 -228.17499051199036 281.97053374283223
-2.213564486576246 8.537235832071037 -116.73966615730285 81.77600952800272 -63.59151073326182
5.417374286277486 -27.91584005877572 13.203701826015376 -64.90876548992071 -175.6654028971567
44.09955890194736 -35.93906480919266 215.18961685973096 -30.630146418460825 -256.20636600034754
12.500592111536312 61.02023527142939 -95.74045593859547 258.42072465917164 -93.37735354177428
14.563000537137526 26.583366658220935 163.36907791475724 183.31467766234684 79.74057912482482
-41.872562422580415 38.27724294055147 -90.02001639192618 54.746347690520516 -273.909448534414
-13.990504617352308 -0.32325734410736473 -153.06528003395482 202.40200231945997 23.65960666712287
10.920394993750914 -21.305041732320404 252.111040870359 -124.90686762215128 116.22217004229846
-46.263560787249105 32.18420660227461 36.38941643253365 -64.05454807229027 136.58969508132117
14.751906159272789 -2.348537810634827 124.70434438773731 -28.52596330845013 113.70032540004306
-4.555609421292292 53.63670423871227 269.4264620211458 55.5767636814508 -166.9324367907527
6.698081601722986 -88.09255946710162 51.2553643358426 106.02731095182133 -261.7684053862067
-25.12606388863201 -9.103554079428676 -11.746023296803166 -0.5189865015377677 185.04269449545882
14.544980663109385 -104.27084601907075 -102.65474801239378 75.6634275323112 -221.46264431461177
-5.917272538208742 97.19914195786846 -12.169840548618374 116.68249757570429 -8.151604711682921
0.9219702094895865 22.144584319440373 -152.28042022144 -13.659877767832043 157.5260134784953
19.779979394251164 -28.93516191699231 -115.71969934693595 -100.81312361694108 261.99570304629367
-7.265090386289867 -30.226309153483598 -23.48593334641179 -219.3028901753438 -160.02723338457008
-33.269491347105614 167.47661397487872 29.588878676358465 83.4576955305306 60.95990198864295
-8.080725133738042 5.940047007377391 23.312448943241055 75.51136972340352 136.31580795532884
-16.407568303562932 -40.296410989075156 1.055464199337571 160.3863212681975 58.88985999083344
0.8277822350683728 -16.13483659995666 73.23509955280835 -104.98262809568405 244.63415390674004
-3.2214785182507875 -62.19022155320667 -65.99147447509505 -18.00448931873637 245.10321491705363
-42.26731201509668 -75.31955559100658 33.20521118256473 81.63571001352557 -256.7963066497277
8.883751338609047 14.297749846968657 -98.48352806268942 -20.1864897190463 213.6303217884867
17.772711958446088 11.877445109491676 213.6675242327631 -64.3982055425337 -128.7318257536184
47.67808318123959 -87.43860649452888 67.35851778175737 44.98712018012629 286.1786935866212
-6.186912188136002 -9.910299330003184 3.4513859703605476 -24.32826193186633 96.93915890517002
-3.77644153567255 13.289114933724592 -84.3053620685883 10.934400185558772 15.316370227193815
74.18459621403409 4.6997264056700025 -114.71018205218294 11.732580889320587 166.8655736750414
0.517957975416536 21.60645652296703 -46.94581341599404 104.39194550586888 -237.65152505201655
24.067930078535447 82.72014227456032 93.20261883592144 94.13536020875348 -28.75934041181183
-24.43312190909624 7.771816421464873 26.202870522354377 -36.09090516873952 -148.85642677047514
-12.041901594842521 -0.5753087698671289 19.17066474917239 -194.94378317679232 -40.484716826611006
3.3826451719749002 52.56547170982401 -125.74491402356108 -112.31177528822542 27.165646518802845
22.38263489401465 9.025468475332248 -135.7996609200045 150.43106156546062 -182.1147970366755
1.81103940658096 81.04771779173285 -28.674460493615477 107.89764304419586 222.77174538069565
9.189899276216734 69.8898772953382 0.023456599301717063 -82.93664592224731 46.54551397698684
-22.238812308751548 -13.987740390417883 -35.733197827006464 -2.0046813113916 14.15376005145103
-7.623480487681192 -58.3758873946492 -6.499958017014791 73.4242055975437 -46.50348552996351
-1.135166539588397 -25.133610437532717 -87.19364875864285 239.173871667563 134.31596386007303
-6.681314719992724 -74.23956681176566 55.623742474981924 40.39182368196995 71.36711650547817
-11.134400664963145 13.476535992542662 -144.74591481089402 161.4492834421295 11.48857140501256
-33.82163278079611 -45.82082405236434 -20.91173677266857 -26.866804862650568 56.86305120567111
21.59043240906973 44.28196016718337 43.03450094798698 34.40477307292482 -126.81356860493335
-1.1142137736204916 208.13136583071926 -108.11633660205955 -1.0673721242024143 125.51631747561956
9.228903972749022 -22.955295898982 190.55675344358056 27.16440859411879 -71.91664978735696
54.96401188765499 -190.15042330019043 96.90936651341173 -174.55653763167663 -63.84814496121204
3.1844216907328295 -10.736831115287934 177.03654950056247 -93.09970555455195 -204.17432528778494
18.659831299876455 16.972350406985385 4.325777235111154 55.58807232266179 54.72276303842095
35.447954117285406 77.80188587774353 73.9778208712933 113.72602061034439 -74.60282906225834
-18.101299656598904 -17.863965764458378 -32.31703319731273 -22.54202283913649 235.05880043461906
-21.692996620466403 3.430598632802564 52.57995454366721 155.36880818601006 -282.30657297691533
-16.501674785765807 -33.0612729907662 51.77021627249829 -73.51860924573535 -28.76127624844758
-7.739362096530481 35.70189487374691 57.49696703295659 46.824735319683775 75.66033516797089
30.28456646096271 55.17162457386316 79.97559655961521 13.676869540937279 -200.73559282767943
-29.670272520432242 14.309375413947276 139.75357363794257 68.51513156363849 -187.70025586946645
3.1368469981615874 110.51868803379479 -50.62359720708139 -69.63486563543503 134.53893598874185
-33.19789560234405 53.551393760357215 6.801090974331981 -20.62539822353368 189.1106470801782
-49.25478749140677 -22.562404771197034 48.757956642050445 118.51475251495245 203.2884429857049
-39.44622383536166 40.82094780719633 89.21976058470169 180.07471688186928 -55.393917876135106
-12.144199768727368 96.62948764202174 -85.96941945137316 -10.061464253333426 13.36079891620318
3.2761910644968832 93.57758123716681 -32.34326378086077 13.329681681396302 36.58247748847304
-7.648762185718802 63.632563594293 -98.2696274223641 19.805885310994263 41.8672235055373
5.264901540860073 -31.626695873113906 -13.695678300705822 162.4882806709587 -264.81888198812
36.956203315583416 49.56820054468202 -121.69235013455767 64.12725323529412 269.2474247358871
14.001217378144762 1.6477363428553957 105.39412177614932 35.13416474742854 83.54721247161328
19.629700323272726 -101.90523265708175 1.6694802396754405 -16.34139948898692 -105.76978939244391
10.312535214165948 20.87431971589467 -97.72365320233774 7.492241438998256 -248.28547876022412
43.20380329036438 6.041374601122211 175.75210654616004 261.3061724672352 9.470010655188183
20.782841486757192 9.580840162656468 175.40374565580703 191.83652742854787 -234.37464223286543
-7.3091375977338835 18.84970065356296 -53.883264717933415 -63.101561833316346 116.54009519200926
21.765427960030262 -82.41910124416368 39.738761432572126 116.93068960325031 -54.83056795181818
-15.604331659819508 25.02150311831444 15.119536109957544 -62.5578834760791 203.36989609584438
-23.224580029277334 32.806298682958385 38.456199150304656 -4.63485456612284 256.18580361227424
-0.36153508843888815 -11.241019503314604 162.9749905305316 -71.39462445676435 195.48561088667824
16.068848881240818 72.36433084163485 126.19605438406765 245.02003913328764 26.764232969679544
11.094013716170123 8.327299788612287 -42.57096715808765 18.46048131689379 252.43978429415307
32.31541475618745 -114.90831712544741 127.04663931124574 35.054871609731975 -22.429144869822487
7.4004642508068015 21.5031774957418 -130.27158542955948 -64.57140159721285 17.88992150291097
-0.7466200529906377 -1.752830082726116 23.144784944890787 -14.792638336791754 130.37423273772663
-25.020589622981284 33.969995044040026 191.1262208209136 51.72126084563112 183.66861282457177
18.339042892210188 41.45406440097692 -8.104862240675764 -52.554407221491076 274.8070415979894
12.788423323060048 -34.40135516053891 -111.69820168081688 68.35011499381919 204.44267362881726
13.116906687491081 -38.2338558463576 -54.37770409803445 11.419667673584733 198.87899926643126
0.7941616579526354 13.087505764834916 29.60656920023616 5.170905443628397 -260.1462525965711
33.442078171482194 -51.02207382793226 -41.228296063239895 59.81028938061873 86.8636223282515
36.2810938799244 11.276432747382735 7.878190851566526 81.55436276520082 48.7543543688309
-3.2627399729720388 22.8728496494273 100.32010740646575 -153.26297517645034 129.03579449875414
-18.483208980583143 -28.128449699106596 163.58835336160556 112.57399301128073 186.99791278818276
-15.543343809802636 -40.35660978307352 -146.3522459142616 -144.46580774581918 78.57821682850613
11.643501895226638 48.78372186437868 -12.54347480945011 44.23648960495491 167.8681724866346
-14.849302266984012 12.032700079321746 47.06609024952915 -82.76124659922941 47.14304379270044
-7.948937683776435 -51.8139053748868 -132.92511967468144 4.237219208895905 -27.572569123278836
-0.26894241202320757 0.9679277208664985 142.96666777105727 -84.78110952529099 49.93103633455059
-1.9752236190361145 -7.283454705469374 -139.6981280985763 -83.2115673550859 -54.38361400048524
-4.744848758889702 40.620431186187275 -20.15018283308501 -21.267983722822862 57.968488722613955
12.032026245731005 -3.458434223192345 176.0722523357633 58.926978536086295 60.578967386906015
2.3912405567697625 -84.76276279386275 72.3803310774194 6.414284611696047 -132.06502757023264
16.930790849233937 28.172880273955514 -64.45118924100714 -31.583618051060085 217.27484505772426
-15.267255597091513 -29.018624647249652 -74.99230148768648 106.93779292751474 27.28667660020764
11.072961983082438 -16.290972529630075 -15.32955536873962 77.29366193157983 0.8941312595549746
30.705509866573188 0.36771540601608166 -3.5466107243644984 23.383039044491085 265.2054714040414
2.9363487805766724 17.194561319523736 -71.67947562343441 234.49826625086726 124.24408508674739
18.336540449571267 -4.287007823564234 141.1578954546136 25.943794193195558 84.74008497935564
23.32949674126637 60.91695887497774 -108.84948371710186 12.436129416387026 100.8067493466745
-16.590327075376884 -17.43654931952596 277.97755698285783 128.37730074547918 -136.16367929867684
41.269841582724155 51.42691401870016 -3.3108720934371547 132.76910015888842 95.21499982914418
-20.296076346567318 -31.72656984410539 -46.61639901144102 51.254410771706866 165.27837402796692
21.293992264511665 -19.103979182559144 -54.925887043334825 48.909000761335705 282.67044111762107
9.877089308350406 -175.4558674739353 -72.39896940459748 -119.66545744274856 -144.2210255308628
20.728706201419726 32.56936343364424 120.90498110700757 139.2620727553215 -124.60555377370045
-18.898889161472916 -46.33169787533643 -30.153377058651344 -194.4111858745663 -57.92617902009952
-24.98147075372392 40.191600591746244 -82.48858051576826 31.70815922372237 -190.7854709540659
48.965906586589156 -47.04495992197189 61.85601021463428 -82.04079485454236 -193.44575537557517
9.450829685867996 5.559187714993007 -193.04210226140378 114.76294147334941 -37.10910261463203
31.430392887912802 61.99119654441881 -16.624561877316452 172.46802115498727 30.518235357482666
11.326415320902244 -29.140623356213425 -124.52805650094885 -43.31102416997496 117.35686523738441
33.579177428613285 -23.059163444637072 -17.59073327356596 107.79094960575277 124.66281943259222
-2.099185416727302 27.214702510963004 -29.049118934809446 -138.49916822602677 -95.23280468211567
6.813218154027627 121.79040094914184 262.46466737028595 -134.58600188821816 -51.42279675130675
-24.515015172508775 -32.81589227729873 13.682429361707879 153.95313316278475 -129.97960238854415
10.789066012668613 50.030330142072756 69.1122147108664 243.47909904305297 -20.99077611234732
-0.39984369022609556 -69.02223858023876 110.31456869490559 -105.07407386581625 5.847410446704037
26.088687376251496 13.196633508385492 -116.10593122975196 -183.6446030279653 225.26397558111546
31.24330350401266 -102.42274875952988 252.1128193339751 64.48161521829999 111.54251633384628
13.436695437115048 -24.971186505391714 -33.62765656082047 -154.1366461577623 -60.829792570338746
7.3451065692787765 -152.2097198502571 -196.030835225109 -129.2894797662603 -174.48796154557942
8.154977537032439 88.98153695254913 -27.87220922927858 20.100968989808294 -274.4744452914402
22.638973040968825 37.004645181488335 94.7603906266818 -168.5004232098461 203.6582661319022
1.5394941778861835 -24.937190240797474 244.3312365845621 74.91513484408331 -140.60596074499415
13.992116696914852 36.127120138013865 66.23366802504735 26.128974352629832 -141.40527063509364
6.3665970539845045 28.298821019984285 85.41082577396575 -86.6813712341666 -80.77472619507415
15.610279218963568 -18.667571136669025 -59.32962485778242 100.73033382307588 202.44433675524428
47.46826416615415 -15.561186915625374 10.276841523457378 -103.17976320908488 -62.999779570099406
-15.184858752491564 84.99415391411442 208.46326627540492 55.98652419804515 -113.26168524530176
15.841464038229537 64.41392911816008 16.7876418959806 155.4431721740904 119.43664562073515
3.2722537469168174 103.00003934658 -39.799237613484884 -35.64247211417767 -162.55631316295032
6.10268367925336 -127.61745330729761 -47.24282352703026 -126.26086267443478 140.56051058811852
1.972897503635199 8.37549758224176 -3.8035788634999843 53.864097721502446 -58.18872294860584
-18.289719027338204 -78.05532237946433 -4.481677834186044 57.2962498066839 -146.07557955894322
-26.83637940654078 -60.334269164397725 126.6133923519168 119.64681503717787 251.75534484297256
27.855163768729234 199.7680534548607 60.78061651104561 81.87468420551039 -29.3938899012888
-4.141123065218267 24.662155146588308 -59.241407651154475 259.9296839768374 -259.96614689021595
-3.1088487258591115 8.231166758889492 -30.2527466019829 44.665264211817714 80.52251815677607
22.523080829259825 -7.379339278489674 -90.04321312574103 20.246354951642324 -39.202225238047845
3.994528383300157 0.7661792982690869 23.43660441012633 95.72357117527528 90.06133882283697
12.87960272018925 -6.518947404808372 14.715590667616675 -158.8330046942658 199.74883260831047
-43.54330746762909 36.007115767862985 -186.62059538255485 222.79134386547167 313.9139979890204
31.328093294231884 -8.548572273211583 -109.0524128017258 -58.59297374675952 -263.8460772947626
-66.8831719636856 -7.394846309200197 15.685978560969208 162.03972838381011 187.56992274153086
26.75679031152321 47.479268008623066 71.0365208423687 89.16126595140834 24.558304469676898
62.11247791694938 17.011844522878356 70.30781923649835 -111.95055540869939 74.54271076457638
7.164676135601053 61.3103695752211 63.1385156831179 39.65170985517406 134.476548186146
11.401907450496964 19.267628427957682 280.05743815372523 -83.32552378712845 282.6836116945394
-5.814696264365416 44.793576602698096 -39.19701108589837 -57.80310346421692 -8.473576495903824
10.011761948778808 -23.874240755004024 49.928540589090595 -123.94772132602887 -188.49180500274514
17.047457041005973 58.02848450862136 -100.54144315069661 74.9256741958189 12.090867216769862
-2.9043355980126933 27.877669633395655 -63.24013799490959 16.073963232943825 236.93384005485132
31.361315943255946 16.44890027547064 69.00146288083064 27.781338045146946 -211.739320115817
35.09188705190124 -78.7550502368565 -71.84467113431117 31.494095109973642 62.80427974534413
-14.351688539421556 35.47492664189177 90.43272623273643 -95.81595421460024 247.72060637193638
7.129899310431572 -30.844187251203323 -110.56846090213378 -7.132653964979468 21.47560299423175
-18.67682391974091 -116.67767275774881 -17.176387851560406 -135.99619618630652 -42.446451231122616
18.082983748008097 55.46394022091715 -53.88383960056615 101.07612432810183 -39.10935474662239
4.500974773008545 -46.10518497642403 -67.19871902967542 23.63930236332809 132.76787216038872
1.295533721993884 16.872767131409958 186.66981547980834 58.563245439600635 96.94246608304287
24.632295782882245 -13.137352533369896 -64.28481273643766 -189.07195362343435 224.71463668848958
9.759527479741587 20.685752772271563 -109.62124497745916 -92.60881346997613 177.55902613568693
6.54128932310519 -40.461298265990635 -16.668489950535815 -29.079111464175867 1.8441445795530882
-44.887060109101434 39.79686945197926 -65.00992420732706 -16.7972799357678 -275.4923661542774
-7.169834593562902 -28.913938958809418 85.98860100264474 -58.015039185161555 93.88984033793366
7.7749284906646405 30.800347147598686 41.149342930757875 236.93452603501675 272.02441743516897
35.92805164598086 68.47809933007821 126.8401165405362 -64.26365391363167 -146.70588707347162
-4.260122897155167 -61.826400884163476 -60.40309768980438 24.263903757183186 45.80227708306571
16.070538722754392 73.68605539057579 -3.5256211557495156 63.660847680100446 -46.60152517256526
29.378044180403073 -29.415721749519072 9.789699651680142 62.344864451761765 -177.98974224169257
-13.4260101497111 -1.3406717398128833 54.56014724599208 75.68420496510308 -100.19554746818714
7.174674306747187 -19.77547887039819 -124.4274380608957 272.74357001527517 -227.98220072137858
45.425439298973274 35.43551957025879 -153.04343140362244 21.08525860383548 288.08308495712225
13.951479725783503 147.18549644367928 13.307842184810326 197.44597103144815 72.4131519452156
1.294745942426328 22.056131346127763 166.67914324283663 100.59473442854551 31.37163152161297
11.112016095093711 14.21667283978479 112.91211793933888 -119.43492722070246 7.42562342441591
-13.769905895692872 82.40030702586404 50.607321318127276 101.13237498773931 245.37587055831304
-13.005734784473383 -122.43270809734653 27.638066980826522 0.3899822352419733 88.64835305068488
-0.9772003980285291 -25.26287492448872 -83.50196971417415 28.155291755181118 115.22827914130073
10.80456650980234 4.591820501082154 100.13270437825165 70.79609223737256 -196.6068437590921
7.947105486056593 23.96259629844026 75.92010591509121 34.626972051781216 -247.15109237675534
75.03327539621594 43.034894934688616 34.10290825409357 208.49645678817888 77.48158062741761
-55.958236401924125 -0.3977740500904119 -54.25009943982842 104.45977482362942 241.68918421529386
8.331618339293538 119.8274617740307 -6.357950825936854 262.1517758693417 0.41575091581604084
64.77852415521309 87.94480210449858 140.46017482850047 -202.50561705783963 -162.1608533057407
8.925589976377685 57.404340920789224 -7.5183844462905185 213.18104759130648 -247.08530393742228
-8.279430348147255 2.3160044526451884 -143.57081470653128 17.907095449386176 4.4642802813690015
5.926387628838093 -35.78088740193564 -233.35975787587375 89.38119259242745 -22.967973156483616
4.893502405665128 -23.849436602415423 -228.24315967068324 -12.387018676773536 155.17311425376147
7.173043449510704 22.34500931730195 -151.66121976309674 -92.85706031936236 31.216205655457827
27.524065966703013 41.831079620113215 -6.16760138259734 -44.77651719925382 91.03786286902218
13.37727890812526 -1.2085809111930814 6.111140780331851 -47.294217417766156 52.87559821187048
52.748615993001636 -18.985742893811427 104.68157392990538 164.86823214173452 -232.4944780015343
2.202514253545111 1.1546499245610384 97.5399545548801 8.757491504949883 77.21630888533132
2.132992717085223 26.96206749250871 126.29619372879961 -112.43218349041618 -223.40210768526072
-15.269098797119725 -22.586869345396494 36.66010915322225 -10.14232432619599 -69.9840414944324
37.158406823252676 -24.07157307479106 -74.23001221226227 -25.1497195899857 -211.4343567814907
11.012611037696203 97.40063872936936 -120.5626975484831 143.84328632872942 258.0751789208405
-18.17358008336567 17.334980318190297 -29.21487342143712 -12.223583105166423 138.44211491311378
19.312325019641936 26.302716864396558 123.76008996726135 -87.88215396955444 113.59189132685574
1.9734641283335037 50.40411161936525 -66.58459465364525 -49.567528698444775 -58.18408830075059
-29.700435021324452 -55.55333092330643 159.9197107195142 -74.49196087750704 48.84682764730136
21.945228583183116 15.039786533586689 -9.82592458005277 35.625015974069115 -8.73079765689917
-0.24146211216372393 12.574246954442025 113.15634463461515 11.57120290086253 135.629196647418
-37.79186750592026 23.889712076635544 -39.98699879994474 -94.04145647612125 115.6554857556957
-7.729597009488231 6.1339757160288 -64.23278786266037 -174.0583357491788 165.12692948506532
-20.13923196440819 89.7616490811906 -64.25492794430463 -13.032179477197872 281.14020134987686
10.540768442238978 58.56898384861316 -113.6122700087282 -146.4487066268184 80.609899619789
14.977978116813793 16.808200479974317 11.493711643286858 230.83070162540469 254.43190619959313
-4.1679738696800825 -2.9585611383989736 9.085971926113027 49.25910492410909 -1.3644142951746119
14.626781687803907 92.82904132466433 -86.32049924075102 -8.483592783368042 -139.27069113324728
-11.642747356598264 -37.86868722113989 -15.766067124030915 106.42858480980922 -34.78003427542302
17.9534404284913 -17.737325578800633 -111.56664688815857 1.432271459300452 118.23367726129696
4.89301786603847 10.144794057765147 -5.4314058923468735 -68.46020109340263 66.79888635148403
-18.458295812147462 80.50151686943673 49.54924863305998 -94.70881151376364 267.2908744960613
-3.244643033636521 68.73091934178132 215.60339404158944 3.770073122855486 169.6438545126024
-6.214290241073375 111.29250397176685 123.0712274983382 107.53434271870256 310.3692114827029
38.61933626995936 10.363497995070727 62.905734652443996 33.597355993117056 73.80621800180344
10.387816822937033 -23.0356614895735 95.03121715520301 60.858951024137056 139.25869878079632
10.678608545990485 -11.019475605673442 207.12809392937763 -35.54542999643558 255.19714967180317
16.6168125179041 -24.184819766638363 -228.60261496184825 18.829802509591097 184.5664545599975
23.009002025942596 -108.61871109975962 36.13455588901644 -34.70781111889228 -213.2890488263456
-37.37208739912772 -25.34782908336917 194.5077360496767 -48.0105998723876 -49.508767551090266
-1.0576752383426786 -59.35077179392114 106.85289762467896 -57.05601118245355 90.0772496074577
12.882057498744935 42.42951465056352 -64.69079589220476 127.76893857044296 230.72474480371397
26.945488128997788 -23.330601499994707 -17.046312612303595 42.354618984496035 -223.81609522426794
21.672812994887103 67.54044313472562 57.35724990480301 186.59483899222062 250.86677591849087
13.18575643028527 -79.82322890270159 -227.74823929374287 -89.07143146655052 268.851862316409
48.792322964166 69.39557941721718 -11.939683904835391 109.9173050127874 14.202397345934493
5.194913151470439 133.43567391063596 45.874791725779936 299.34373351477143 13.62950665620895
24.675836920096888 -1.6770596746463013 106.79445040472952 59.38823404129489 83.54351309232075
-18.815258034867416 45.87861542390911 -217.46354492480407 35.181557916410604 100.69878774106704
-25.574190420234153 -7.55782727595173 211.03089686799476 9.872212594922544 96.8412913372037
35.13321766555208 -18.67884957388476 87.88074842248878 -30.27044313312362 37.47803896791456
-32.81540377434462 7.588824227230292 -167.16004378095084 245.12874975763808 -144.50866233518005
2.588927398087389 -50.13777872089847 -94.83765600710572 35.654031037779035 100.2058074982192
-3.4054987974631388 66.3015897261522 -121.33821650426519 -116.4023396828585 164.34632743558586
4.45228454906794 -39.531996507536526 -210.0249722102335 -31.410251628056205 219.0398335013217
9.125024381077115 148.36328535815812 -21.97081132123435 27.986658096926995 -27.612527796972273
12.80122174809657 -43.931261419102114 -4.26820046615515 123.63789222492063 -130.06622663339067
-16.896164192419278 -0.876353560787873 -249.45604324267714 261.11979108802234 273.3195632889815
-23.785751871014746 71.08878082798867 -33.09673111537194 132.64113923485758 -89.31152709231588
20.243624818791062 240.23293322520485 271.925580775364 15.400274330778743 -20.726254038467076
-17.115312663537736 -14.701748164121515 112.43211557991089 268.5022203479059 -234.9784787385726
5.894123675630155 42.602960456879046 7.152260563072105 22.965773321452055 24.468077013669074
-6.638425797479776 -3.494990993157554 13.540098903586795 14.39465992083904 117.48605461443418
19.018877961133732 -40.03432006287234 -6.822050021477466 -69.3838643236076 -64.63141477541741
30.655462420527293 -46.43625084799349 3.6880202334257888 83.03599643194688 -21.97117117780335
0.18821564253552125 107.44420352786076 267.88532154986547 186.00770108727545 -26.727555964152764
12.110038398056245 50.64715856207381 123.81915370438173 20.969765213029035 210.3097240523122
-5.251161068846059 -106.26756573184687 -24.452413067877046 23.94391165632748 21.184766166687346
-8.048940519490454 -29.99180170665781 -24.967839800921695 -120.77320598992917 -281.52604261033883
-3.8978951046576285 57.274257911515846 36.8495412578115 221.1855358333116 -258.9626999521371
17.237194685631408 59.45669397081531 -15.032963409711964 -268.1974822684763 -31.892622960259615
-16.587257041674746 38.470178769995876 -176.71463770744643 -152.70131368534953 149.50756713474524
-18.392948729731934 4.071492034343587 -21.390748866886362 121.90730632723323 75.92399590502275
-1.969971499455351 13.619158881977153 -19.775605693123012 -122.21245104429642 -191.3899604507904
30.78613497551351 -12.104454589593495 0.3988906066565292 49.49910584613016 179.64615109716655
37.796132525928755 -19.89358698933558 176.02091647070299 -16.59027555679542 13.28296011069638
-10.86722881830459 134.2702576630159 -5.110990062367506 295.389202413097 64.0491437897783
-3.324269114514916 -17.155892736753916 -8.334508905582624 -207.1830402994351 108.0840980213451
-4.2394542516064 149.73850025661218 -117.72823724468059 -184.29424865818555 -182.4541986580735
7.254620773850741 -48.14737050479973 -106.58142425243749 45.97692168789544 36.783454260423966
5.375221878155431 63.70870433180711 39.238899953449675 320.8372058153405 260.9627784111913
41.779502898931064 -64.49508327202544 87.5686212095136 173.99124884981245 217.07097323804652
21.476609403871496 -33.01263206102056 -77.71435701384588 175.62778890971546 106.8498941478922
67.26733625469657 -69.52910399075708 -90.2896900493193 65.61421400831611 -17.845034019432504
-28.31278487438741 28.40620911543481 -63.700850371163014 23.760704646763276 -125.77038309590554
-7.44942496593297 -35.02296369610183 -29.09362412028478 234.99289994954262 -82.02487191022996
23.854018919849096 45.89075629815162 -73.17368626700065 108.1317128655466 -142.96770204355846
-0.9143918810353604 -23.51851753960959 246.56259715357362 47.92792916885125 -19.135250891875838
3.4644709874291237 -30.443816743392198 137.23466757589847 43.797853891757015 -68.64255685557364
-13.872055475130232 -4.600974963115454 -135.97347951322186 -87.88497462477474 -210.64126630593134
30.35233426416493 -23.689327917096236 -226.24519172602362 -124.53255773410515 -261.6242895856439
-20.763260840140106 -0.16821783581854177 -92.90042117994352 2.8418953633622337 -29.839544930697578
-9.66495984931856 -37.93414120677342 224.0973375008021 -12.764140986713656 -11.032281158959513
-42.71996587349888 -112.01820640504607 -220.46625006593433 103.29822127837664 113.98082886354396
49.03933022305714 -95.1993522888303 -251.79662591366167 -55.764367195084176 81.65763448882961
21.42603569215742 8.499211420264231 -16.509930106718812 9.062679060806135 -24.195343030093575
-8.586003728389215 7.836083873521265 -37.32598365615995 -57.78331604720637 119.57428580188731
19.303374785777187 34.03121934914101 -43.9754466394415 -4.351584251261556 -34.850359883642355
9.218674611707787 8.91305101113365 -36.73037219452375 -108.98299037159147 -30.88030320045685
0.6740798408965047 -66.55864298921949 -90.41873910531372 219.89385497541994 171.44403668988568
15.042507943887646 -90.11267338151299 201.5453241780583 35.571811860216435 -244.74570141825728
20.805422192801682 82.61709631985869 -14.272553606119423 193.26964220732498 26.095836393248817
-16.02226117102461 -12.801046128820992 75.88935484823119 60.638216744356214 137.0388218307022
-35.820334466512215 28.357183918124466 129.51712665865082 30.55296637396534 60.07311378862392
7.978055317202093 -121.52273821945045 4.922614238923565 53.944748666462864 24.78562249585031
-0.5043189620367947 -81.14175006703556 239.66199509443422 150.67610692769279 -19.915507084371253
4.223751658546912 -62.83015150302663 -15.92365322297222 -30.738893966034343 122.68879273107356
41.7219383372961 27.88769743313981 -160.88705081045353 121.54539792787783 -137.58496625595632
-0.5872631627880942 -14.8334852168875 37.83392394101699 196.64701082673568 81.52793596054472
2.539956580938501 -18.457706710969905 217.52619024814555 -65.11059504337476 96.20977715229573
10.50945663861674 -74.11418488329211 -44.59701907521452 -48.68194067330139 -106.71622451268465
22.76345470501466 -38.62119599306152 -76.67902257842971 9.59601967251053 -97.1601494185386
30.8095767133305 20.842382682971337 26.55958832636265 124.67088483830773 -27.656603353511287
-34.77032199781236 150.6926288273001 -124.65765682597456 246.5123623749892 -15.341405087679675
36.80233507194174 88.54746520202694 38.46453511849708 -26.313826381402585 -1.351079475184208
-10.293735465091913 0.14651767892669554 13.748648766876073 170.6150583472513 240.8315645968712
4.382629405858982 -2.624636257177791 -95.68528847117526 70.05013603374772 -160.56116287525958
-54.97887469012606 8.178630402310192 -229.17856120502552 -173.62241522551562 16.517308454860924
-20.25654275626041 60.46142622109446 21.48007295573165 -51.04143456488181 -263.9273264182623
-5.462043672531713 -2.731815621151437 2.420597774016784 251.3497588131192 157.76615120811167
-35.53254525389894 -10.438982437597893 11.116675821701378 9.01770299154775 8.79319796123442
-39.017690672518995 69.58908524057905 58.70571505376359 46.58732167823078 -27.78680608412862
-8.454983660433655 16.254217355911372 100.07423814107199 44.39387449341413 102.87014457168135
-19.641127472959752 -26.2686027833507 5.902125105475541 45.42148678929444 -192.13201872823896
24.11346612082433 69.13075160631755 -21.298453468752914 80.01827135663902 -29.637604857655354
-9.428996493979152 33.862575614046605 -90.86070985303715 241.22633244003518 158.11257117013815
4.610138435052104 -34.753909608748884 255.04294901357068 163.96430876616714 -43.15822652956071
4.697446392410773 62.378326189351505 -166.24679448732155 93.68015799358608 1.1308389911814425
13.800453894234698 37.54374459607813 2.9957756711905787 -15.948521509354364 -27.61916818399167
0.29957518911985304 62.14607236030976 -12.812869210002077 24.885607571926478 30.817523912433543
29.904403199674313 22.86407772074336 34.17945810384735 128.9909894307412 180.16526053878127
-1.3330356824788439 1.3510943559446957 9.883107057699796 22.01341244482954 263.813698417943
29.056509905993547 -3.732088957538423 7.0169454498513355 70.74336554568131 -129.4995119597047
-8.099187239171503 12.28542994751221 65.7403614418761 -96.53825251475868 -63.58913992098735
-13.80725572859522 8.415745853776368 76.8065727417 58.90531937747781 266.8481536740386
28.825805686848057 27.278808734336543 -93.36771697827234 229.37709043088756 -251.42620617584322
4.49710666353517 21.289114005172358 15.942866021946298 259.76439663692867 213.67571825653255
69.76232323476738 14.134045857795137 34.4749578043331 269.7127697388201 -37.497232672250206
35.15310222480166 85.23710888871796 47.759594212833136 -42.874661997608484 -130.06977016396166
21.60562801361551 -3.730271277002579 -10.278885569323293 18.365527378610004 118.9056877444867
0.23929844511439313 -140.05818473303748 -32.981849453979876 249.70192731193612 -103.33949117062173
19.859557761579204 -66.01954603785214 -39.88189040545866 -16.805792640618982 117.91493187714973
-19.977135265846186 15.872605587935453 -253.4325367918122 -90.31509221052117 -100.58887789201881
20.645971909293944 113.96745141054977 93.11498104978287 -136.0113683975934 61.363597778071345
-1.6793327679715055 -29.914995636130257 -111.49759971548161 129.02817215771765 308.04235475653724
1.9545593167447866 94.87900547120367 22.677141427940548 -39.38738287911892 58.498485443966665
-17.684246912687172 -42.32910128542294 -55.36040950120173 33.54316504738639 256.4675552711218
6.083863996922517 -30.38386837772751 94.72714733711918 -263.7004440971909 18.86727814001108
-8.75836125423163 22.019594967789224 -8.517662343754196 121.42834579458817 -245.01773857253733
2.8491771792588736 -23.792042793704766 -69.09783607006045 -14.765933035344311 -58.102475768117586
20.840790953923616 -126.79460203962279 -212.76364366265167 -40.800774615965565 -120.12488419827739
8.838984727369974 -18.781051484842358 -67.58145343967483 -94.68226269698513 88.61650241983101
18.339805530231818 32.8133371987938 254.66830153213922 115.77398606902037 103.00857311626714
-22.803640405639094 57.079356576829866 -38.797505957343915 2.5045917819801744 75.80938288384704
5.6169522620843395 -10.675328104918563 -46.24113315817126 -7.615652688975658 86.59623229303334
2.4451506290127707 -28.93020160971456 109.06876397699689 -7.618228266661902 -199.93944092064527
-16.147449055937166 -88.1239553409281 92.83077625084782 29.411468357134297 94.02620133176539
-1.4168945562743787 -106.70212526962983 -18.99466805164844 -160.59478058136682 42.90360044473357
16.24503505495189 -30.517961732277136 -69.41906523589219 -5.778929438244269 269.0754120507805
16.70757911922909 39.597739033995474 -113.7937953378829 -136.45977051220223 99.09442758168043
-64.2659605733798 104.65258955832788 49.3689066487971 118.35767928014963 212.28880349621772
27.57444182434525 -21.998328108453777 200.03375098043438 41.00877296086856 69.07245472503199
17.31050450612715 35.97358399027722 -12.946413617124811 -35.50490700972125 15.571456036899413
-41.119602237932895 -32.95849290379702 5.773987739182816 44.58827388013944 258.76507998844795
12.364132689737836 1.2269870181401625 122.92642236249286 -70.27139806315131 269.39887204097334
7.970864115512779 25.32286218321284 100.65077112004316 -116.43933473102024 10.460107399508203
20.325426295602995 138.1435190029756 -50.41419762310835 -192.18188632617876 72.13355586783359
7.383575262339047 -32.1474825373259 55.208293999195554 83.78532839558144 -242.7014258622578
29.554067092790728 74.16167921128857 72.10536893319765 66.60031503258776 -48.89409438426361
4.689005961401929 -47.06458126544972 -102.93362719666405 198.14514510860494 153.80397005659324
-26.187398883205056 -167.3088119723802 6.841972555105144 157.08547229500954 69.95307862359917
24.51839646044796 -5.23474018308054 79.20286834994633 90.10172222590455 82.61529353978405
8.811633060792273 -38.35379415495849 -134.8507578562731 -47.04546752872088 -15.414610343136399
-22.27926943162209 7.256633702293786 -65.24355721070246 -119.44295424081679 -252.50133615829577
0.596580296449865 -96.47170852853293 -31.498916397524553 241.63433217158135 128.5158184475289
31.932040736815708 2.585709287257938 -127.74233327889607 -124.85938365500112 270.9425860614359
-6.004178110366151 10.266837127085068 -6.054702827473921 155.8924448500532 -87.80875926955537
-1.9901894889401 42.894999798361205 68.35140098045916 -21.415587077968155 11.785691498761
-10.013032473295937 54.937570172765746 -11.848664684650856 -180.52649267734242 92.74214082972765
21.681606215464253 -97.96698367981823 -62.55656094315374 202.6881627532547 24.21428738493818
24.160924359860697 105.67406639739626 4.806057308206576 76.51576707676331 103.07783176548844
46.78143524605994 -5.524368476842284 -79.21608618850115 198.12267434123117 302.01893658968675
35.550913452971436 18.20944893902353 -50.56856355839419 139.42615410535504 -85.3722037693274
-8.504850300654333 86.19776292057205 59.8797543926515 18.890854502800757 86.70482751230571
-15.08960074287959 8.411477168523724 -106.80661671500292 73.89882985605362 -183.21690640511048
36.11246865890906 27.915011346835 208.77735173493284 47.12635716720279 28.654008687341033
-35.81221284091515 132.5066103328092 81.42121326820428 42.615934595256654 -74.12049795661851
44.90497077736263 -15.472267212635384 15.210836145204254 35.50884206582696 31.170201461365686
0.0011603066489200842 35.512376888606916 -75.04708437655162 13.890279335814213 19.463196184560076
6.055237024294042 -49.77278212024716 -227.33346533675092 79.50868797810233 140.44420317999638
-8.56363723340543 -15.572823499757646 -141.82551718333355 118.10610771304175 -3.9978024477435525
44.52238593477659 3.495643180070795 62.37219173071047 -27.358233324367042 25.011692904435733
28.693135486942126 11.993432587467757 2.0495602435045868 -125.26933857212674 -57.82816518598253
-7.921381630263639 29.578402795515682 1.3816381899671377 -23.02442356735601 209.39798502892174
29.958055333448808 -26.14125494086594 -56.71199228437611 70.95905009134262 137.32315714959418
109.70238461024708 -99.53740037759036 17.123808805163083 -23.23177508036723 207.339667239119
4.844842603341444 72.5991569819425 -20.289539376203855 24.228858474311355 -33.38588992483694
18.06445154287245 116.61444465557807 280.3169772128241 115.7143346094193 174.42545211179817
48.70731809029155 -22.83970889488843 -119.1005745124449 9.491555599091985 3.7702635637123194
-0.047936520012548556 -54.55528199173355 92.14776610530454 33.16865086292036 -278.41420076907036
54.06854916363257 -8.264492557094044 84.43708850479688 278.7359428025225 86.19477178258228
9.659347571709747 -74.38380844566342 63.71053966234916 109.43994554475911 -231.94547386193005
-30.480785222208283 46.05290036159316 -75.50825539036649 125.27844854794509 -16.857824356180387
31.623290308338518 81.56120936830843 1.1525663039284275 -140.3964344025328 86.52320918341901
26.053291215540643 60.764672105847595 119.6566958538169 19.637818284838684 37.3670992128564
-1.0492196123735837 18.788107440102262 99.03755136960865 148.42137246411863 2.0497549518796063
20.02266837611746 5.453635218113817 -58.7680383287459 8.519524197857365 -51.22000332870266
-27.93478339131825 29.44929330870121 16.731629802327646 -43.86276845435704 18.62722311758229
-20.92829371615568 -58.67577343772854 72.21003378510011 152.57199878504454 240.63773962607075
-13.216123757326944 6.801575500823656 98.44751644243355 140.03310688148682 198.96888379448106
3.1513332964149434 47.65876890474198 91.91178164978695 -72.78481429473652 74.00247108639239
37.112632542185494 -3.444558889660307 54.45862934344157 -96.24074533996922 257.0812014922666
-42.29124011071314 176.022043717752 -105.11118722927418 -86.14446744924322 209.94708533555007
-35.68129221805822 -0.07701705618017485 -61.118991624747764 136.69649595747066 263.47231860683655
3.742819456020145 -38.80127994866029 -53.296488138251945 161.61934748908874 210.28301400914484
-53.97944804720522 -34.47476939647197 34.01683405997312 -184.66058083764813 35.4433627420022
23.348380367588828 21.99024360721204 89.1825718387288 -47.38798145314983 198.40809581215206
4.234467002380228 -64.26826593134909 -92.91678816036912 -35.10134022880115 -28.422685647187222
15.544200307237846 31.40442472255279 9.657323464209663 88.9859723840708 -8.719266197980776
-15.194322679548591 -33.748603770744694 76.11075159676663 223.25783334300957 110.94199842278763
52.40562436646901 44.034740172016875 67.9042036029521 -36.67308551197701 -184.49047224090893
5.578796611468212 38.00188544134441 -59.47987066112967 -33.37200051425968 57.07894433590131
-12.02977866195063 -74.60519813619992 77.7766965127987 160.59109643082468 -232.15688017680975
19.149846256144908 -108.56337334566939 145.23479358572814 -92.86870520010784 102.51829435198428
1.3264600711415078 -4.742777412090966 -44.05063219299227 203.52006706718555 107.6921871930489
-13.705495123136956 -33.05886087767975 18.034799703760157 -28.358397002544976 74.7725314503302
2.1992865226750986 24.181322656542836 263.20965187082686 -264.1076108384579 82.34607756412026
9.82379431018605 60.18614460874162 57.28087401135062 63.882589977555085 -228.25362587984057
-48.12721958835843 -70.33540615974732 151.9272341576651 -31.386954057962697 53.18827001341183
9.126601115755806 48.38985380652305 -38.02500163010218 196.26207814676656 169.1105013062765
-1.6355951967202849 1.3640475528597236 -97.77013472563647 -156.0349603233106 273.30880788599643
20.223207558723946 211.92409921420278 -70.43910443661682 -11.43121956188066 -157.30822817227295
14.358807055910955 13.454846696942191 -129.5464866689455 -136.5466445118865 -71.90845735315995
18.73098951335691 -11.85961972652909 -27.52008725678664 187.4602724463047 -5.308745579943775
3.0280878463144276 -7.492285331729086 -13.488608755910413 -109.581637796376 -134.1677666277743
15.584830922783853 -40.28587581497586 62.15856747592355 51.54054002653322 19.71085329271283
-6.418953805602747 70.74345175161235 25.497228998587676 36.2610635718687 -46.25124674627028
18.246344767698183 134.64419451776655 77.92073607219186 14.944419775246452 10.450115004231758
-71.08665535406477 9.78091162859648 14.152036578210705 117.59879611089164 -36.35520228362858
-2.256147633728432 -81.56816690721338 67.8499760816824 243.92576051455018 158.12021036178942
8.33025547715401 -208.663594836375 14.716848272758403 199.26878912627288 -193.4121675573319
1.8330974843354255 -6.586634811384464 -156.87406177321833 -1.4138976646375632 14.664526439115988
19.700749051765058 -14.868838612828071 -158.3196892956334 171.61614561625336 99.9343687928415
15.309280715530882 -38.65483663308365 15.787377447972027 30.953464811212044 20.861300791902423
2.813311211584704 51.50112427176492 -77.53251520255402 -145.3303231866537 206.7801395374692
27.646857118743856 -39.42032375588964 79.58402085973118 207.31118076981465 -211.2499764628857
30.562378982725 -93.13843380773432 56.6640275107704 96.14699750741352 130.45849175880957
-13.423788576552447 -103.67612121382147 10.108225441516588 -86.4633647709157 -87.18323377576363
-3.1125886399917064 -33.60164632929399 53.199814397952935 -70.34049360749378 194.963625322005
30.915397537404164 79.88418611111393 39.50721140276225 -202.54301622088806 -267.40743914903453
-23.437402004771943 -85.63639702730138 148.3680687231778 -77.55260871786041 -52.156763469082016
84.6301832626779 68.11503281582536 18.760036645822325 39.113275640724176 1.942246523069521
-2.9256142130900535 68.04556373027674 -162.9023901699934 15.106873583483015 198.41147353085105
-63.85339658330493 7.415383919902133 107.57563029857609 1.378597857780914 -147.84781018506015
0.07956621032336386 -74.37783195178976 -10.177628173880791 -127.90582601865466 -17.934680613338088
15.429862891673194 -58.27138238599036 56.4195395867973 57.93123496905613 -18.17170018551502
7.159311217798516 -13.85193957746046 37.468908690522184 27.15888501863889 212.28383865493885
2.4198369555854686 -10.89303922426208 113.84139973920682 -84.60057586127004 -101.11791499452492
28.040120580284235 13.005027532802291 28.29006880697137 -253.59824911194306 33.444669810708724
24.31125271822707 8.929133219184578 -10.64378075720295 203.71014239419782 -131.01305817690977
8.627654460104678 16.197997148604934 -4.742668578310155 38.96534134206772 -115.27836494850885
5.351868147304062 24.09712296138266 154.31064461828043 114.54011629277196 42.95619755341009
-3.362071266758207 24.743652449157196 -20.378108450636475 49.834536532803 -240.72447879739775
3.9274572105941132 -0.712794179502076 174.08056518704052 18.01522011964272 128.09833811976293
-20.04567272634676 26.30754475645431 68.48368776379061 124.77207800730882 240.64174063849995
-24.182269079247376 -59.5780387525961 47.28077701010585 37.07390549191777 -76.81817840217614
41.027086358878655 -119.10316237062221 13.993526694372914 -205.3756507381788 18.83590185497691
-31.371749422331618 53.71393118060949 -91.36924026161476 -198.62495469685177 263.1241971410089
15.518701844687481 -4.258804592049547 -252.53163462213956 13.895750016146778 -52.64999785735128
7.599608587722903 4.898840996893499 -72.45106454590825 184.6420251063666 -261.6654602959073
6.090305240409599 30.589029921592974 -23.680247844099423 -13.15906620654724 -63.71055953878276
23.709155587282964 15.114441841516745 7.339546109712142 22.5762458990519 55.185060492109386
35.95125294552349 -10.489132802505814 -33.03951207137797 -18.9511708142603 43.254920626532154
6.879056649906808 -15.413027612008321 -1.9033916827589366 -10.440078001319137 47.02866316888385
19.41403864970607 45.985087946760856 39.432956811150305 -75.0666253271943 -87.49297510942114
8.586802829021371 22.818213714632144 164.8831502603649 10.397335466203458 -220.2233467197811
-4.672242160881176 -38.462840485410865 -27.19626398927565 31.8954957356768 -256.3777538203052
3.438911684294041 64.14375764830841 -187.9209137552502 85.27972948232302 269.49502711119703
3.5878281998521686 -17.5882758583231 -111.38471158005555 63.14806818880045 -250.03375099288453
-14.043182017187434 -69.5523577494394 -62.23865694736543 -54.70155019731823 132.4529837357461
27.206847206187213 23.704520257164983 11.24710300225226 -100.66356832972528 66.09376456851375
-5.4431072372533365 -14.877023356093005 -62.51653474808889 38.287325965053675 12.374797317847644
8.181797054223026 16.552396799531888 -43.334505100578234 176.2695280426523 272.98448478598004
-5.017760466507099 26.18714141980904 134.27615850161723 58.916654146051656 184.37364155056227
31.909353045398305 -42.87738275384815 99.417282371305 262.16819178411606 61.02001547485602
-25.35618217472662 20.15816864168973 -94.36750016109707 32.002297464273695 62.98061698824351
-33.682838659308544 233.59934962921164 0.025725617984790006 12.998080723279713 -158.484315570241
-5.905278353217742 32.17760469449583 -147.11900759526162 -104.51927227633686 -4.93130763159337
-11.679827277681657 -36.65381751332967 50.28259211381122 -8.843788531634885 -38.29781991153345
-12.57743307423113 -47.049497987309365 52.98728692602571 116.88851796355016 10.737462218729036
24.514005818910896 -54.81623935224066 165.62403181950123 -226.69694293109228 -38.64707296299035
-3.416444773507262 26.53994742772263 168.5255777314665 54.21945018013181 162.28436094472903
-1.6121999020994657 -9.46477522939741 -41.78373033075158 93.80711190172896 -24.266974323216807
-20.291172033985234 -59.69059697430596 159.17648822841744 -258.65302668110417 298.96459196435654
88.0157837882547 2.3668446321187915 -164.68114048104573 100.58405167237035 27.578915456266444
-20.107502591346368 -76.27041352678985 65.39742932144439 167.2128239145448 -86.01465711007798
-36.55014948816244 47.113449796938866 -121.57774740429906 97.54904991087037 -81.11430882473479
6.517834596589587 28.658265834336603 131.96864715594813 -17.30223176507059 166.97425937619224
21.62989855830248 4.47181822217534 -170.38538819667423 107.3070992749733 -120.39484264487842
1.104833498290958 226.88559295176023 190.9325029158381 83.33637163547053 168.39048003428334
-9.222253187717648 51.85421949694811 -73.87788903312351 136.65211088521357 202.334890570063
51.14549102659703 22.346705570949354 -0.47350729103521694 61.47338386855225 -136.2998800164102
-4.687491237903497 11.050939595662353 -7.534820181220507 -213.40937367598275 284.1637251595704
-51.30906197863696 62.74788889946144 91.22489971435157 103.93125857758575 -168.8877455617083
15.29794735697357 -1.2975290717641563 -18.089857893407995 168.87858782962715 -101.1342410674389
-30.061765836443556 84.30717668063558 105.21729756924007 276.9556382754208 -4.850537131537582
-4.905503822252172 10.085072584360695 -9.074885437491037 180.42119277346194 148.24295312025396
13.626065432493526 143.5822754075288 42.41061132201513 -160.82011554122948 -108.10722480247675
-3.5266892159099257 37.520190934771236 -106.04637774081559 -207.07595596319362 -45.385232002358094
18.184322350649012 -25.49698745561923 163.47190371851167 -31.88741027955625 -147.9299079093507
5.3725566234175375 -19.827041299893366 75.14515721382804 2.3012600637560325 68.05850698675349
1.379738985360916 31.795354788252205 -23.566941872943488 -197.16013084940252 -280.89063707284976
11.456925065278147 8.41820387998506 -87.09131277706055 -9.341606943998508 -267.75154553572645
-48.77438267433487 9.456787783789194 -216.15476278029567 -45.53747665592785 172.36831308240278
-27.74682289577604 14.95425727572234 222.25099471880583 -64.85327157690116 -116.28438510086073
-10.4883627615142 141.7139670777815 -61.50714298853876 -125.85974461586494 -186.1692427047637
22.695072944443435 16.08133879648639 -100.31840446024056 3.5074581958651265 247.68446325513463
22.214442078082193 -11.366196975621815 5.4133651399026235 38.123278236521685 112.56252093711561
26.878414053157712 -50.507124428138894 87.21490139263793 157.5260969584168 -67.12071470157025
16.14546884596937 -38.821815915517085 9.190738950387058 134.67432681080538 107.13345193077099
15.617398951235902 -23.751614483025776 10.135624783747982 116.8488411308783 147.0978911007865
23.296496581651276 194.47961273894316 47.38370181958736 -76.157728494796 99.80051657319287
33.67768098258779 -76.53737166946068 238.7833803548825 -17.021895873457197 -50.68253626683193
-19.32649253664777 14.387117865369754 -44.68634763309184 -69.39125879474554 -5.895718920225896
-7.080186051157813 -124.88599984357437 -72.44280400647708 -2.4150586999863624 -57.300085684403406
25.595166561907824 -23.185856423556217 -132.7952280051735 -62.707903065295156 -241.48057669438862
14.70272967912212 -52.80064471741005 262.8709946522775 -36.8150696098369 242.79885731533096
-44.13733348691596 61.7834754763093 42.565579261965546 -101.73449922492765 -179.62619525097438
9.961637257602451 -81.26965146570797 48.118625420811334 -131.11265463712147 -0.719053797461152
15.150692026528976 18.691277210280305 -35.860796875174174 -0.9613962208645717 -244.88554987750786
0.5767057056127172 -20.53499721997766 94.22334716153917 46.166217711115245 47.83722888772246
28.22222209428576 34.872060410391235 -42.77238356322844 200.98713534159495 60.615764530413045
35.57288742804153 102.12910059851657 -110.03533697645207 28.15619878582474 -268.318183060288
-4.23040627787951 -17.78558604218815 91.67187253017079 189.55273317994002 116.22565729630072
38.64390078066292 -34.5511035438887 -262.1580800118229 -170.86570506162693 -29.663962952002933
-18.35589942596853 8.835556253512232 57.969922541968714 -94.74791895014663 -203.23640437884734
-9.477635605964174 -20.73259698651978 243.9885044998576 7.283564229310606 -94.20832447434125
0.42707400377448934 48.78182622606316 -12.314999453454384 82.98231807690746 -161.0177400810673
-3.2692798961216667 -86.83005519016874 -21.78467345783814 84.03221330413109 242.4925321213372
11.042019016242817 35.21403691217318 -31.372689854979996 107.06084168347323 -53.0952970767012
-10.910703735931545 -67.67207990911122 158.33001090788687 100.86233141606911 -234.27686732709634
26.627722912726384 41.78915628400444 11.25616673217899 102.65436994525732 244.47230583519053
1.4295668482787818 -26.38699239436574 -199.67974771694838 86.48735502629859 26.058729865693422
-2.1246645655366656 -8.24154603219666 -27.189978739621715 -125.36721186236585 -180.51747768866073
11.390572283579193 14.601994196662668 23.7312330072978 75.19913308594475 16.81705898371481
37.076024147207704 84.33335304125765 -88.63065890183705 132.43319944010523 -177.7134967800063
23.499628580848984 19.6064208187544 -79.4269102092503 -48.49374033596703 3.47892049973683
7.574135836929379 -46.21309736808138 209.64021102703097 -74.42753450598525 263.4902295807856
-0.6034346570341889 -16.553409849261 193.7520271051419 248.9248740384306 257.54860790047786
-19.127887593797084 28.303753556691603 12.753383250617908 -213.0254384176372 -286.55296467784416
-3.2991252956620833 82.73689550153587 -4.0123089764012505 55.12042772510588 121.19742984145842
-8.108130572374009 33.76999549005567 85.07402257807544 -59.26605456706412 -248.22901342688067
16.91488744990544 28.41727858824555 149.76661825592737 124.4361817601276 242.27845313800623
-11.503564286988215 -0.5139848974789238 89.33695746471577 53.076156550699125 31.444373621494673
41.767211782343 -14.018039995387355 -26.71537135421237 78.1040474819512 141.2836069800743
8.22183761104212 -11.093134063733942 104.54572107956037 22.464013808058112 205.43385707499286
8.992081240515935 -43.74046447182731 -3.1396405472169207 -13.959710050707862 -33.723647272682
-7.58583037705057 20.867893269536445 -40.79978100875606 -36.64888121315824 131.46281221733778
5.933528659929145 -17.349891847901922 85.91362352523406 38.05482382598058 254.77465577227125
30.338654402255866 17.404327525244494 37.26023580030562 236.88381248450952 -127.11607059893666
14.234744730708995 19.77522554780767 -7.59257944551895 -94.75675341262954 152.76149662393914
2.8745438587521583 29.411919503416648 19.842944059428383 97.61450157577185 -70.0751636128336
27.31908845060371 -31.0978043942536 165.19469816888778 -21.140328836401196 -14.058542793090032
50.19037215007351 -10.81814347503359 -104.26802410868633 -264.96128882744824 288.2484322665954
-0.8827441113234968 4.856328265657197 -45.32584730216668 -154.43975351317192 24.396661847232906
-21.18881277328525 -38.53616494970183 45.11519537848359 -88.90877718457094 -237.3730574059823
24.52679231587915 -70.9288156158961 -2.780218655634357 208.51464312068302 -22.550009978274282
-3.9276993439084507 56.285009894521714 -19.54028460041698 -32.42653169729397 143.68277312487342
31.592418708599563 -73.5718363506026 -41.487500970229604 -188.80710753912513 104.5754006326555
-15.926757734292195 10.212269337405331 -135.642797533918 45.53169836664091 -67.54523871721943
-0.030704479633040904 -61.5587185106627 -177.35124814562016 -9.270106593746892 4.8960750916363445
5.842256407078699 45.260119792011146 105.01674060824004 183.85649782699008 18.550862543943957
-15.824433395655305 1.8970152724951923 -128.88010861666476 148.9519243544397 -255.93746013773824
60.91545627415257 49.67562311821057 103.29243783645418 -225.86775754895763 75.01774166764838
1.0181312555968063 -25.91269420007204 250.05937638567016 -256.75148725454613 254.67880894332734
-21.680556955283535 -41.13265131832223 229.62783804322552 44.05003832448028 61.0011427486462
-1.930422463481623 66.88978454391905 111.55317751998874 -162.12739197006024 143.1624931716617
-11.294453159291777 -41.65120852577027 -101.67969113363716 47.37254933052736 112.06389736671947
-8.249501892010997 48.372622900164245 -99.34529186492364 -41.86793209400207 -275.26225246071476
-59.33445362171457 30.889050045051793 89.70172800684733 107.0682396020148 -144.04638912140126
16.213777727481144 9.27329661614586 44.192877380359455 -51.37101114767027 -38.61238034669161
22.213213453749596 8.317359469808888 -43.758343214634095 -21.268740052658963 -200.63864159760095
37.64118225213945 25.67722640120264 10.02459371805278 14.472835457422754 238.19784899914998
24.64359780367531 157.45847404827762 -19.776108862539495 165.69571482589714 143.03577090648974
57.41463578649241 6.5531907779430725 220.6362658003383 34.0377182204546 -156.38511648167292
23.503751710733166 -7.472750332574584 103.77632554992618 22.648599570264036 4.573029702679527
53.33957374182301 42.15251310183666 -8.897358490974042 -194.2213148828233 82.61903349128232
-7.5591042346067425 41.623067704477094 -76.45134685293539 60.24841039364985 -59.41038261065495
27.704874842396016 92.58960659483856 132.34854199011357 262.77241660247944 35.9988517498274
-8.096876908488102 -37.90506975763252 64.60527066731336 119.82424217291396 -204.57225561278239
39.53565720048918 4.503662730895744 2.829971782859694 -146.86328018276728 -120.96365970026359
-70.33645185721953 -13.321874318521218 -5.173451734644104 33.09628898239218 180.07978433998443
34.13609849238189 -5.998583815158085 -23.695327745117197 16.98933030782681 41.28781139158448
24.651608991317364 41.65327301396436 -95.04060777646767 -144.82524285089184 201.43818604280648
1.131340757377913 -32.92908786012748 25.288123384952605 -95.93939470864736 14.090731075582523
-31.638282540084106 -49.491188393287615 -93.40028150990908 -233.31488758946045 140.26405250404304
39.582196194884624 -20.935796348502613 -196.91032484051928 -48.07995036578735 -34.16785685066068
12.376846992172297 35.86055378375106 -115.99157967902508 -57.37241719165774 -4.199900723170401
-12.88130079710077 49.55337788201696 63.76193435821048 185.18710843219228 127.36168844004783
2.322586956678176 -18.699791746904793 56.96638355005976 115.74598137842078 -210.82429012646458
-0.1568104866012341 18.659361456198006 38.91334683193282 -78.98320918778379 -17.57686331704311
19.03058455130013 41.68812830260907 22.222670874150378 -99.74445398643479 -107.15129198447914
32.926613764257866 61.87035748429221 110.18061593143396 149.92457805204242 -69.9531521686082
39.490073391211354 0.22029369723962056 -9.128552207523082 -33.5687353307009 -45.80549444594888
22.176000347923484 69.65302029101353 162.54535843320122 182.58800856525386 -133.89076013242493
0.543742516563114 -18.021776032577954 -29.827405624965834 -164.8132935139583 30.698066644260678
2.757755571239752 -44.910922333296696 -26.836523912562193 65.88275023848696 63.83612949540883
-3.573482585332421 13.544583788424253 -3.8141162800609365 193.30990953811653 142.65606600202304
21.9363764094488 34.394117745884756 -11.080129055855018 -58.01574471906038 142.69579607553928
82.08826639344433 86.58573911206622 -107.53332892594243 78.63730492721811 72.80528949388861
-0.8667943501875115 -6.367988982394241 -33.903656957539795 -120.11997200213955 -45.10445885919262
17.134221869211967 -14.983043112560129 98.15321442275139 -38.04775710452173 46.36492252329281
5.669923685679109 181.64166934592708 17.326525054503346 24.516662209764235 -99.00092389076764
-4.62335754077359 -82.65273882814385 -36.01257382760494 44.03058925496637 -84.4149974358701
-5.215867675661485 5.383844927446479 55.09599498372642 257.0928441853845 79.56166747592152
10.906184230912135 -22.886824131317738 -59.01074582594714 6.8066938079042245 57.299485315896305
-2.650486015185237 75.23299713617709 90.9935669621098 -12.82835429963474 171.5357739171312
18.378294579771246 72.30997193267626 61.66097308516272 -102.90605354022063 -82.74407495899645
42.806712882957726 0.2115224603373349 -162.54303494031856 -17.625430115884445 -165.92742525069602
31.053323595744665 34.92992277725468 90.94096031500881 20.119769325289855 -32.518291145645776
11.661017987245964 69.3534488265885 44.08862689590079 -136.14363643483642 53.31050152037277
-2.169617770149742 57.36473801630228 -7.240806928543861 -67.89170755046005 -12.542773275075533
49.08055857454394 -18.595396294377558 -27.577422365303946 80.15005817025494 -175.9685974277952
-8.258269369571064 6.979064452054951 115.99126874018103 -11.91719622094662 -1.78470904335029
10.430590843882422 -103.00348313932645 -113.67798404435689 -201.79457563782893 -9.454883944616544
-13.145832791550909 -9.751261214633232 8.630427586290075 48.871706543583 90.39165769519171
-45.72006349557969 -54.099083434629065 -123.04700001578172 -40.57841511133721 -4.034308632280382
-12.523429379563467 -65.55057444253988 -17.171438125697208 134.63214825957454 147.72876125605055
31.698432187220845 -29.389182914425888 -65.99761543123466 -27.980653930086845 139.04897894457858
-48.730932958021604 -23.990946736698806 47.63875958486371 -4.2439893055409215 17.522365339311243
-7.820554795544638 43.5338583371669 -30.972376618483032 -8.495851514441249 33.90783974829201
7.604958286069618 -80.73770197451013 -18.90103194807215 -92.9480845629997 26.96512598298463
-2.1147211168934064 -33.26510717443297 42.37547653597204 56.69617844683452 -10.242250889737008
-9.281791769860842 -8.973720453125171 -227.26152787415555 9.100401884817586 62.140538946836635
4.660730525870882 -38.012276123423305 -51.95105949887885 58.08935487361113 121.0018215366276
3.424455781572018 38.365222478807645 22.628409642864536 -271.4064952469149 -235.79714485658855
19.851062698453195 64.09118581097799 -20.466836121342613 32.43856317484621 -55.433972119776584
-2.8072132433823143 88.146214043868 18.85161659881111 77.33890984115895 123.95052396683626
9.266919386613129 -110.10306045948437 249.99854580649088 -40.949643226376 -30.850470308715835
-0.7388742441892475 27.01061143276393 41.34179721239805 -31.583196615625837 -65.45547216879848
16.261479068173507 -35.6330881829722 84.11994467249937 10.143125386585119 267.7588620809437
12.521687298454655 -23.449548772784134 -258.0584024541552 -60.56625190883388 -68.47833619382712
-15.462573467209346 29.302547700342735 12.451126200834658 -6.014912982357929 71.03608694888948
-63.80339562319047 -73.33413794957691 -109.37857413606838 224.6891397283378 96.25830594232163
-4.9242002055612915 -55.31554960144454 30.802826863476994 4.990274895123829 5.865709919911737
6.2058811144099995 100.46406856288792 94.46819366735896 151.09193783569236 -86.09685541917204
-0.276508440449291 -73.91864925125817 -49.7090981090805 266.88233743535284 -187.04841101630578
-47.20707390206036 2.2131619808053804 38.839007171617396 -164.89276992290746 273.9834314423481
-1.3276757990539316 43.58780813462358 174.22695708459253 -251.76794378634008 272.85635608018913
7.080403999223469 -8.303458763809914 2.6174591030116545 -172.05258216572545 -46.585609186423454
-29.571314198027018 102.73963190332375 58.445982840144495 106.27649044571255 -184.75931544134588
29.084931910344334 -58.39089635400663 -2.459833616819239 207.098516037789 167.71775976806094
33.79062495443746 -22.453432046394724 72.00116838025204 34.06112350551348 -14.659919639225908
18.410241082145042 -74.29755601935724 139.27245665727074 -4.5512901536868 206.8464490644787
4.556043922149829 15.807853123429064 17.511667118730614 52.23715931425758 87.53294237644765
-4.65677208396086 -31.427454919597395 -13.152448880721273 9.777844894362431 -212.13870819989702
-32.33565614148262 56.009406831161144 -5.475148513494574 -74.12792751523963 -214.3135387335463
-28.14454273873379 -18.07708205611732 103.0279672011516 -126.8291862109392 35.219724718242446
8.986303114167363 -163.2047349947027 13.565205523239861 -97.3402048836424 70.17823746517304
-22.185203298134404 52.91796034971122 78.3804373691007 77.74225227653342 -145.69267684146055
-6.889803976814253 -17.816901390637987 -55.27053923901042 -94.94349278308985 -182.11579402689568
23.710515750291425 3.4216651658705075 -56.26602114790707 210.84838265953275 -11.68980786192801
13.443453815249011 -73.64452625421528 -23.90808687706507 -218.1532501603749 -265.09813328913117
5.976762163464507 74.45731815963157 -162.8076207693866 184.18185631533763 -8.060410544243084
-8.55679925437525 -33.051671169452476 -102.62182336330072 10.848622976443238 -20.109098825542
-66.22347667306941 -20.664502345440443 30.396252611795177 -91.08406994122565 284.33426880704593
8.30809232314191 52.348925913769634 -36.24509321579704 -50.559673948553296 -167.18780473502494
14.064782985403173 -24.067166568587446 -45.44901191387179 -28.97331265882425 302.7168213167354
0.48011689136533775 -13.91593397016922 28.701978747510662 -182.85144914387968 267.06238731441806
-11.470891129344345 19.47117106241875 -94.36079299458612 -87.9710795928958 -218.39981035077014
-42.80151279616467 37.57156127556032 142.92321442469068 -50.84114125415846 -108.30820029918867
10.248610444920006 3.732465558784509 69.2548713506804 174.72329980629632 239.96196866498536
-4.590256174963642 -47.3605754216953 11.613803349034434 -156.94538047753593 140.63365480803353
3.0324916720314583 -15.030597015045785 104.78768969337351 -35.12458660900825 -255.35825705387282
-16.575233922778438 -20.001763440574763 48.90735853536475 44.067281801750546 -162.93808830959432
4.354656984312921 1.7682208498646617 -49.35294067655309 -15.853494575793851 -131.61313532203252
15.573096440184955 -21.617029171491804 29.028884224468232 200.00357431220903 43.692449819964004
16.497440571320563 17.99187727869543 24.012680376643655 -95.41343133546835 -256.24739477840393
11.924708022819573 12.044300927346681 256.58536182992907 -89.69555945977025 -20.33932552990094
55.886237605561895 74.64746743271962 44.41217322034616 -122.01323480220233 290.43749995796554
8.074180572519424 -33.94851231854995 -3.9912098957359845 39.33564044386129 -54.74772526848826
17.00081345862212 129.1537965948711 77.39108288951563 139.9474884777455 267.59608297793886
2.3034113371853024 61.16723786561933 -143.61291730618888 44.08234309300501 -242.89026061482951
12.972517896112876 -5.579017684027779 -9.020780898525082 86.69654157832377 42.474746923210354
-9.193107148865657 -2.7043002063168657 249.17878970177463 -158.69300118669653 -27.377015623748562
12.110514640116442 29.286365109381105 63.35127276848203 34.132593053681816 4.80768408875614
30.10840299024764 61.57688436848133 97.0376306771764 -15.425867809487594 -240.69229203549872
28.9073737081121 52.46149657119399 9.875498535626726 39.64537337893634 8.570749109896738
4.393938648032185 12.939770183191229 218.56592821516108 163.81464080743217 52.725969659721954
13.523526689770986 18.0352791206138 59.72003743151975 13.88844617087016 286.17054577606837
-9.655598490417159 29.77725997388577 56.90674427501663 282.0331650679068 -48.53982734219663
-15.113174978177454 39.834372173228935 105.0499281269323 -51.96309795198876 87.7146662357327
-0.32087975160548865 25.47792360140939 19.280811183073798 -11.563971071002298 201.28004821965294
-76.60909889674355 80.27855815549913 -170.65256186412037 219.0905015412544 44.70220268467628
46.013208218424964 -24.017956450749203 112.76521933499306 -27.36579357849311 245.69682192262243
14.632998984668262 14.471294298217488 -1.3814106759338702 82.64707781755467 134.47264934673296
-1.8513417486276111 14.352733722383004 -246.38277850534865 123.47396391641684 20.436832757728624
-49.400159609024115 90.46607946887917 -28.144630251932433 227.02923210651164 -245.33107337284747
13.510963617961272 -35.68529014496306 11.993622882370985 -67.78801394169692 86.83401682812564
43.4626746369686 134.5769092536809 -29.312267602984434 -111.6560713976242 249.85984124066042
5.8365633769048255 26.512000262759855 85.60360291361509 -60.9011894578104 247.7568484085795
-30.64658084988546 -67.75714110573378 228.8827865005751 -104.87897246262364 215.33287511935623
-1.6783723504063346 -8.422628708593006 -87.9863862668941 135.89043707110798 49.91199597074584
13.089356728782356 257.5363363152244 73.86633264239067 -78.22122300214464 281.9256634225251
-1.858375268153571 10.942754997044911 51.27501572296315 20.458308457758168 120.40293888286257
53.556057384578814 7.448484446704744 -177.9488200852104 -10.260431535713852 66.45894590942768
7.93752362982114 -66.10825004093545 -111.82239431248172 -180.97818982237828 87.85181453283633
57.48427259482229 62.585579919856244 -5.767516591190443 -123.876891280802 -83.56011609962158
3.690621683544215 -2.3401809684950976 -49.050967165629416 44.72427249243999 -149.88973030654753
6.272923098000913 -31.307445013318926 -24.873284659248526 18.173565184017775 -58.06945799234785
27.973088796722728 -49.2796155707285 -30.008919951556393 79.59085588898866 -66.72138064836531
21.611454380000094 15.60547636939658 -124.26181643277403 -171.76192855358295 -7.374414648944196
13.189950834868627 10.644490089989237 33.13788552298902 52.40079138667264 -64.11378313192614
-10.72029052017512 121.20606283076533 -57.049843519573514 146.98417006413553 110.57228799834556
34.44152185090619 22.20918378403224 46.4700609141607 169.4504183801019 -119.50204831118137
-1.0755249755344956 -16.926933793924462 -130.97998647255727 43.65948257287238 215.3770969430539
-16.327324391656873 54.257110209724935 77.81844616839358 -46.85672980424422 -217.9823764467016
61.37732516152778 -17.73662193982473 47.61393182818766 18.986072922788924 -1.7886411214180313
111.30645865719407 26.469808702655747 32.68743513496605 113.0469688117891 -155.18423357489283
15.289609893279694 18.34936449245314 21.955905805466976 -29.748782173871646 -187.2730013002184
27.457241728704098 32.672874500218605 -29.718953940709014 -12.177070734832181 -190.63069294175008
-7.567441378964048 13.483321202595462 92.72273378156004 -91.68524988512492 -272.250234218803
21.43896688745017 3.736270423415945 -55.12846579560849 -101.09435909016595 82.15636959791834
-4.879526394619571 66.5236348425747 -23.040591368818482 41.79823563868796 109.6971112245231
11.049459685486838 -5.424382909602947 2.498986795344102 -27.48260879107992 195.21384513306725
-15.937558929051928 -16.869685781746306 40.74844591803795 40.45062963049483 -10.523568834122003
15.989546211719421 62.608518452348875 31.096125368186524 -17.116999937447893 -110.44040905271754
22.53409278424774 -23.579954980068365 -2.5771678302776735 -41.878693887053785 40.340184434250624
25.56800304205944 -52.53661723655054 -108.05427700962623 34.9727806033636 -116.88668796190449
-39.72315712932742 11.577984070875832 47.869470068283576 -88.66733527725415 154.0841360566176
-0.13361095214360397 19.602568557690788 -185.3350471924003 68.64550026021658 35.26663896825925
12.63496470365186 -9.426478706552329 24.205989737813457 66.7616384007351 275.24488346045365
5.477814385294963 10.51041715464849 1.3535882740530774 22.77934897809578 106.6867281500497
11.15486364758603 -13.918500992733527 168.02244757012056 187.432827422475 234.09107292063914
9.369049466030528 27.86728955103895 -77.17304386857674 77.91375284062734 -40.14530088826781
-4.258558207321542 154.32306132350058 104.37566614108694 42.362491042293485 -58.588696742150816
18.304632034820425 -9.213380094230047 86.83319306290758 -5.9550055180633805 -1.7192823633983139
33.90360587821182 59.69892184468951 257.6973866027016 -23.273275739395714 254.23896081464835
4.013273990479119 -49.658820670236636 127.19571409787791 -78.95754915113926 261.71127394834525
-7.792284873443464 -43.984362695186526 18.703259320928023 154.09990510350204 247.7650662116112
15.467124478526495 -70.39904292563395 34.288364932074145 12.542270387934355 102.36851496619285
-46.45249248523216 145.37236069455224 -10.710411078637726 -172.21709205898946 -216.9272515371054
-63.45046819298243 14.226735386740403 30.04894227232439 256.48818195087733 -259.3539194571254
2.3301201343834936 31.490359172582806 -183.0439499623555 -10.29044536813825 -48.63830868881667
19.04420566617473 46.81939571570449 -9.537395542112115 27.564323193712788 -101.4125829036937
-1.6993668631685708 44.80996784665223 -248.62479968290228 96.0889290693702 -260.32337788400855
53.73324801303367 -40.2906534553591 -51.763605202907 127.72862714841028 124.26485155257787
12.17300762120596 -40.18293192009484 113.5856692128025 100.06000967399211 40.66789332765684
0.9531920190752743 -27.086499996807973 92.11857873340504 110.88470950781107 -138.13690014382655
29.68891825386178 52.06343875370076 -7.954725561988887 -115.9135567396183 125.15481077988622
-40.32972096516771 10.691891164363565 -21.260862564048423 33.33472914185109 -85.88694656537652
15.452898271422931 -4.580608929132076 5.578286551145084 -95.8732973553848 -192.70808203652817
30.191634723828805 -19.036637674715706 22.207917599570237 -180.74813380044918 -172.70598512894227
-82.0271723762379 -16.3865177591382 101.65862454133804 127.7887242018289 174.31975990878456
20.972387374698823 -27.58931332632288 -61.40722033418111 -71.55257402806701 -245.2357821511198
-43.61454151794317 17.345770694478094 -108.7784281316781 -43.20125752380023 -31.488235762077807
32.891322673148 87.91077950576394 86.46335642111323 -3.928592057342051 120.69834602771691
-14.330789754284197 -29.757172356045572 36.594841136217234 4.684380534562743 242.6717011883005
1.5025914052918399 -147.5275087026676 53.152844440464314 96.94165434325406 41.34520809266883
14.264937620187098 -11.554777380479422 136.55767401291223 42.76871327042413 47.31274349589772
7.417300732291925 -2.786008065797617 29.92455490358551 273.0425760728717 -93.53646266853758
24.19334456866555 -106.29786439498558 -43.40857179584425 7.868357749830857 178.14007618878998
-2.0494768783323885 56.63244391512033 118.84737610169466 -26.30330821549935 -188.19140053111303
-38.726870677337466 70.65764450559607 -105.94171189119342 103.80399364516965 -218.5906028887195
3.7423038868486387 -99.83256302716518 162.00165617846432 83.06717734738623 292.34042905262953
-2.4849708759695943 65.96894206568126 68.91521008838855 -21.7621300351675 -92.36757506522443
-13.485041098207496 -17.421225413027805 -0.9488063482377775 -161.56228662511276 58.052067642685486
-66.29335601237476 -57.48280671986474 145.74954864728727 -124.19349376758889 98.69593345841656
-22.51057413839564 33.03344442569828 61.643974168423895 66.37464077781402 136.6353114791277
32.804338808543235 -86.39827400837466 -18.107742042429898 14.999285198883456 94.12978419626123
11.2441094515285 46.77294176986177 -83.63500441696027 139.24441335892158 99.1969931962183
-39.13013036731412 59.598920453612145 140.71096428731218 32.43530184231557 252.47331905378906
59.767695532154995 36.07635778645276 -81.12216663614524 6.231087623545193 -158.88018195004742
-0.21758155302840976 -6.120989146768899 -138.78789922096584 -17.786515166439788 -228.4258232554823
11.631913805832822 -3.2394362597830586 78.43776679248562 -40.20054933163439 52.88721638945404
13.22341449312824 -7.270533416109208 -142.95637660963143 11.772663739686923 -57.16189118319592
11.53290361932456 51.48408040561182 -105.21274972547604 52.64325361662028 247.5020027302976
1.215503632361333 -59.15965974940856 24.19165856407712 -77.83175111773666 92.6067136774567
-13.453080393953783 -56.02097205071685 26.900765700495867 81.50443860326897 122.47589471168365
-14.578215776605454 -5.348891047602361 9.689715500731207 163.03400093147457 -15.111254362964402
45.660605156805325 47.22264858540328 -66.91003893667481 -33.214146961142276 120.10532877072724
5.11675473306721 -19.31407790634521 -10.368391954458616 -199.444556929624 261.2925245176214
6.540705054378474 -8.523568219317127 -14.676250977944058 -43.35415470090272 -265.7521248033165
18.846183529006677 -52.11403569366897 243.40021307225425 181.32066500061777 -25.22120734697816
-12.388349899499907 -99.16712093261069 -44.85808514771786 131.94486366810472 246.98466904203875
-19.603139819027824 -2.0677145686737006 75.67767339265674 156.10800418987841 -94.18938061412936
4.642056625914048 33.371367744178436 33.95027541270254 86.14260379205729 -36.82430875204088
27.32432912477499 26.436714860101322 105.09645098244447 51.05754488103362 3.3491827853500062
14.551381935111486 40.41629063585391 63.463535480522694 41.591384743917175 -3.7997839271394867
13.950768439749513 -130.86548759008778 29.018966251747674 -145.49829818419158 -176.62370901752922
3.9644660700890775 -3.595613820853373 146.25460111610732 70.87069668444447 -64.27846256993185
17.99292678770163 -10.060177341911835 126.05518716650744 -50.533515184284056 241.6333549286892
1.2293646208827553 -13.60107550616764 258.7630951266095 144.34896405278874 -233.5015707680227
13.113306509786737 -59.27981108780485 83.60122768093458 140.91723598804504 -29.612366033948632
-6.393855288326716 9.788017048714842 123.29812205120226 -57.65409712175032 -81.47679041096498
-13.302775646799105 73.46568611158813 -33.71758024520855 15.618915750866051 112.36096007064094
22.920475063360733 -7.253671486200133 1.6435901256141179 -216.26131207221056 -19.179511393435803
-3.4456317984117604 49.41817535995593 27.258369540942233 38.12503046995759 -196.02521465196307
1.219228329595147 -1.7070443157820812 -148.1729362954876 -75.19498656547898 14.451669078957039
-39.62167546885583 -13.98036360952861 -245.54937109183345 -212.4095646951075 119.57831824399784
-8.624062660174683 6.02419587966643 238.0965062521085 79.89657073956035 293.209958772351
22.111784875674722 -9.686525196861574 255.24166222677326 -27.363853690966963 -147.07237701169623
40.82051669414356 -48.33976204374946 -26.980077135894472 106.1088233733756 204.71382316021783
3.5093145671172223 -0.023605927737449406 -79.0299045547307 -21.116353637016978 25.289963667223468
-91.96168498274129 -54.39241543640489 283.76196917645086 92.94413757900676 170.76655315506798
-18.048331971402703 11.39249877510343 -47.31571167474655 -77.16980810671869 188.66129417848612
-28.55584463506335 -104.13889863401853 -62.8488344300259 -57.873658109262294 -38.71694328164368
33.57027794278947 69.97921234582874 -53.05401054225878 180.4002165719946 -72.97010648051625
2.8741825783427446 -17.31482742340495 109.31031566731707 -6.794072908454265 -142.42058416552388
-9.711780281256189 24.080456676604253 -45.12927646723726 56.74098630830431 -24.809903869172047
7.139762698406621 -140.88373315900128 43.20396184608532 23.42521236617995 154.97414209341235
35.52689772775013 27.754337761759448 247.531147612853 -17.08684381469631 84.06774413063734
-20.381585240256847 12.532670378089922 37.84773831987003 156.71292375007715 -33.07447676353142
3.4648175586256187 -48.16249135138386 -91.42566647542151 96.27376113036952 -12.907731978285753
-14.246318620877936 34.98196254008674 150.83787953673396 222.3261149473207 -98.57054165014193
83.34459379850851 3.9194720785295267 -79.21367668403332 -6.630677568530258 -96.02253023467986
-7.336532902474389 62.79452550024347 -35.72971017135063 -77.5177895581084 5.819922720317834
-34.3079259214355 5.588901220458984 -32.62363512016701 59.34555326249644 -57.809921688539106
101.62726176066198 -76.52610647215108 1.0323471704881158 -111.35306013223405 -43.72389132553405
46.48830375837876 26.8087053460912 36.76793563572442 61.80966693689244 208.3613769712566
-7.333660029339207 -14.274549271083117 8.58299585502128 114.78090532369511 -30.03078948060623
39.200734717248906 35.39657780171179 88.78187462301584 -73.57287797074684 -74.7958002430094
39.26348246319557 -53.876522240302876 67.99843103393307 -148.2514238659947 -22.907944517761678
-12.067911133833448 15.544129069536565 -14.353327267954523 -32.14805954070764 -135.26430757425027
75.81936833558832 0.9887486837167874 -11.083475952978503 -187.01379113243462 -55.43757067842496
42.5467948667347 -36.16324066401675 -51.77203985667549 -26.726889779007337 36.11859735575649
86.3855784260974 41.96289115359081 41.40632126910672 -30.22484841631835 -163.30139381347328
4.701609995725722 4.350633406259806 38.55377973363987 25.551861982501745 -54.97461367263853
-21.315244945404686 -80.8588287067262 17.210574462848875 23.82702269291928 228.40548392195916
18.508233951652414 6.34166212096369 -20.666118061419972 43.809470135970976 -111.35534143630167
6.952445641434053 -23.494669140386932 -36.325389826117814 93.2830208540104 -78.67446140300126
30.701315340251337 12.637860195577971 -22.366516122266432 181.66629937452421 236.98969217911028
25.839878345384385 -68.13890717273452 -11.63396317879669 100.73060895703685 -52.38181446533112
12.546985163073433 -56.565619012251375 -107.18274999327288 -62.10123690203915 48.330715198545164
-75.15110111873969 -65.66066831279225 256.7796343070153 104.55381064158034 -133.31775635484865
9.505564921330837 -4.867492656565991 4.583696949152774 28.751510048701157 33.521841781430595
63.330362881682255 28.65743054634364 -126.69278890172916 6.007099680169986 142.76424899367146
4.58472890920695 71.98067975191216 219.66441322256296 263.4039838434329 -42.602879274303454
5.989539962132102 204.07553317230906 81.83902808586393 -209.97304688708928 -162.8727044417252
13.789838594435192 3.538405819691498 -85.67188757150562 -74.88420778999227 99.53496743588576
-11.149547541569703 13.055633721300886 259.0969952277301 -64.85843583563705 109.81058543563637
16.704784895236198 83.82396429199939 -3.7316305390437066 -93.3380144682802 144.0635484308624
30.214506954409217 6.438819970012325 11.34305504961544 -67.12225729226404 86.97242882082753
9.73578862955501 -44.26438205266825 32.89358469991859 -44.10876450560197 -67.27661916256682
3.164794075231649 10.135315662474312 28.6617870745876 235.7235023853708 -47.273496622701
-5.5492794636920735 -36.604731711791395 -27.430333169442306 -251.2315316399879 -96.61699346708849
-4.211848838121131 49.53408857479308 19.24526944637347 -164.67755955044632 234.34922718333303
-3.2248592638587574 34.387983879046146 142.43321704089698 -95.05079601511608 125.00749910788402
-22.184328224425023 -14.202072850571646 146.43161662894923 72.75355840271237 60.55984705802592
5.540107529571079 0.6300638038087101 -80.24422669652297 223.38822881412793 -266.1862628921014
46.99463202459092 22.632331351194292 40.397185387392895 -140.5043708973624 172.3993126033851
-18.374109357264885 32.073026217359626 -16.508204758831177 -75.95377917532318 17.82286056537741
25.17038535866263 49.82657583525487 236.6121088444047 39.479400723043625 -3.587483862862946
6.614174690529115 32.63204639580312 -106.71729115277546 -116.783246031676 35.62629318753502
-5.378477217069086 -140.35134985903332 -28.257880019083224 66.78363436360186 74.76627105045525
-16.708185971150662 5.382950414532269 -114.06355096852074 -48.72426259331931 -145.8295531746776
34.96450911947656 85.19020162078868 123.52497507868011 31.69230499290361 -228.7204961756567
14.53848716956231 108.98682610433157 -27.09927173971856 65.6813844572792 -4.0750353897982095
15.74347946229935 -29.498735527085884 34.678729391381665 -208.65755969612133 35.512077080113855
-9.972989655948947 14.595716487108676 -67.7415590231729 56.56014634275064 8.298070444324855
-11.481443378342092 24.47148021101302 -7.756606767397088 275.86921732573387 -134.35366781040165
46.51462763936555 -5.340546252733844 -156.34213222382607 -88.8945693864909 66.61698379631525
59.01780329877158 36.03018775570105 117.8681067356236 -27.04446922944539 63.10882759214297
-6.927043937562463 -5.929497028205013 -49.17221522840428 49.395102714480814 -73.87996360256395
-12.229605712282655 26.576570101857556 186.76412785718276 -21.290152015390227 -189.14598962291214
42.96488235660856 -8.373679386103042 15.903989896282443 -103.90767812709322 -113.17385127295519
-1.747923114209602 41.13196915683684 27.553497203075718 29.34943393207707 95.83421415414666
-42.3619335687733 19.08229671153954 121.4096834225437 152.12246424239856 -72.30954077750201
9.737449991117611 13.075730037439072 -27.354837037909945 254.82539591241024 18.39083471032169
3.130967396387156 14.331469113388192 49.63152854130187 -93.36379403053195 -74.53519241129842
5.340401129735241 -28.656175205427964 113.89147035038258 160.1686290377653 76.93298942969558
17.175657343938788 78.32305814843036 -102.06752938815883 -152.35784636057247 281.3255066214609
14.857652145691214 57.51407138486299 80.2292184304454 87.68373429972183 89.22774543504971
-38.98315416470703 -68.46079974530097 -107.60833861058515 -39.771812469918856 119.37641889983612
3.173444962505517 -37.533115262940534 -92.7923883652094 -17.34723357374943 234.2615064480267
16.960237852624083 38.74232366582011 29.275492893407662 -155.4030365116951 -97.40722729277982
4.999926235469907 -4.219830679702616 84.3883321691271 -22.248064978785646 226.82026773466492
22.63334857568188 21.144263745307995 50.68792035357369 -42.227201747167406 -176.06130366458873
7.480967312840168 -42.154495266405476 -0.8084446011293807 73.49163758217952 -43.26635468598329
0.024971589418878892 -9.001142719522722 5.487223538088144 9.328640566258233 111.84759285556822
-4.434977191446357 74.42907448270122 15.949048635562873 147.6457795123717 123.02482443139671
6.42668688433548 60.98593015996832 14.892630822928382 270.7423573523539 33.39704773410848
-54.408746185103965 -45.004542370389714 8.70264350193528 109.17998031280098 273.23864374664015
43.57791757754931 -3.967174979190631 203.27079352273117 189.7161209692458 243.9047291980832
8.427404004428691 22.7115443107584 140.7149243304944 -97.11497043169399 -82.28099123390012
22.554969086729503 5.024715988986433 -38.970887205767596 -105.08343412153748 -70.96610427141806
-10.199151570142504 32.119409123563315 78.7245558299825 244.84724895028722 -78.36491075133779
-12.27870038124584 9.090958936958833 1.5689335487323932 119.38324498826988 -25.87772486850777
1.48405219910709 4.104614351647214 60.408218012223266 45.43614415844371 -71.6061630970463
-16.725804277681338 7.14863493766374 125.8464414014621 76.6720143380357 -100.45919648576687
-12.244262622620596 17.954346989704813 103.82581858937681 -12.830918091330084 19.932058564052916
19.4411529558097 13.120297754976761 6.694459285236491 41.72001412747737 162.75813451461352
-47.89613353646024 19.603488907389966 -69.09440758392239 -107.90176364254609 -99.52625519277836
14.835314890309972 81.41560408292082 103.99800515170482 -127.16080549490404 221.88803819567397
6.748171835930524 -29.26830136993673 -4.590828120857331 -263.1485697681851 -141.56574375677278
-48.76423116443647 71.26954070051153 219.6852339730325 -75.70460101680953 -217.77744963208653
15.917670843058799 -59.79242809030042 209.17488173795343 -46.38568985813728 141.7097194055143
25.122170065855876 -55.11739639278659 2.51849693642162 -2.4283716267188993 -165.6699641126733
-20.953895974914953 1.9990625628249958 188.03359639019052 -70.64111601955965 -119.5627773508817
-48.73816441903746 36.560357683990794 61.25567891709421 119.53948542109848 138.15609957613745
27.588796805149983 -36.23748026459569 18.472347409994068 122.41787700032384 37.430324900145614
-28.229881537796523 -4.847712783762113 11.307804322986698 -59.248420909901625 -9.666064631150363
-16.960853272793415 -24.40702595334514 21.482670801371214 24.83108588272238 16.10179666018773
16.711391556203512 17.505731708963797 34.93596709203076 111.88440392196641 65.5642969706231
61.94111383505403 -59.817263988953954 31.111104136810564 109.51683511373739 -167.34821692103375
6.374656446773029 83.48903339760389 -40.79586475572498 -42.36980646681745 16.979356233131384
18.051304538093834 34.82263526391159 117.3205893280762 -36.0160436759337 103.46028888348224
-30.942789401987447 100.54594899677983 63.376846090395404 -68.32530831068286 -202.10242069074457
-20.723256292731953 50.432748290111974 36.91500126060008 -10.762977994798533 -38.68316104774135
-29.46323207540705 -59.30315136830687 -23.838635301241638 3.9246275889434017 144.9161066829999
-8.85156648881399 -42.966282510212494 6.075279258218863 -45.51908588002717 235.56157826333276
-9.99994705748329 -56.29423333132664 -51.09859262602875 143.04531342250797 185.64638610263486


==> results_plot_data/surface_privacy_attack.dat <==
1.00000	0.01000	0.14248
1.00000	0.02500	0.54923
1.00000	0.05000	0.21646
1.00000	0.07000	2.07419
1.00000	0.10000	1.42724

2.00000	0.01000	0.18941
2.00000	0.02500	0.52652
2.00000	0.05000	2.81675
2.00000	0.07000	1.95037
2.00000	0.10000	6.33406

3.00000	0.01000	0.50738
3.00000	0.02500	0.29472
3.00000	0.05000	1.36743
3.00000	0.07000	3.47800
3.00000	0.10000	6.36467

4.00000	0.01000	0.59783
4.00000	0.02500	2.25852
4.00000	0.05000	3.27883
4.00000	0.07000	2.30125
4.00000	0.10000	5.22301

5.00000	0.01000	1.06224
5.00000	0.02500	0.60820
5.00000	0.05000	5.14016
5.00000	0.07000	3.16820
5.00000	0.10000	12.58352

10.00000	0.01000	0.78746
10.00000	0.02500	1.80439
10.00000	0.05000	9.27339
10.00000	0.07000	10.86261
10.00000	0.10000	18.99870

15.00000	0.01000	3.30960
15.00000	0.02500	3.40942
15.00000	0.05000	15.80125
15.00000	0.07000	13.98155
15.00000	0.10000	40.66491

